Neural Operators for Power Systems: A Physics-Informed Framework for Modeling Power System Components

Modern power systems require fast and accurate dynamic simulations for stability assessment, digital twins, and real-time control, but classical ODE solvers are often too slow for large-scale or online applications. We propose a neural-operator framework for surrogate modeling of power system components, using Deep Operator Networks (DeepONets) to learn mappings from system states and time-varying inputs to full trajectories without step-by-step integration. To enhance generalization and data efficiency, we introduce Physics-Informed DeepONets (PI-DeepONets), which embed the residuals of governing equations into the training loss. Our results show that DeepONets, and especially PI-DeepONets, achieve accurate predictions under diverse scenarios, providing over 30 times speedup compared to high-order ODE solvers. Benchmarking against Physics-Informed Neural Networks (PINNs) highlights superior stability and scalability. Our results demonstrate neural operators as a promising path toward real-time, physics-aware simulation of power system dynamics.

==> plots2/dat_files/DeepONet_Stacked_traj_0_predictions.dat <==
theta omega E_q E_d time
-0.029215 0.645864 -0.001142 0.999302 0.000000
-0.028554 0.641602 -0.001322 0.999168 0.001001
-0.027893 0.637532 -0.001491 0.999028 0.002002
-0.027231 0.633647 -0.001651 0.998881 0.003003
-0.026570 0.629939 -0.001801 0.998729 0.004004
-0.025910 0.626401 -0.001942 0.998573 0.005005
-0.025251 0.623023 -0.002075 0.998412 0.006006
-0.024594 0.619799 -0.002200 0.998248 0.007007
-0.023938 0.616718 -0.002319 0.998081 0.008008
-0.023284 0.613775 -0.002431 0.997912 0.009009
-0.022633 0.610959 -0.002537 0.997742 0.010010
-0.021984 0.608264 -0.002637 0.997570 0.011011
-0.021338 0.605682 -0.002732 0.997398 0.012012
-0.020695 0.603206 -0.002823 0.997226 0.013013
-0.020055 0.600828 -0.002910 0.997054 0.014014
-0.019417 0.598542 -0.002993 0.996883 0.015015
-0.018783 0.596341 -0.003072 0.996713 0.016016
-0.018152 0.594219 -0.003149 0.996545 0.017017
-0.017525 0.592171 -0.003223 0.996378 0.018018
-0.016900 0.590190 -0.003294 0.996213 0.019019
-0.016279 0.588273 -0.003364 0.996050 0.020020
-0.015661 0.586413 -0.003432 0.995889 0.021021
-0.015045 0.584607 -0.003499 0.995731 0.022022
-0.014433 0.582851 -0.003564 0.995576 0.023023
-0.013824 0.581139 -0.003628 0.995423 0.024024
-0.013218 0.579470 -0.003691 0.995272 0.025025
-0.012614 0.577840 -0.003753 0.995125 0.026026
-0.012013 0.576246 -0.003815 0.994980 0.027027
-0.011414 0.574685 -0.003876 0.994838 0.028028
-0.010818 0.573154 -0.003937 0.994698 0.029029
-0.010223 0.571651 -0.003998 0.994561 0.030030
-0.009631 0.570175 -0.004058 0.994426 0.031031
-0.009041 0.568723 -0.004119 0.994294 0.032032
-0.008453 0.567294 -0.004179 0.994164 0.033033
-0.007867 0.565886 -0.004239 0.994037 0.034034
-0.007282 0.564497 -0.004299 0.993911 0.035035
-0.006699 0.563127 -0.004359 0.993788 0.036036
-0.006117 0.561774 -0.004420 0.993666 0.037037
-0.005536 0.560437 -0.004480 0.993546 0.038038
-0.004956 0.559115 -0.004540 0.993428 0.039039
-0.004378 0.557808 -0.004601 0.993311 0.040040
-0.003800 0.556514 -0.004662 0.993196 0.041041
-0.003224 0.555234 -0.004722 0.993081 0.042042
-0.002648 0.553965 -0.004783 0.992968 0.043043
-0.002073 0.552709 -0.004844 0.992856 0.044044
-0.001498 0.551464 -0.004906 0.992744 0.045045
-0.000924 0.550230 -0.004967 0.992633 0.046046
-0.000351 0.549006 -0.005028 0.992522 0.047047
0.000222 0.547792 -0.005090 0.992413 0.048048
0.000794 0.546588 -0.005151 0.992303 0.049049
0.001366 0.545393 -0.005213 0.992194 0.050050
0.001938 0.544207 -0.005274 0.992084 0.051051
0.002509 0.543030 -0.005336 0.991975 0.052052
0.003080 0.541862 -0.005398 0.991865 0.053053
0.003651 0.540703 -0.005460 0.991755 0.054054
0.004221 0.539551 -0.005522 0.991645 0.055055
0.004791 0.538407 -0.005583 0.991535 0.056056
0.005361 0.537271 -0.005645 0.991424 0.057057
0.005931 0.536143 -0.005707 0.991312 0.058058
0.006500 0.535022 -0.005769 0.991200 0.059059
0.007069 0.533909 -0.005831 0.991087 0.060060
0.007638 0.532803 -0.005893 0.990974 0.061061
0.008206 0.531704 -0.005954 0.990859 0.062062
0.008774 0.530612 -0.006016 0.990744 0.063063
0.009341 0.529527 -0.006078 0.990628 0.064064
0.009909 0.528448 -0.006140 0.990511 0.065065
0.010475 0.527377 -0.006201 0.990393 0.066066
0.011042 0.526312 -0.006263 0.990274 0.067067
0.011608 0.525253 -0.006325 0.990154 0.068068
0.012173 0.524201 -0.006386 0.990033 0.069069
0.012738 0.523155 -0.006448 0.989911 0.070070
0.013302 0.522115 -0.006509 0.989788 0.071071
0.013866 0.521081 -0.006571 0.989664 0.072072
0.014429 0.520054 -0.006632 0.989539 0.073073
0.014992 0.519033 -0.006694 0.989412 0.074074
0.015553 0.518017 -0.006755 0.989285 0.075075
0.016114 0.517008 -0.006816 0.989157 0.076076
0.016675 0.516004 -0.006878 0.989028 0.077077
0.017234 0.515007 -0.006939 0.988897 0.078078
0.017793 0.514015 -0.007000 0.988766 0.079079
0.018351 0.513028 -0.007061 0.988634 0.080080
0.018907 0.512048 -0.007122 0.988501 0.081081
0.019463 0.511073 -0.007184 0.988367 0.082082
0.020018 0.510104 -0.007245 0.988232 0.083083
0.020572 0.509141 -0.007306 0.988096 0.084084
0.021125 0.508183 -0.007367 0.987960 0.085085
0.021677 0.507230 -0.007428 0.987822 0.086086
0.022228 0.506283 -0.007489 0.987684 0.087087
0.022777 0.505342 -0.007550 0.987546 0.088088
0.023326 0.504406 -0.007612 0.987407 0.089089
0.023873 0.503475 -0.007673 0.987267 0.090090
0.024419 0.502550 -0.007734 0.987126 0.091091
0.024964 0.501630 -0.007795 0.986985 0.092092
0.025507 0.500716 -0.007856 0.986844 0.093093
0.026050 0.499807 -0.007918 0.986702 0.094094
0.026590 0.498903 -0.007979 0.986560 0.095095
0.027130 0.498005 -0.008040 0.986417 0.096096
0.027668 0.497112 -0.008102 0.986275 0.097097
0.028205 0.496224 -0.008163 0.986131 0.098098
0.028740 0.495341 -0.008225 0.985988 0.099099
0.029274 0.494464 -0.008287 0.985845 0.100100
0.029807 0.493592 -0.008348 0.985702 0.101101
0.030338 0.492725 -0.008410 0.985559 0.102102
0.030867 0.491864 -0.008472 0.985415 0.103103
0.031396 0.491008 -0.008534 0.985272 0.104104
0.031922 0.490157 -0.008596 0.985129 0.105105
0.032447 0.489311 -0.008658 0.984986 0.106106
0.032971 0.488470 -0.008720 0.984843 0.107107
0.033493 0.487634 -0.008782 0.984701 0.108108
0.034014 0.486803 -0.008844 0.984559 0.109109
0.034533 0.485978 -0.008907 0.984417 0.110110
0.035050 0.485157 -0.008969 0.984276 0.111111
0.035566 0.484342 -0.009032 0.984135 0.112112
0.036080 0.483531 -0.009095 0.983994 0.113113
0.036593 0.482726 -0.009158 0.983854 0.114114
0.037104 0.481925 -0.009220 0.983715 0.115115
0.037614 0.481130 -0.009283 0.983576 0.116116
0.038122 0.480339 -0.009347 0.983438 0.117117
0.038629 0.479553 -0.009410 0.983301 0.118118
0.039134 0.478772 -0.009473 0.983164 0.119119
0.039637 0.477996 -0.009537 0.983028 0.120120
0.040139 0.477225 -0.009600 0.982893 0.121121
0.040639 0.476458 -0.009664 0.982759 0.122122
0.041138 0.475696 -0.009727 0.982625 0.123123
0.041635 0.474939 -0.009791 0.982493 0.124124
0.042131 0.474186 -0.009855 0.982361 0.125125
0.042625 0.473438 -0.009919 0.982230 0.126126
0.043118 0.472694 -0.009983 0.982100 0.127127
0.043609 0.471955 -0.010048 0.981971 0.128128
0.044099 0.471221 -0.010112 0.981844 0.129129
0.044587 0.470491 -0.010176 0.981716 0.130130
0.045073 0.469765 -0.010241 0.981591 0.131131
0.045558 0.469043 -0.010305 0.981466 0.132132
0.046042 0.468326 -0.010370 0.981343 0.133133
0.046524 0.467613 -0.010435 0.981220 0.134134
0.047005 0.466904 -0.010500 0.981098 0.135135
0.047484 0.466199 -0.010564 0.980978 0.136136
0.047962 0.465498 -0.010629 0.980859 0.137137
0.048439 0.464801 -0.010694 0.980741 0.138138
0.048914 0.464108 -0.010759 0.980624 0.139139
0.049387 0.463420 -0.010824 0.980508 0.140140
0.049860 0.462734 -0.010890 0.980394 0.141141
0.050331 0.462053 -0.010955 0.980280 0.142142
0.050800 0.461375 -0.011020 0.980168 0.143143
0.051269 0.460701 -0.011085 0.980057 0.144144
0.051736 0.460031 -0.011150 0.979947 0.145145
0.052201 0.459364 -0.011216 0.979839 0.146146
0.052666 0.458700 -0.011281 0.979732 0.147147
0.053129 0.458040 -0.011346 0.979626 0.148148
0.053591 0.457383 -0.011411 0.979520 0.149149
0.054051 0.456729 -0.011476 0.979417 0.150150
0.054511 0.456079 -0.011541 0.979314 0.151151
0.054969 0.455432 -0.011607 0.979213 0.152152
0.055426 0.454787 -0.011672 0.979113 0.153153
0.055882 0.454146 -0.011737 0.979015 0.154154
0.056337 0.453508 -0.011802 0.978917 0.155155
0.056790 0.452873 -0.011866 0.978820 0.156156
0.057243 0.452240 -0.011931 0.978725 0.157157
0.057694 0.451610 -0.011996 0.978631 0.158158
0.058145 0.450983 -0.012061 0.978538 0.159159
0.058594 0.450358 -0.012125 0.978447 0.160160
0.059042 0.449736 -0.012189 0.978356 0.161161
0.059489 0.449117 -0.012254 0.978267 0.162162
0.059935 0.448500 -0.012318 0.978179 0.163163
0.060380 0.447885 -0.012382 0.978092 0.164164
0.060824 0.447272 -0.012445 0.978006 0.165165
0.061267 0.446662 -0.012509 0.977921 0.166166
0.061710 0.446054 -0.012572 0.977838 0.167167
0.062151 0.445448 -0.012635 0.977756 0.168168
0.062591 0.444844 -0.012698 0.977674 0.169169
0.063031 0.444242 -0.012761 0.977595 0.170170
0.063469 0.443641 -0.012824 0.977515 0.171171
0.063907 0.443043 -0.012886 0.977437 0.172172
0.064344 0.442446 -0.012948 0.977361 0.173173
0.064780 0.441851 -0.013010 0.977285 0.174174
0.065215 0.441258 -0.013071 0.977210 0.175175
0.065649 0.440666 -0.013133 0.977136 0.176176
0.066082 0.440077 -0.013193 0.977064 0.177177
0.066515 0.439488 -0.013254 0.976992 0.178178
0.066947 0.438901 -0.013314 0.976922 0.179179
0.067378 0.438315 -0.013374 0.976852 0.180180
0.067809 0.437730 -0.013434 0.976784 0.181181
0.068239 0.437147 -0.013493 0.976716 0.182182
0.068668 0.436565 -0.013552 0.976649 0.183183
0.069096 0.435984 -0.013610 0.976584 0.184184
0.069524 0.435405 -0.013669 0.976520 0.185185
0.069951 0.434826 -0.013726 0.976456 0.186186
0.070377 0.434248 -0.013783 0.976393 0.187187
0.070803 0.433672 -0.013840 0.976331 0.188188
0.071228 0.433096 -0.013897 0.976270 0.189189
0.071653 0.432521 -0.013953 0.976210 0.190190
0.072077 0.431947 -0.014008 0.976151 0.191191
0.072500 0.431374 -0.014063 0.976093 0.192192
0.072923 0.430802 -0.014118 0.976036 0.193193
0.073345 0.430230 -0.014172 0.975979 0.194194
0.073767 0.429659 -0.014225 0.975923 0.195195
0.074188 0.429089 -0.014278 0.975869 0.196196
0.074608 0.428519 -0.014331 0.975814 0.197197
0.075028 0.427950 -0.014383 0.975761 0.198198
0.075448 0.427381 -0.014434 0.975709 0.199199
0.075867 0.426813 -0.014485 0.975658 0.200200
0.076286 0.426245 -0.014535 0.975607 0.201201
0.076704 0.425678 -0.014585 0.975557 0.202202
0.077121 0.425111 -0.014634 0.975507 0.203203
0.077539 0.424545 -0.014683 0.975459 0.204204
0.077955 0.423979 -0.014731 0.975411 0.205205
0.078372 0.423413 -0.014778 0.975364 0.206206
0.078788 0.422849 -0.014825 0.975318 0.207207
0.079203 0.422283 -0.014871 0.975272 0.208208
0.079618 0.421718 -0.014916 0.975227 0.209209
0.080033 0.421154 -0.014961 0.975183 0.210210
0.080447 0.420590 -0.015005 0.975139 0.211211
0.080861 0.420026 -0.015049 0.975096 0.212212
0.081275 0.419462 -0.015092 0.975054 0.213213
0.081688 0.418899 -0.015134 0.975012 0.214214
0.082101 0.418335 -0.015175 0.974971 0.215215
0.082513 0.417772 -0.015216 0.974931 0.216216
0.082925 0.417209 -0.015256 0.974891 0.217217
0.083337 0.416646 -0.015295 0.974852 0.218218
0.083748 0.416084 -0.015334 0.974813 0.219219
0.084159 0.415521 -0.015372 0.974775 0.220220
0.084570 0.414958 -0.015409 0.974737 0.221221
0.084980 0.414396 -0.015446 0.974701 0.222222
0.085390 0.413834 -0.015481 0.974664 0.223223
0.085800 0.413272 -0.015516 0.974628 0.224224
0.086210 0.412710 -0.015550 0.974593 0.225225
0.086619 0.412148 -0.015584 0.974558 0.226226
0.087028 0.411587 -0.015617 0.974524 0.227227
0.087436 0.411025 -0.015649 0.974490 0.228228
0.087845 0.410464 -0.015680 0.974457 0.229229
0.088253 0.409903 -0.015710 0.974424 0.230230
0.088660 0.409342 -0.015740 0.974391 0.231231
0.089068 0.408781 -0.015769 0.974359 0.232232
0.089475 0.408220 -0.015797 0.974328 0.233233
0.089882 0.407660 -0.015825 0.974297 0.234234
0.090289 0.407099 -0.015851 0.974266 0.235235
0.090695 0.406539 -0.015877 0.974235 0.236236
0.091101 0.405979 -0.015902 0.974206 0.237237
0.091507 0.405419 -0.015926 0.974176 0.238238
0.091912 0.404859 -0.015950 0.974147 0.239239
0.092317 0.404300 -0.015972 0.974118 0.240240
0.092723 0.403741 -0.015994 0.974090 0.241241
0.093127 0.403182 -0.016015 0.974062 0.242242
0.093532 0.402624 -0.016036 0.974034 0.243243
0.093936 0.402065 -0.016055 0.974006 0.244244
0.094340 0.401507 -0.016074 0.973979 0.245245
0.094743 0.400950 -0.016092 0.973952 0.246246
0.095147 0.400392 -0.016109 0.973926 0.247247
0.095550 0.399836 -0.016125 0.973899 0.248248
0.095953 0.399279 -0.016141 0.973874 0.249249
0.096356 0.398723 -0.016156 0.973848 0.250250
0.096758 0.398168 -0.016170 0.973823 0.251251
0.097160 0.397612 -0.016183 0.973797 0.252252
0.097562 0.397058 -0.016196 0.973772 0.253253
0.097963 0.396504 -0.016207 0.973747 0.254254
0.098365 0.395950 -0.016218 0.973722 0.255255
0.098766 0.395397 -0.016228 0.973698 0.256256
0.099166 0.394844 -0.016238 0.973674 0.257257
0.099567 0.394292 -0.016247 0.973650 0.258258
0.099967 0.393741 -0.016254 0.973626 0.259259
0.100367 0.393190 -0.016262 0.973602 0.260260
0.100767 0.392640 -0.016268 0.973578 0.261261
0.101166 0.392091 -0.016274 0.973555 0.262262
0.101565 0.391542 -0.016278 0.973532 0.263263
0.101964 0.390994 -0.016283 0.973508 0.264264
0.102362 0.390447 -0.016286 0.973485 0.265265
0.102760 0.389901 -0.016289 0.973462 0.266266
0.103158 0.389356 -0.016291 0.973439 0.267267
0.103556 0.388811 -0.016292 0.973416 0.268268
0.103953 0.388267 -0.016292 0.973393 0.269269
0.104350 0.387724 -0.016292 0.973371 0.270270
0.104747 0.387183 -0.016291 0.973348 0.271271
0.105144 0.386641 -0.016290 0.973326 0.272272
0.105540 0.386102 -0.016288 0.973303 0.273273
0.105936 0.385563 -0.016285 0.973280 0.274274
0.106331 0.385025 -0.016281 0.973258 0.275275
0.106726 0.384488 -0.016277 0.973235 0.276276
0.107121 0.383952 -0.016272 0.973213 0.277277
0.107516 0.383417 -0.016266 0.973190 0.278278
0.107910 0.382884 -0.016260 0.973168 0.279279
0.108304 0.382352 -0.016253 0.973145 0.280280
0.108697 0.381821 -0.016245 0.973122 0.281281
0.109090 0.381291 -0.016237 0.973100 0.282282
0.109483 0.380762 -0.016228 0.973077 0.283283
0.109876 0.380234 -0.016219 0.973054 0.284284
0.110268 0.379708 -0.016209 0.973031 0.285285
0.110660 0.379184 -0.016198 0.973008 0.286286
0.111051 0.378660 -0.016187 0.972985 0.287287
0.111442 0.378138 -0.016175 0.972962 0.288288
0.111833 0.377617 -0.016162 0.972939 0.289289
0.112224 0.377098 -0.016149 0.972916 0.290290
0.112614 0.376580 -0.016136 0.972892 0.291291
0.113003 0.376064 -0.016121 0.972869 0.292292
0.113392 0.375549 -0.016107 0.972845 0.293293
0.113781 0.375036 -0.016091 0.972822 0.294294
0.114170 0.374524 -0.016076 0.972797 0.295295
0.114558 0.374014 -0.016059 0.972773 0.296296
0.114946 0.373505 -0.016042 0.972749 0.297297
0.115333 0.372998 -0.016025 0.972725 0.298298
0.115720 0.372492 -0.016007 0.972700 0.299299
0.116107 0.371989 -0.015989 0.972676 0.300300
0.116493 0.371486 -0.015970 0.972651 0.301301
0.116879 0.370986 -0.015950 0.972626 0.302302
0.117264 0.370487 -0.015930 0.972601 0.303303
0.117649 0.369990 -0.015910 0.972575 0.304304
0.118034 0.369495 -0.015889 0.972550 0.305305
0.118418 0.369001 -0.015868 0.972524 0.306306
0.118802 0.368509 -0.015846 0.972498 0.307307
0.119185 0.368019 -0.015824 0.972472 0.308308
0.119568 0.367531 -0.015801 0.972446 0.309309
0.119950 0.367045 -0.015778 0.972419 0.310310
0.120332 0.366560 -0.015755 0.972392 0.311311
0.120714 0.366077 -0.015731 0.972366 0.312312
0.121095 0.365597 -0.015707 0.972339 0.313313
0.121476 0.365117 -0.015682 0.972311 0.314314
0.121856 0.364640 -0.015657 0.972283 0.315315
0.122236 0.364165 -0.015632 0.972256 0.316316
0.122615 0.363692 -0.015606 0.972227 0.317317
0.122994 0.363220 -0.015580 0.972199 0.318318
0.123372 0.362751 -0.015553 0.972171 0.319319
0.123750 0.362284 -0.015527 0.972142 0.320320
0.124128 0.361818 -0.015499 0.972113 0.321321
0.124505 0.361355 -0.015472 0.972084 0.322322
0.124882 0.360893 -0.015444 0.972055 0.323323
0.125258 0.360434 -0.015416 0.972025 0.324324
0.125634 0.359976 -0.015387 0.971995 0.325325
0.126009 0.359521 -0.015358 0.971965 0.326326
0.126384 0.359067 -0.015329 0.971934 0.327327
0.126758 0.358616 -0.015300 0.971904 0.328328
0.127132 0.358166 -0.015270 0.971873 0.329329
0.127505 0.357719 -0.015240 0.971842 0.330330
0.127878 0.357273 -0.015210 0.971810 0.331331
0.128250 0.356830 -0.015180 0.971779 0.332332
0.128622 0.356389 -0.015149 0.971747 0.333333
0.128994 0.355950 -0.015118 0.971715 0.334334
0.129365 0.355512 -0.015087 0.971682 0.335335
0.129735 0.355077 -0.015055 0.971650 0.336336
0.130105 0.354644 -0.015024 0.971617 0.337337
0.130474 0.354213 -0.014992 0.971583 0.338338
0.130843 0.353784 -0.014960 0.971550 0.339339
0.131212 0.353357 -0.014927 0.971517 0.340340
0.131580 0.352933 -0.014895 0.971483 0.341341
0.131947 0.352510 -0.014862 0.971449 0.342342
0.132314 0.352090 -0.014829 0.971415 0.343343
0.132681 0.351671 -0.014796 0.971380 0.344344
0.133047 0.351254 -0.014763 0.971345 0.345345
0.133412 0.350840 -0.014729 0.971310 0.346346
0.133777 0.350428 -0.014695 0.971275 0.347347
0.134141 0.350017 -0.014662 0.971240 0.348348
0.134505 0.349609 -0.014628 0.971204 0.349349
0.134869 0.349202 -0.014594 0.971168 0.350350
0.135232 0.348799 -0.014559 0.971132 0.351351
0.135594 0.348396 -0.014525 0.971096 0.352352
0.135956 0.347997 -0.014490 0.971059 0.353353
0.136318 0.347598 -0.014456 0.971022 0.354354
0.136678 0.347203 -0.014421 0.970985 0.355355
0.137039 0.346809 -0.014386 0.970948 0.356356
0.137399 0.346417 -0.014351 0.970910 0.357357
0.137758 0.346027 -0.014316 0.970873 0.358358
0.138117 0.345639 -0.014280 0.970835 0.359359
0.138475 0.345253 -0.014245 0.970797 0.360360
0.138833 0.344869 -0.014210 0.970759 0.361361
0.139191 0.344487 -0.014174 0.970721 0.362362
0.139547 0.344107 -0.014138 0.970682 0.363363
0.139904 0.343729 -0.014103 0.970643 0.364364
0.140260 0.343353 -0.014067 0.970604 0.365365
0.140615 0.342979 -0.014031 0.970565 0.366366
0.140970 0.342607 -0.013995 0.970526 0.367367
0.141324 0.342237 -0.013959 0.970486 0.368368
0.141677 0.341869 -0.013923 0.970447 0.369369
0.142031 0.341502 -0.013887 0.970407 0.370370
0.142384 0.341138 -0.013850 0.970367 0.371371
0.142736 0.340775 -0.013814 0.970327 0.372372
0.143087 0.340414 -0.013778 0.970286 0.373373
0.143438 0.340056 -0.013741 0.970246 0.374374
0.143789 0.339699 -0.013705 0.970205 0.375375
0.144139 0.339344 -0.013668 0.970165 0.376376
0.144489 0.338990 -0.013632 0.970124 0.377377
0.144838 0.338639 -0.013595 0.970083 0.378378
0.145187 0.338289 -0.013559 0.970042 0.379379
0.145535 0.337941 -0.013522 0.970001 0.380380
0.145882 0.337595 -0.013486 0.969959 0.381381
0.146229 0.337251 -0.013449 0.969918 0.382382
0.146576 0.336908 -0.013412 0.969876 0.383383
0.146922 0.336567 -0.013376 0.969834 0.384384
0.147268 0.336228 -0.013339 0.969793 0.385385
0.147613 0.335891 -0.013302 0.969751 0.386386
0.147957 0.335555 -0.013266 0.969709 0.387387
0.148301 0.335221 -0.013229 0.969667 0.388388
0.148645 0.334888 -0.013192 0.969625 0.389389
0.148988 0.334558 -0.013155 0.969582 0.390390
0.149330 0.334229 -0.013119 0.969540 0.391391
0.149673 0.333901 -0.013082 0.969498 0.392392
0.150014 0.333575 -0.013045 0.969455 0.393393
0.150355 0.333251 -0.013008 0.969413 0.394394
0.150696 0.332928 -0.012972 0.969370 0.395395
0.151036 0.332607 -0.012935 0.969328 0.396396
0.151375 0.332288 -0.012898 0.969285 0.397397
0.151714 0.331969 -0.012862 0.969242 0.398398
0.152053 0.331653 -0.012825 0.969199 0.399399
0.152391 0.331338 -0.012788 0.969156 0.400400
0.152728 0.331024 -0.012752 0.969114 0.401401
0.153065 0.330712 -0.012715 0.969071 0.402402
0.153402 0.330402 -0.012678 0.969028 0.403403
0.153738 0.330092 -0.012642 0.968985 0.404404
0.154074 0.329785 -0.012605 0.968942 0.405405
0.154409 0.329478 -0.012569 0.968899 0.406406
0.154743 0.329173 -0.012532 0.968856 0.407407
0.155078 0.328869 -0.012496 0.968813 0.408408
0.155411 0.328567 -0.012459 0.968770 0.409409
0.155744 0.328266 -0.012423 0.968727 0.410410
0.156077 0.327966 -0.012386 0.968684 0.411411
0.156409 0.327668 -0.012350 0.968641 0.412412
0.156741 0.327371 -0.012313 0.968598 0.413413
0.157072 0.327075 -0.012277 0.968555 0.414414
0.157403 0.326780 -0.012241 0.968512 0.415415
0.157734 0.326487 -0.012204 0.968469 0.416416
0.158063 0.326194 -0.012168 0.968426 0.417417
0.158393 0.325904 -0.012132 0.968383 0.418418
0.158722 0.325613 -0.012096 0.968341 0.419419
0.159050 0.325325 -0.012059 0.968298 0.420420
0.159378 0.325038 -0.012023 0.968255 0.421421
0.159706 0.324751 -0.011987 0.968212 0.422422
0.160033 0.324466 -0.011951 0.968170 0.423423
0.160359 0.324181 -0.011915 0.968127 0.424424
0.160685 0.323899 -0.011879 0.968085 0.425425
0.161011 0.323617 -0.011843 0.968042 0.426426
0.161336 0.323336 -0.011807 0.968000 0.427427
0.161661 0.323055 -0.011771 0.967957 0.428428
0.161985 0.322777 -0.011735 0.967915 0.429429
0.162309 0.322499 -0.011699 0.967873 0.430430
0.162633 0.322222 -0.011663 0.967831 0.431431
0.162956 0.321946 -0.011627 0.967789 0.432432
0.163278 0.321671 -0.011592 0.967746 0.433433
0.163600 0.321396 -0.011556 0.967705 0.434434
0.163922 0.321124 -0.011520 0.967663 0.435435
0.164243 0.320851 -0.011484 0.967621 0.436436
0.164564 0.320580 -0.011449 0.967579 0.437437
0.164884 0.320309 -0.011413 0.967538 0.438438
0.165204 0.320039 -0.011377 0.967496 0.439439
0.165523 0.319771 -0.011342 0.967455 0.440440
0.165842 0.319503 -0.011306 0.967414 0.441441
0.166161 0.319235 -0.011271 0.967372 0.442442
0.166479 0.318969 -0.011235 0.967331 0.443443
0.166797 0.318703 -0.011199 0.967290 0.444444
0.167114 0.318438 -0.011164 0.967250 0.445445
0.167431 0.318174 -0.011128 0.967209 0.446446
0.167747 0.317910 -0.011093 0.967168 0.447447
0.168063 0.317648 -0.011057 0.967128 0.448448
0.168379 0.317385 -0.011022 0.967087 0.449449
0.168694 0.317124 -0.010987 0.967047 0.450450
0.169009 0.316863 -0.010951 0.967006 0.451451
0.169323 0.316603 -0.010916 0.966966 0.452452
0.169637 0.316344 -0.010880 0.966926 0.453453
0.169950 0.316085 -0.010845 0.966887 0.454454
0.170263 0.315827 -0.010810 0.966847 0.455455
0.170576 0.315569 -0.010774 0.966807 0.456456
0.170888 0.315312 -0.010739 0.966768 0.457457
0.171200 0.315056 -0.010703 0.966729 0.458458
0.171512 0.314800 -0.010668 0.966690 0.459459
0.171823 0.314545 -0.010633 0.966651 0.460460
0.172134 0.314290 -0.010598 0.966612 0.461461
0.172444 0.314036 -0.010562 0.966573 0.462462
0.172754 0.313782 -0.010527 0.966534 0.463463
0.173063 0.313528 -0.010491 0.966496 0.464464
0.173372 0.313276 -0.010456 0.966457 0.465465
0.173681 0.313024 -0.010421 0.966419 0.466466
0.173989 0.312771 -0.010386 0.966381 0.467467
0.174297 0.312520 -0.010350 0.966343 0.468468
0.174605 0.312269 -0.010315 0.966305 0.469469
0.174912 0.312018 -0.010279 0.966268 0.470470
0.175219 0.311768 -0.010244 0.966230 0.471471
0.175525 0.311518 -0.010209 0.966193 0.472472
0.175831 0.311269 -0.010173 0.966155 0.473473
0.176137 0.311020 -0.010138 0.966118 0.474474
0.176442 0.310771 -0.010102 0.966082 0.475475
0.176747 0.310523 -0.010067 0.966045 0.476476
0.177052 0.310275 -0.010032 0.966008 0.477477
0.177356 0.310027 -0.009996 0.965972 0.478478
0.177660 0.309779 -0.009961 0.965935 0.479479
0.177963 0.309533 -0.009925 0.965899 0.480480
0.178266 0.309286 -0.009890 0.965863 0.481481
0.178569 0.309039 -0.009854 0.965827 0.482482
0.178871 0.308793 -0.009818 0.965791 0.483483
0.179173 0.308547 -0.009783 0.965756 0.484484
0.179475 0.308301 -0.009747 0.965720 0.485485
0.179776 0.308056 -0.009711 0.965685 0.486486
0.180077 0.307810 -0.009676 0.965650 0.487487
0.180378 0.307566 -0.009640 0.965615 0.488488
0.180678 0.307321 -0.009604 0.965580 0.489489
0.180978 0.307076 -0.009568 0.965546 0.490490
0.181277 0.306831 -0.009533 0.965511 0.491491
0.181576 0.306587 -0.009497 0.965477 0.492492
0.181875 0.306343 -0.009461 0.965443 0.493493
0.182174 0.306100 -0.009425 0.965408 0.494494
0.182472 0.305856 -0.009389 0.965374 0.495495
0.182770 0.305612 -0.009353 0.965341 0.496496
0.183067 0.305369 -0.009316 0.965307 0.497497
0.183365 0.305126 -0.009280 0.965274 0.498498
0.183661 0.304883 -0.009244 0.965240 0.499499
0.183958 0.304640 -0.009208 0.965207 0.500501
0.184254 0.304397 -0.009171 0.965174 0.501502
0.184550 0.304154 -0.009135 0.965141 0.502503
0.184846 0.303912 -0.009099 0.965108 0.503504
0.185141 0.303669 -0.009062 0.965076 0.504505
0.185436 0.303427 -0.009026 0.965044 0.505506
0.185730 0.303184 -0.008989 0.965011 0.506507
0.186024 0.302942 -0.008952 0.964979 0.507508
0.186318 0.302700 -0.008916 0.964947 0.508509
0.186612 0.302458 -0.008879 0.964915 0.509510
0.186905 0.302216 -0.008842 0.964883 0.510511
0.187198 0.301974 -0.008805 0.964852 0.511512
0.187491 0.301732 -0.008768 0.964821 0.512513
0.187783 0.301490 -0.008731 0.964789 0.513514
0.188076 0.301248 -0.008694 0.964758 0.514515
0.188367 0.301006 -0.008656 0.964727 0.515516
0.188659 0.300764 -0.008619 0.964696 0.516517
0.188950 0.300522 -0.008582 0.964665 0.517518
0.189241 0.300281 -0.008544 0.964635 0.518519
0.189531 0.300039 -0.008507 0.964604 0.519520
0.189822 0.299797 -0.008469 0.964574 0.520521
0.190112 0.299555 -0.008431 0.964544 0.521522
0.190401 0.299314 -0.008394 0.964514 0.522523
0.190691 0.299072 -0.008356 0.964484 0.523524
0.190980 0.298830 -0.008318 0.964454 0.524525
0.191269 0.298588 -0.008280 0.964425 0.525526
0.191557 0.298347 -0.008242 0.964395 0.526527
0.191846 0.298105 -0.008203 0.964366 0.527528
0.192134 0.297864 -0.008165 0.964336 0.528529
0.192421 0.297622 -0.008127 0.964307 0.529530
0.192709 0.297379 -0.008088 0.964278 0.530531
0.192996 0.297138 -0.008049 0.964249 0.531532
0.193283 0.296896 -0.008011 0.964221 0.532533
0.193569 0.296654 -0.007972 0.964192 0.533534
0.193856 0.296412 -0.007933 0.964163 0.534535
0.194142 0.296170 -0.007894 0.964135 0.535536
0.194427 0.295928 -0.007855 0.964106 0.536537
0.194713 0.295686 -0.007816 0.964078 0.537538
0.194998 0.295444 -0.007776 0.964051 0.538539
0.195283 0.295202 -0.007737 0.964023 0.539540
0.195568 0.294960 -0.007697 0.963995 0.540541
0.195852 0.294717 -0.007658 0.963967 0.541542
0.196137 0.294475 -0.007618 0.963939 0.542543
0.196420 0.294233 -0.007578 0.963912 0.543544
0.196704 0.293991 -0.007538 0.963885 0.544545
0.196988 0.293748 -0.007498 0.963857 0.545546
0.197271 0.293506 -0.007458 0.963830 0.546547
0.197554 0.293263 -0.007418 0.963803 0.547548
0.197836 0.293020 -0.007377 0.963776 0.548549
0.198119 0.292778 -0.007337 0.963749 0.549550
0.198401 0.292535 -0.007296 0.963723 0.550551
0.198683 0.292292 -0.007255 0.963696 0.551552
0.198964 0.292049 -0.007214 0.963669 0.552553
0.199246 0.291806 -0.007173 0.963643 0.553554
0.199527 0.291563 -0.007132 0.963617 0.554555
0.199808 0.291320 -0.007091 0.963590 0.555556
0.200089 0.291077 -0.007049 0.963564 0.556557
0.200369 0.290834 -0.007008 0.963538 0.557558
0.200649 0.290591 -0.006966 0.963512 0.558559
0.200929 0.290347 -0.006924 0.963486 0.559560
0.201209 0.290104 -0.006883 0.963461 0.560561
0.201488 0.289861 -0.006841 0.963435 0.561562
0.201768 0.289617 -0.006798 0.963409 0.562563
0.202047 0.289373 -0.006756 0.963384 0.563564
0.202325 0.289130 -0.006714 0.963358 0.564565
0.202604 0.288886 -0.006671 0.963333 0.565566
0.202882 0.288643 -0.006628 0.963307 0.566567
0.203160 0.288399 -0.006586 0.963283 0.567568
0.203438 0.288155 -0.006543 0.963257 0.568569
0.203716 0.287911 -0.006500 0.963232 0.569570
0.203993 0.287667 -0.006456 0.963207 0.570571
0.204271 0.287423 -0.006413 0.963182 0.571572
0.204548 0.287180 -0.006370 0.963158 0.572573
0.204824 0.286935 -0.006326 0.963133 0.573574
0.205101 0.286691 -0.006282 0.963108 0.574575
0.205377 0.286447 -0.006238 0.963084 0.575576
0.205654 0.286202 -0.006194 0.963059 0.576577
0.205929 0.285958 -0.006150 0.963035 0.577578
0.206205 0.285714 -0.006106 0.963011 0.578579
0.206481 0.285470 -0.006061 0.962986 0.579580
0.206756 0.285225 -0.006017 0.962962 0.580581
0.207031 0.284980 -0.005972 0.962938 0.581582
0.207306 0.284736 -0.005927 0.962914 0.582583
0.207581 0.284492 -0.005882 0.962890 0.583584
0.207855 0.284247 -0.005837 0.962866 0.584585
0.208129 0.284002 -0.005792 0.962842 0.585586
0.208403 0.283758 -0.005746 0.962818 0.586587
0.208677 0.283513 -0.005700 0.962794 0.587588
0.208951 0.283268 -0.005655 0.962770 0.588589
0.209224 0.283024 -0.005609 0.962747 0.589590
0.209497 0.282779 -0.005563 0.962723 0.590591
0.209770 0.282534 -0.005517 0.962699 0.591592
0.210043 0.282289 -0.005470 0.962676 0.592593
0.210316 0.282045 -0.005424 0.962652 0.593594
0.210588 0.281800 -0.005377 0.962629 0.594595
0.210861 0.281555 -0.005330 0.962606 0.595596
0.211133 0.281310 -0.005283 0.962582 0.596597
0.211404 0.281066 -0.005236 0.962559 0.597598
0.211676 0.280821 -0.005189 0.962536 0.598599
0.211948 0.280576 -0.005142 0.962513 0.599600
0.212219 0.280331 -0.005094 0.962489 0.600601
0.212490 0.280086 -0.005046 0.962466 0.601602
0.212761 0.279841 -0.004999 0.962443 0.602603
0.213032 0.279597 -0.004951 0.962420 0.603604
0.213302 0.279352 -0.004902 0.962397 0.604605
0.213573 0.279108 -0.004854 0.962374 0.605606
0.213843 0.278863 -0.004806 0.962351 0.606607
0.214113 0.278618 -0.004757 0.962328 0.607608
0.214382 0.278373 -0.004708 0.962305 0.608609
0.214652 0.278128 -0.004659 0.962282 0.609610
0.214922 0.277884 -0.004610 0.962259 0.610611
0.215191 0.277639 -0.004561 0.962237 0.611612
0.215460 0.277395 -0.004512 0.962214 0.612613
0.215729 0.277150 -0.004462 0.962191 0.613614
0.215998 0.276906 -0.004413 0.962168 0.614615
0.216266 0.276661 -0.004363 0.962145 0.615616
0.216534 0.276417 -0.004313 0.962123 0.616617
0.216803 0.276173 -0.004263 0.962100 0.617618
0.217071 0.275928 -0.004212 0.962077 0.618619
0.217338 0.275684 -0.004162 0.962055 0.619620
0.217606 0.275440 -0.004112 0.962032 0.620621
0.217874 0.275196 -0.004061 0.962009 0.621622
0.218141 0.274952 -0.004010 0.961987 0.622623
0.218408 0.274708 -0.003959 0.961964 0.623624
0.218675 0.274464 -0.003908 0.961942 0.624625
0.218942 0.274220 -0.003856 0.961919 0.625626
0.219209 0.273977 -0.003805 0.961897 0.626627
0.219475 0.273733 -0.003753 0.961874 0.627628
0.219742 0.273489 -0.003701 0.961852 0.628629
0.220008 0.273246 -0.003649 0.961829 0.629630
0.220274 0.273003 -0.003597 0.961807 0.630631
0.220539 0.272759 -0.003545 0.961784 0.631632
0.220805 0.272516 -0.003493 0.961762 0.632633
0.221071 0.272273 -0.003440 0.961739 0.633634
0.221336 0.272030 -0.003387 0.961717 0.634635
0.221601 0.271787 -0.003334 0.961694 0.635636
0.221866 0.271545 -0.003281 0.961672 0.636637
0.222131 0.271302 -0.003228 0.961650 0.637638
0.222396 0.271059 -0.003175 0.961627 0.638639
0.222660 0.270817 -0.003122 0.961605 0.639640
0.222925 0.270575 -0.003068 0.961582 0.640641
0.223189 0.270333 -0.003014 0.961560 0.641642
0.223453 0.270091 -0.002960 0.961537 0.642643
0.223717 0.269849 -0.002906 0.961515 0.643644
0.223980 0.269607 -0.002852 0.961492 0.644645
0.224244 0.269366 -0.002798 0.961470 0.645646
0.224507 0.269124 -0.002743 0.961447 0.646647
0.224771 0.268883 -0.002688 0.961425 0.647648
0.225034 0.268642 -0.002634 0.961403 0.648649
0.225297 0.268401 -0.002579 0.961380 0.649650
0.225559 0.268160 -0.002524 0.961358 0.650651
0.225822 0.267919 -0.002468 0.961335 0.651652
0.226085 0.267679 -0.002413 0.961313 0.652653
0.226347 0.267439 -0.002357 0.961290 0.653654
0.226609 0.267199 -0.002302 0.961267 0.654655
0.226871 0.266959 -0.002246 0.961245 0.655656
0.227133 0.266719 -0.002190 0.961223 0.656657
0.227395 0.266479 -0.002134 0.961200 0.657658
0.227656 0.266240 -0.002078 0.961177 0.658659
0.227918 0.266001 -0.002021 0.961155 0.659660
0.228179 0.265762 -0.001965 0.961132 0.660661
0.228440 0.265523 -0.001908 0.961109 0.661662
0.228701 0.265284 -0.001851 0.961087 0.662663
0.228962 0.265045 -0.001794 0.961064 0.663664
0.229222 0.264808 -0.001737 0.961041 0.664665
0.229483 0.264569 -0.001680 0.961019 0.665666
0.229743 0.264332 -0.001622 0.960996 0.666667
0.230004 0.264094 -0.001565 0.960973 0.667668
0.230264 0.263856 -0.001507 0.960950 0.668669
0.230524 0.263619 -0.001449 0.960928 0.669670
0.230783 0.263382 -0.001391 0.960905 0.670671
0.231043 0.263146 -0.001333 0.960882 0.671672
0.231302 0.262909 -0.001275 0.960859 0.672673
0.231562 0.262673 -0.001217 0.960836 0.673674
0.231821 0.262437 -0.001158 0.960813 0.674675
0.232080 0.262201 -0.001100 0.960790 0.675676
0.232339 0.261965 -0.001041 0.960767 0.676677
0.232597 0.261730 -0.000982 0.960744 0.677678
0.232856 0.261495 -0.000923 0.960721 0.678679
0.233114 0.261260 -0.000864 0.960698 0.679680
0.233373 0.261025 -0.000805 0.960675 0.680681
0.233631 0.260791 -0.000745 0.960652 0.681682
0.233889 0.260557 -0.000686 0.960629 0.682683
0.234147 0.260323 -0.000626 0.960606 0.683684
0.234404 0.260090 -0.000566 0.960583 0.684685
0.234662 0.259856 -0.000506 0.960559 0.685686
0.234919 0.259623 -0.000446 0.960536 0.686687
0.235177 0.259391 -0.000386 0.960512 0.687688
0.235434 0.259158 -0.000326 0.960489 0.688689
0.235691 0.258926 -0.000265 0.960466 0.689690
0.235948 0.258694 -0.000205 0.960443 0.690691
0.236204 0.258462 -0.000144 0.960419 0.691692
0.236461 0.258231 -0.000083 0.960396 0.692693
0.236717 0.258000 -0.000022 0.960372 0.693694
0.236974 0.257769 0.000039 0.960348 0.694695
0.237230 0.257538 0.000100 0.960325 0.695696
0.237486 0.257308 0.000161 0.960301 0.696697
0.237741 0.257078 0.000223 0.960278 0.697698
0.237997 0.256849 0.000284 0.960254 0.698699
0.238253 0.256620 0.000346 0.960230 0.699700
0.238508 0.256391 0.000407 0.960207 0.700701
0.238763 0.256162 0.000469 0.960182 0.701702
0.239018 0.255933 0.000531 0.960159 0.702703
0.239273 0.255705 0.000593 0.960135 0.703704
0.239528 0.255477 0.000656 0.960111 0.704705
0.239783 0.255250 0.000718 0.960087 0.705706
0.240037 0.255023 0.000780 0.960063 0.706707
0.240291 0.254796 0.000843 0.960039 0.707708
0.240546 0.254569 0.000906 0.960015 0.708709
0.240800 0.254343 0.000968 0.959991 0.709710
0.241054 0.254117 0.001031 0.959966 0.710711
0.241307 0.253892 0.001094 0.959942 0.711712
0.241561 0.253666 0.001157 0.959918 0.712713
0.241815 0.253442 0.001221 0.959894 0.713714
0.242068 0.253217 0.001284 0.959869 0.714715
0.242321 0.252993 0.001347 0.959845 0.715716
0.242574 0.252769 0.001411 0.959821 0.716717
0.242827 0.252546 0.001474 0.959796 0.717718
0.243080 0.252323 0.001538 0.959772 0.718719
0.243332 0.252100 0.001602 0.959747 0.719720
0.243585 0.251877 0.001666 0.959723 0.720721
0.243837 0.251655 0.001730 0.959698 0.721722
0.244089 0.251433 0.001794 0.959673 0.722723
0.244341 0.251212 0.001858 0.959648 0.723724
0.244593 0.250991 0.001923 0.959623 0.724725
0.244845 0.250770 0.001987 0.959598 0.725726
0.245096 0.250550 0.002051 0.959574 0.726727
0.245348 0.250330 0.002116 0.959549 0.727728
0.245599 0.250110 0.002181 0.959524 0.728729
0.245850 0.249891 0.002245 0.959499 0.729730
0.246101 0.249672 0.002310 0.959474 0.730731
0.246352 0.249453 0.002375 0.959449 0.731732
0.246602 0.249235 0.002440 0.959423 0.732733
0.246853 0.249017 0.002505 0.959398 0.733734
0.247103 0.248800 0.002571 0.959373 0.734735
0.247353 0.248583 0.002636 0.959348 0.735736
0.247603 0.248366 0.002701 0.959322 0.736737
0.247853 0.248150 0.002767 0.959297 0.737738
0.248103 0.247934 0.002832 0.959272 0.738739
0.248353 0.247719 0.002898 0.959246 0.739740
0.248602 0.247503 0.002964 0.959221 0.740741
0.248851 0.247288 0.003030 0.959195 0.741742
0.249100 0.247074 0.003095 0.959170 0.742743
0.249349 0.246860 0.003161 0.959144 0.743744
0.249598 0.246646 0.003227 0.959118 0.744745
0.249847 0.246433 0.003294 0.959093 0.745746
0.250095 0.246220 0.003360 0.959067 0.746747
0.250344 0.246008 0.003426 0.959041 0.747748
0.250592 0.245796 0.003492 0.959015 0.748749
0.250840 0.245584 0.003559 0.958989 0.749750
0.251088 0.245373 0.003625 0.958963 0.750751
0.251335 0.245162 0.003692 0.958937 0.751752
0.251583 0.244952 0.003758 0.958911 0.752753
0.251830 0.244741 0.003825 0.958885 0.753754
0.252078 0.244532 0.003892 0.958858 0.754755
0.252325 0.244322 0.003959 0.958833 0.755756
0.252571 0.244113 0.004026 0.958807 0.756757
0.252818 0.243905 0.004093 0.958780 0.757758
0.253065 0.243697 0.004160 0.958754 0.758759
0.253311 0.243489 0.004227 0.958727 0.759760
0.253557 0.243282 0.004294 0.958701 0.760761
0.253804 0.243075 0.004361 0.958674 0.761762
0.254049 0.242869 0.004428 0.958648 0.762763
0.254295 0.242663 0.004496 0.958622 0.763764
0.254541 0.242457 0.004563 0.958595 0.764765
0.254786 0.242252 0.004630 0.958568 0.765766
0.255031 0.242047 0.004698 0.958542 0.766767
0.255277 0.241843 0.004765 0.958515 0.767768
0.255521 0.241639 0.004833 0.958489 0.768769
0.255766 0.241435 0.004901 0.958461 0.769770
0.256011 0.241232 0.004968 0.958435 0.770771
0.256255 0.241029 0.005036 0.958408 0.771772
0.256499 0.240827 0.005104 0.958381 0.772773
0.256743 0.240625 0.005172 0.958354 0.773774
0.256987 0.240423 0.005240 0.958327 0.774775
0.257231 0.240223 0.005308 0.958300 0.775776
0.257475 0.240022 0.005376 0.958273 0.776777
0.257718 0.239822 0.005444 0.958246 0.777778
0.257961 0.239622 0.005512 0.958219 0.778779
0.258204 0.239422 0.005580 0.958191 0.779780
0.258447 0.239223 0.005648 0.958164 0.780781
0.258690 0.239025 0.005716 0.958137 0.781782
0.258932 0.238827 0.005785 0.958110 0.782783
0.259175 0.238629 0.005853 0.958083 0.783784
0.259417 0.238432 0.005921 0.958055 0.784785
0.259659 0.238235 0.005989 0.958028 0.785786
0.259901 0.238039 0.006058 0.958000 0.786787
0.260142 0.237843 0.006126 0.957973 0.787788
0.260384 0.237647 0.006195 0.957946 0.788789
0.260625 0.237452 0.006263 0.957918 0.789790
0.260866 0.237258 0.006332 0.957891 0.790791
0.261107 0.237063 0.006400 0.957863 0.791792
0.261347 0.236869 0.006469 0.957835 0.792793
0.261588 0.236676 0.006537 0.957807 0.793794
0.261828 0.236483 0.006606 0.957780 0.794795
0.262068 0.236290 0.006675 0.957752 0.795796
0.262308 0.236098 0.006743 0.957725 0.796797
0.262548 0.235906 0.006812 0.957697 0.797798
0.262788 0.235715 0.006881 0.957669 0.798799
0.263027 0.235524 0.006950 0.957641 0.799800
0.263266 0.235334 0.007018 0.957614 0.800801
0.263505 0.235144 0.007087 0.957586 0.801802
0.263744 0.234955 0.007156 0.957558 0.802803
0.263983 0.234765 0.007225 0.957530 0.803804
0.264221 0.234577 0.007294 0.957503 0.804805
0.264459 0.234389 0.007362 0.957474 0.805806
0.264697 0.234201 0.007431 0.957446 0.806807
0.264935 0.234013 0.007500 0.957419 0.807808
0.265173 0.233826 0.007569 0.957390 0.808809
0.265410 0.233640 0.007638 0.957363 0.809810
0.265647 0.233453 0.007707 0.957334 0.810811
0.265884 0.233268 0.007776 0.957306 0.811812
0.266121 0.233083 0.007845 0.957279 0.812813
0.266358 0.232898 0.007914 0.957251 0.813814
0.266594 0.232713 0.007983 0.957222 0.814815
0.266830 0.232529 0.008052 0.957194 0.815816
0.267066 0.232346 0.008121 0.957167 0.816817
0.267302 0.232163 0.008190 0.957138 0.817818
0.267538 0.231980 0.008258 0.957110 0.818819
0.267773 0.231798 0.008327 0.957082 0.819820
0.268008 0.231616 0.008396 0.957054 0.820821
0.268243 0.231435 0.008465 0.957026 0.821822
0.268478 0.231254 0.008534 0.956998 0.822823
0.268713 0.231073 0.008603 0.956969 0.823824
0.268947 0.230893 0.008672 0.956941 0.824825
0.269181 0.230713 0.008741 0.956913 0.825826
0.269415 0.230534 0.008810 0.956885 0.826827
0.269649 0.230355 0.008879 0.956857 0.827828
0.269882 0.230177 0.008948 0.956829 0.828829
0.270116 0.229998 0.009017 0.956801 0.829830
0.270349 0.229821 0.009086 0.956773 0.830831
0.270581 0.229644 0.009155 0.956744 0.831832
0.270814 0.229467 0.009224 0.956717 0.832833
0.271046 0.229291 0.009292 0.956689 0.833834
0.271279 0.229115 0.009361 0.956660 0.834835
0.271510 0.228939 0.009430 0.956633 0.835836
0.271742 0.228764 0.009499 0.956604 0.836837
0.271974 0.228590 0.009568 0.956576 0.837838
0.272205 0.228416 0.009637 0.956548 0.838839
0.272436 0.228242 0.009705 0.956520 0.839840
0.272667 0.228069 0.009774 0.956492 0.840841
0.272897 0.227896 0.009843 0.956464 0.841842
0.273128 0.227723 0.009911 0.956436 0.842843
0.273358 0.227551 0.009980 0.956408 0.843844
0.273588 0.227379 0.010049 0.956380 0.844845
0.273817 0.227208 0.010117 0.956352 0.845846
0.274047 0.227037 0.010186 0.956325 0.846847
0.274276 0.226867 0.010255 0.956296 0.847848
0.274505 0.226697 0.010323 0.956269 0.848849
0.274734 0.226527 0.010392 0.956241 0.849850
0.274962 0.226358 0.010460 0.956213 0.850851
0.275190 0.226189 0.010529 0.956185 0.851852
0.275418 0.226021 0.010597 0.956158 0.852853
0.275646 0.225853 0.010665 0.956130 0.853854
0.275873 0.225685 0.010734 0.956102 0.854855
0.276101 0.225518 0.010802 0.956075 0.855856
0.276328 0.225351 0.010870 0.956047 0.856857
0.276554 0.225185 0.010939 0.956020 0.857858
0.276781 0.225019 0.011007 0.955992 0.858859
0.277007 0.224853 0.011075 0.955965 0.859860
0.277233 0.224688 0.011143 0.955937 0.860861
0.277459 0.224524 0.011211 0.955910 0.861862
0.277684 0.224359 0.011279 0.955883 0.862863
0.277909 0.224195 0.011347 0.955855 0.863864
0.278134 0.224032 0.011415 0.955828 0.864865
0.278359 0.223869 0.011483 0.955801 0.865866
0.278584 0.223706 0.011551 0.955774 0.866867
0.278808 0.223543 0.011619 0.955747 0.867868
0.279032 0.223381 0.011687 0.955720 0.868869
0.279255 0.223220 0.011755 0.955693 0.869870
0.279479 0.223059 0.011822 0.955666 0.870871
0.279702 0.222898 0.011890 0.955639 0.871872
0.279925 0.222737 0.011957 0.955612 0.872873
0.280147 0.222578 0.012025 0.955585 0.873874
0.280370 0.222418 0.012093 0.955559 0.874875
0.280592 0.222259 0.012160 0.955532 0.875876
0.280814 0.222100 0.012227 0.955506 0.876877
0.281035 0.221941 0.012295 0.955479 0.877878
0.281256 0.221783 0.012362 0.955453 0.878879
0.281477 0.221626 0.012429 0.955427 0.879880
0.281698 0.221468 0.012496 0.955401 0.880881
0.281918 0.221312 0.012563 0.955375 0.881882
0.282138 0.221155 0.012630 0.955349 0.882883
0.282358 0.220999 0.012697 0.955323 0.883884
0.282578 0.220843 0.012764 0.955297 0.884885
0.282797 0.220688 0.012831 0.955271 0.885886
0.283016 0.220532 0.012898 0.955245 0.886887
0.283235 0.220378 0.012965 0.955220 0.887888
0.283453 0.220223 0.013031 0.955194 0.888889
0.283671 0.220069 0.013098 0.955169 0.889890
0.283889 0.219916 0.013164 0.955143 0.890891
0.284107 0.219762 0.013231 0.955118 0.891892
0.284324 0.219609 0.013297 0.955093 0.892893
0.284541 0.219457 0.013364 0.955068 0.893894
0.284758 0.219305 0.013430 0.955043 0.894895
0.284974 0.219153 0.013496 0.955018 0.895896
0.285190 0.219002 0.013562 0.954993 0.896897
0.285406 0.218850 0.013628 0.954969 0.897898
0.285621 0.218700 0.013694 0.954944 0.898899
0.285837 0.218549 0.013760 0.954920 0.899900
0.286051 0.218399 0.013826 0.954896 0.900901
0.286266 0.218249 0.013891 0.954871 0.901902
0.286480 0.218100 0.013957 0.954848 0.902903
0.286694 0.217951 0.014023 0.954824 0.903904
0.286908 0.217802 0.014088 0.954800 0.904905
0.287121 0.217654 0.014154 0.954776 0.905906
0.287334 0.217506 0.014219 0.954753 0.906907
0.287547 0.217358 0.014284 0.954729 0.907908
0.287759 0.217211 0.014349 0.954706 0.908909
0.287971 0.217064 0.014414 0.954683 0.909910
0.288183 0.216917 0.014479 0.954660 0.910911
0.288394 0.216771 0.014544 0.954637 0.911912
0.288606 0.216625 0.014609 0.954614 0.912913
0.288816 0.216479 0.014674 0.954592 0.913914
0.289027 0.216334 0.014739 0.954569 0.914915
0.289237 0.216189 0.014803 0.954547 0.915916
0.289447 0.216044 0.014868 0.954525 0.916917
0.289656 0.215900 0.014932 0.954503 0.917918
0.289865 0.215756 0.014996 0.954481 0.918919
0.290074 0.215612 0.015060 0.954459 0.919920
0.290283 0.215468 0.015125 0.954438 0.920921
0.290491 0.215325 0.015189 0.954416 0.921922
0.290699 0.215182 0.015253 0.954395 0.922923
0.290906 0.215040 0.015316 0.954374 0.923924
0.291113 0.214897 0.015380 0.954353 0.924925
0.291320 0.214755 0.015444 0.954333 0.925926
0.291526 0.214614 0.015507 0.954312 0.926927
0.291733 0.214472 0.015571 0.954292 0.927928
0.291938 0.214331 0.015634 0.954272 0.928929
0.292144 0.214190 0.015697 0.954252 0.929930
0.292349 0.214050 0.015761 0.954232 0.930931
0.292554 0.213909 0.015824 0.954212 0.931932
0.292758 0.213769 0.015887 0.954193 0.932933
0.292962 0.213630 0.015949 0.954173 0.933934
0.293166 0.213490 0.016012 0.954154 0.934935
0.293369 0.213351 0.016075 0.954135 0.935936
0.293572 0.213212 0.016137 0.954117 0.936937
0.293774 0.213074 0.016200 0.954098 0.937938
0.293977 0.212935 0.016262 0.954080 0.938939
0.294178 0.212797 0.016324 0.954062 0.939940
0.294380 0.212660 0.016386 0.954044 0.940941
0.294581 0.212522 0.016448 0.954026 0.941942
0.294782 0.212385 0.016510 0.954009 0.942943
0.294982 0.212247 0.016572 0.953992 0.943944
0.295182 0.212111 0.016634 0.953975 0.944945
0.295382 0.211974 0.016695 0.953957 0.945946
0.295581 0.211838 0.016757 0.953941 0.946947
0.295780 0.211702 0.016818 0.953925 0.947948
0.295979 0.211566 0.016879 0.953909 0.948949
0.296177 0.211430 0.016941 0.953893 0.949950
0.296374 0.211295 0.017002 0.953877 0.950951
0.296572 0.211160 0.017063 0.953861 0.951952
0.296769 0.211025 0.017123 0.953846 0.952953
0.296965 0.210890 0.017184 0.953831 0.953954
0.297162 0.210756 0.017245 0.953816 0.954955
0.297358 0.210622 0.017305 0.953802 0.955956
0.297553 0.210488 0.017365 0.953787 0.956957
0.297748 0.210354 0.017426 0.953773 0.957958
0.297943 0.210220 0.017486 0.953759 0.958959
0.298137 0.210087 0.017546 0.953746 0.959960
0.298331 0.209954 0.017606 0.953732 0.960961
0.298524 0.209820 0.017665 0.953719 0.961962
0.298717 0.209688 0.017725 0.953706 0.962963
0.298910 0.209555 0.017784 0.953694 0.963964
0.299102 0.209423 0.017844 0.953682 0.964965
0.299294 0.209291 0.017903 0.953669 0.965966
0.299486 0.209159 0.017962 0.953658 0.966967
0.299677 0.209027 0.018021 0.953646 0.967968
0.299868 0.208895 0.018080 0.953635 0.968969
0.300058 0.208763 0.018139 0.953624 0.969970
0.300248 0.208632 0.018197 0.953613 0.970971
0.300437 0.208501 0.018256 0.953603 0.971972
0.300626 0.208370 0.018314 0.953592 0.972973
0.300815 0.208239 0.018372 0.953583 0.973974
0.301003 0.208108 0.018431 0.953573 0.974975
0.301190 0.207978 0.018489 0.953564 0.975976
0.301378 0.207847 0.018546 0.953554 0.976977
0.301565 0.207717 0.018604 0.953546 0.977978
0.301751 0.207587 0.018662 0.953537 0.978979
0.301937 0.207457 0.018719 0.953529 0.979980
0.302123 0.207327 0.018777 0.953521 0.980981
0.302308 0.207198 0.018834 0.953513 0.981982
0.302493 0.207068 0.018891 0.953506 0.982983
0.302677 0.206938 0.018948 0.953499 0.983984
0.302861 0.206809 0.019005 0.953492 0.984985
0.303045 0.206680 0.019061 0.953486 0.985986
0.303228 0.206551 0.019118 0.953480 0.986987
0.303410 0.206422 0.019174 0.953474 0.987988
0.303592 0.206293 0.019231 0.953469 0.988989
0.303774 0.206164 0.019287 0.953464 0.989990
0.303955 0.206035 0.019343 0.953459 0.990991
0.304136 0.205907 0.019399 0.953454 0.991992
0.304317 0.205778 0.019454 0.953450 0.992993
0.304496 0.205650 0.019510 0.953446 0.993994
0.304676 0.205521 0.019566 0.953442 0.994995
0.304855 0.205393 0.019621 0.953439 0.995996
0.305033 0.205264 0.019676 0.953436 0.996997
0.305212 0.205136 0.019731 0.953433 0.997998
0.305389 0.205008 0.019786 0.953431 0.998999
0.305566 0.204880 0.019841 0.953429 1.000000


==> plots2/dat_files/DeepONet_Stacked_traj_0_targets.dat <==
theta omega E_q E_d time
-0.025583 0.633404 0.000000 0.999469 0.000000
-0.024950 0.630131 -0.000107 0.999313 0.001001
-0.024321 0.626986 -0.000214 0.999157 0.002002
-0.023695 0.623965 -0.000320 0.999002 0.003003
-0.023072 0.621060 -0.000426 0.998848 0.004004
-0.022451 0.618266 -0.000531 0.998694 0.005005
-0.021834 0.615577 -0.000635 0.998541 0.006006
-0.021219 0.612987 -0.000740 0.998388 0.007007
-0.020607 0.610491 -0.000843 0.998236 0.008008
-0.019997 0.608083 -0.000946 0.998084 0.009009
-0.019389 0.605758 -0.001049 0.997933 0.010010
-0.018784 0.603511 -0.001151 0.997782 0.011011
-0.018181 0.601337 -0.001253 0.997632 0.012012
-0.017580 0.599230 -0.001355 0.997482 0.013013
-0.016982 0.597187 -0.001455 0.997333 0.014014
-0.016385 0.595203 -0.001556 0.997185 0.015015
-0.015790 0.593272 -0.001656 0.997037 0.016016
-0.015197 0.591384 -0.001755 0.996889 0.017017
-0.014605 0.589536 -0.001854 0.996742 0.018018
-0.014016 0.587730 -0.001952 0.996596 0.019019
-0.013428 0.585966 -0.002050 0.996450 0.020020
-0.012841 0.584243 -0.002148 0.996304 0.021021
-0.012257 0.582561 -0.002245 0.996159 0.022022
-0.011673 0.580921 -0.002342 0.996015 0.023023
-0.011092 0.579321 -0.002438 0.995871 0.024024
-0.010512 0.577761 -0.002533 0.995727 0.025025
-0.009934 0.576240 -0.002629 0.995584 0.026026
-0.009358 0.574758 -0.002723 0.995442 0.027027
-0.008783 0.573312 -0.002818 0.995300 0.028028
-0.008210 0.571902 -0.002911 0.995158 0.029029
-0.007638 0.570526 -0.003005 0.995017 0.030030
-0.007067 0.569183 -0.003098 0.994877 0.031031
-0.006499 0.567870 -0.003190 0.994737 0.032032
-0.005931 0.566587 -0.003282 0.994597 0.033033
-0.005365 0.565330 -0.003374 0.994458 0.034034
-0.004801 0.564097 -0.003465 0.994320 0.035035
-0.004237 0.562886 -0.003555 0.994182 0.036036
-0.003675 0.561695 -0.003645 0.994044 0.037037
-0.003115 0.560519 -0.003735 0.993907 0.038038
-0.002555 0.559358 -0.003824 0.993770 0.039039
-0.001997 0.558207 -0.003913 0.993634 0.040040
-0.001439 0.557063 -0.004002 0.993498 0.041041
-0.000883 0.555923 -0.004090 0.993363 0.042042
-0.000327 0.554783 -0.004177 0.993228 0.043043
0.000227 0.553639 -0.004264 0.993094 0.044044
0.000781 0.552496 -0.004351 0.992960 0.045045
0.001334 0.551361 -0.004437 0.992827 0.046046
0.001885 0.550234 -0.004522 0.992694 0.047047
0.002436 0.549117 -0.004608 0.992561 0.048048
0.002985 0.548010 -0.004693 0.992429 0.049049
0.003533 0.546912 -0.004777 0.992298 0.050050
0.004080 0.545824 -0.004861 0.992167 0.051051
0.004627 0.544747 -0.004944 0.992036 0.052052
0.005172 0.543679 -0.005027 0.991906 0.053053
0.005715 0.542623 -0.005110 0.991776 0.054054
0.006258 0.541576 -0.005192 0.991647 0.055055
0.006800 0.540540 -0.005274 0.991518 0.056056
0.007341 0.539515 -0.005355 0.991389 0.057057
0.007881 0.538499 -0.005436 0.991261 0.058058
0.008419 0.537493 -0.005517 0.991134 0.059059
0.008957 0.536497 -0.005597 0.991007 0.060060
0.009493 0.535510 -0.005676 0.990880 0.061061
0.010029 0.534532 -0.005755 0.990754 0.062062
0.010563 0.533563 -0.005834 0.990628 0.063063
0.011096 0.532601 -0.005912 0.990503 0.064064
0.011629 0.531648 -0.005990 0.990378 0.065065
0.012160 0.530701 -0.006068 0.990253 0.066066
0.012691 0.529760 -0.006145 0.990129 0.067067
0.013220 0.528825 -0.006221 0.990006 0.068068
0.013749 0.527894 -0.006297 0.989882 0.069069
0.014276 0.526968 -0.006373 0.989760 0.070070
0.014803 0.526045 -0.006448 0.989637 0.071071
0.015329 0.525123 -0.006523 0.989515 0.072072
0.015854 0.524204 -0.006598 0.989394 0.073073
0.016378 0.523284 -0.006672 0.989272 0.074074
0.016901 0.522363 -0.006745 0.989152 0.075075
0.017424 0.521441 -0.006819 0.989031 0.076076
0.017945 0.520518 -0.006891 0.988912 0.077077
0.018466 0.519595 -0.006964 0.988792 0.078078
0.018986 0.518673 -0.007036 0.988673 0.079079
0.019505 0.517752 -0.007107 0.988554 0.080080
0.020023 0.516834 -0.007178 0.988436 0.081081
0.020540 0.515919 -0.007249 0.988318 0.082082
0.021056 0.515007 -0.007320 0.988201 0.083083
0.021572 0.514098 -0.007389 0.988084 0.084084
0.022086 0.513194 -0.007459 0.987967 0.085085
0.022600 0.512294 -0.007528 0.987851 0.086086
0.023113 0.511398 -0.007597 0.987735 0.087087
0.023624 0.510508 -0.007665 0.987619 0.088088
0.024135 0.509623 -0.007733 0.987504 0.089089
0.024645 0.508744 -0.007800 0.987390 0.090090
0.025155 0.507870 -0.007867 0.987275 0.091091
0.025663 0.507002 -0.007934 0.987161 0.092092
0.026170 0.506140 -0.008000 0.987048 0.093093
0.026676 0.505284 -0.008066 0.986935 0.094094
0.027182 0.504434 -0.008132 0.986822 0.095095
0.027687 0.503590 -0.008197 0.986709 0.096096
0.028190 0.502751 -0.008261 0.986597 0.097097
0.028693 0.501919 -0.008325 0.986486 0.098098
0.029195 0.501092 -0.008389 0.986375 0.099099
0.029696 0.500270 -0.008453 0.986264 0.100100
0.030196 0.499454 -0.008516 0.986153 0.101101
0.030696 0.498643 -0.008578 0.986043 0.102102
0.031194 0.497836 -0.008641 0.985933 0.103103
0.031692 0.497033 -0.008702 0.985824 0.104104
0.032188 0.496235 -0.008764 0.985715 0.105105
0.032684 0.495440 -0.008825 0.985606 0.106106
0.033179 0.494648 -0.008886 0.985498 0.107107
0.033673 0.493859 -0.008946 0.985390 0.108108
0.034167 0.493071 -0.009006 0.985283 0.109109
0.034660 0.492285 -0.009065 0.985176 0.110110
0.035151 0.491500 -0.009124 0.985069 0.111111
0.035643 0.490715 -0.009183 0.984962 0.112112
0.036133 0.489929 -0.009242 0.984856 0.113113
0.036623 0.489142 -0.009300 0.984751 0.114114
0.037111 0.488353 -0.009357 0.984645 0.115115
0.037600 0.487561 -0.009414 0.984540 0.116116
0.038087 0.486766 -0.009471 0.984436 0.117117
0.038574 0.485966 -0.009527 0.984331 0.118118
0.039060 0.485161 -0.009584 0.984227 0.119119
0.039546 0.484352 -0.009639 0.984124 0.120120
0.040030 0.483540 -0.009694 0.984021 0.121121
0.040514 0.482726 -0.009749 0.983918 0.122122
0.040998 0.481912 -0.009804 0.983815 0.123123
0.041480 0.481097 -0.009858 0.983713 0.124124
0.041962 0.480283 -0.009912 0.983611 0.125125
0.042443 0.479470 -0.009965 0.983509 0.126126
0.042923 0.478660 -0.010018 0.983408 0.127127
0.043403 0.477852 -0.010071 0.983307 0.128128
0.043882 0.477047 -0.010123 0.983207 0.129129
0.044360 0.476247 -0.010175 0.983107 0.130130
0.044837 0.475451 -0.010227 0.983007 0.131131
0.045313 0.474660 -0.010278 0.982907 0.132132
0.045789 0.473875 -0.010328 0.982808 0.133133
0.046263 0.473095 -0.010379 0.982710 0.134134
0.046737 0.472321 -0.010429 0.982611 0.135135
0.047210 0.471554 -0.010479 0.982513 0.136136
0.047683 0.470793 -0.010528 0.982415 0.137137
0.048154 0.470040 -0.010577 0.982318 0.138138
0.048625 0.469293 -0.010625 0.982220 0.139139
0.049095 0.468553 -0.010674 0.982123 0.140140
0.049564 0.467821 -0.010721 0.982027 0.141141
0.050032 0.467095 -0.010769 0.981931 0.142142
0.050499 0.466377 -0.010816 0.981835 0.143143
0.050966 0.465666 -0.010863 0.981739 0.144144
0.051431 0.464961 -0.010909 0.981644 0.145145
0.051896 0.464264 -0.010955 0.981549 0.146146
0.052361 0.463573 -0.011001 0.981455 0.147147
0.052824 0.462888 -0.011046 0.981360 0.148148
0.053287 0.462209 -0.011091 0.981266 0.149149
0.053748 0.461536 -0.011136 0.981173 0.150150
0.054209 0.460867 -0.011180 0.981079 0.151151
0.054670 0.460204 -0.011224 0.980986 0.152152
0.055129 0.459545 -0.011267 0.980894 0.153153
0.055588 0.458889 -0.011311 0.980801 0.154154
0.056046 0.458236 -0.011353 0.980709 0.155155
0.056503 0.457586 -0.011396 0.980617 0.156156
0.056960 0.456937 -0.011438 0.980526 0.157157
0.057416 0.456290 -0.011480 0.980435 0.158158
0.057871 0.455642 -0.011521 0.980344 0.159159
0.058326 0.454994 -0.011562 0.980253 0.160160
0.058780 0.454344 -0.011603 0.980163 0.161161
0.059233 0.453692 -0.011643 0.980073 0.162162
0.059686 0.453037 -0.011683 0.979983 0.163163
0.060138 0.452377 -0.011723 0.979894 0.164164
0.060590 0.451711 -0.011762 0.979805 0.165165
0.061041 0.451039 -0.011801 0.979716 0.166166
0.061491 0.450359 -0.011840 0.979627 0.167167
0.061941 0.449670 -0.011878 0.979539 0.168168
0.062391 0.448971 -0.011916 0.979451 0.169169
0.062840 0.448261 -0.011954 0.979364 0.170170
0.063289 0.447543 -0.011991 0.979276 0.171171
0.063737 0.446820 -0.012028 0.979189 0.172172
0.064184 0.446091 -0.012065 0.979102 0.173173
0.064631 0.445360 -0.012101 0.979016 0.174174
0.065077 0.444626 -0.012137 0.978930 0.175175
0.065523 0.443891 -0.012172 0.978844 0.176176
0.065968 0.443157 -0.012208 0.978758 0.177177
0.066412 0.442424 -0.012243 0.978673 0.178178
0.066856 0.441693 -0.012277 0.978588 0.179179
0.067299 0.440965 -0.012311 0.978503 0.180180
0.067741 0.440242 -0.012345 0.978419 0.181181
0.068183 0.439523 -0.012379 0.978334 0.182182
0.068624 0.438810 -0.012412 0.978251 0.183183
0.069064 0.438103 -0.012445 0.978167 0.184184
0.069503 0.437403 -0.012478 0.978083 0.185185
0.069942 0.436710 -0.012510 0.978000 0.186186
0.070380 0.436025 -0.012542 0.977918 0.187187
0.070817 0.435349 -0.012573 0.977835 0.188188
0.071254 0.434681 -0.012605 0.977753 0.189189
0.071689 0.434022 -0.012636 0.977671 0.190190
0.072124 0.433372 -0.012666 0.977589 0.191191
0.072558 0.432731 -0.012697 0.977508 0.192192
0.072992 0.432100 -0.012726 0.977426 0.193193
0.073424 0.431478 -0.012756 0.977345 0.194194
0.073856 0.430865 -0.012785 0.977265 0.195195
0.074288 0.430262 -0.012814 0.977184 0.196196
0.074718 0.429667 -0.012843 0.977104 0.197197
0.075148 0.429082 -0.012871 0.977024 0.198198
0.075576 0.428505 -0.012900 0.976945 0.199199
0.076005 0.427936 -0.012927 0.976865 0.200200
0.076432 0.427374 -0.012955 0.976786 0.201201
0.076859 0.426820 -0.012982 0.976707 0.202202
0.077285 0.426273 -0.013008 0.976629 0.203203
0.077710 0.425731 -0.013035 0.976550 0.204204
0.078135 0.425195 -0.013061 0.976472 0.205205
0.078559 0.424663 -0.013087 0.976395 0.206206
0.078983 0.424135 -0.013112 0.976317 0.207207
0.079405 0.423610 -0.013138 0.976240 0.208208
0.079827 0.423086 -0.013162 0.976163 0.209209
0.080249 0.422564 -0.013187 0.976086 0.210210
0.080670 0.422041 -0.013211 0.976009 0.211211
0.081091 0.421516 -0.013235 0.975933 0.212212
0.081510 0.420990 -0.013259 0.975857 0.213213
0.081930 0.420459 -0.013282 0.975781 0.214214
0.082349 0.419923 -0.013305 0.975706 0.215215
0.082767 0.419380 -0.013328 0.975630 0.216216
0.083185 0.418829 -0.013350 0.975555 0.217217
0.083603 0.418269 -0.013372 0.975480 0.218218
0.084020 0.417697 -0.013394 0.975406 0.219219
0.084437 0.417112 -0.013416 0.975331 0.220220
0.084854 0.416513 -0.013437 0.975257 0.221221
0.085270 0.415897 -0.013458 0.975184 0.222222
0.085686 0.415265 -0.013478 0.975110 0.223223
0.086101 0.414625 -0.013498 0.975037 0.224224
0.086516 0.413981 -0.013518 0.974963 0.225225
0.086931 0.413333 -0.013538 0.974891 0.226226
0.087345 0.412684 -0.013558 0.974818 0.227227
0.087759 0.412034 -0.013577 0.974745 0.228228
0.088171 0.411384 -0.013595 0.974673 0.229229
0.088584 0.410736 -0.013614 0.974601 0.230230
0.088996 0.410089 -0.013632 0.974530 0.231231
0.089407 0.409446 -0.013650 0.974458 0.232232
0.089817 0.408807 -0.013668 0.974387 0.233233
0.090227 0.408173 -0.013685 0.974316 0.234234
0.090637 0.407544 -0.013702 0.974245 0.235235
0.091045 0.406922 -0.013719 0.974174 0.236236
0.091453 0.406306 -0.013735 0.974104 0.237237
0.091861 0.405697 -0.013751 0.974034 0.238238
0.092268 0.405096 -0.013767 0.973964 0.239239
0.092674 0.404502 -0.013782 0.973894 0.240240
0.093079 0.403918 -0.013798 0.973825 0.241241
0.093484 0.403341 -0.013813 0.973756 0.242242
0.093888 0.402773 -0.013827 0.973687 0.243243
0.094291 0.402214 -0.013842 0.973618 0.244244
0.094694 0.401664 -0.013856 0.973549 0.245245
0.095096 0.401122 -0.013870 0.973481 0.246246
0.095497 0.400590 -0.013883 0.973413 0.247247
0.095898 0.400065 -0.013896 0.973345 0.248248
0.096298 0.399549 -0.013909 0.973277 0.249249
0.096698 0.399041 -0.013922 0.973210 0.250250
0.097097 0.398540 -0.013934 0.973143 0.251251
0.097495 0.398047 -0.013947 0.973076 0.252252
0.097892 0.397560 -0.013958 0.973009 0.253253
0.098289 0.397079 -0.013970 0.972942 0.254254
0.098685 0.396603 -0.013981 0.972876 0.255255
0.099081 0.396132 -0.013992 0.972810 0.256256
0.099476 0.395666 -0.014003 0.972744 0.257257
0.099871 0.395202 -0.014013 0.972678 0.258258
0.100265 0.394740 -0.014023 0.972613 0.259259
0.100659 0.394280 -0.014033 0.972547 0.260260
0.101052 0.393819 -0.014043 0.972482 0.261261
0.101444 0.393358 -0.014052 0.972417 0.262262
0.101836 0.392895 -0.014061 0.972353 0.263263
0.102228 0.392428 -0.014070 0.972288 0.264264
0.102619 0.391957 -0.014078 0.972224 0.265265
0.103010 0.391479 -0.014087 0.972160 0.266266
0.103400 0.390994 -0.014095 0.972096 0.267267
0.103790 0.390500 -0.014102 0.972032 0.268268
0.104180 0.389996 -0.014110 0.971969 0.269269
0.104570 0.389479 -0.014117 0.971905 0.270270
0.104959 0.388948 -0.014124 0.971842 0.271271
0.105348 0.388402 -0.014130 0.971779 0.272272
0.105736 0.387848 -0.014137 0.971717 0.273273
0.106125 0.387292 -0.014143 0.971654 0.274274
0.106512 0.386735 -0.014148 0.971592 0.275275
0.106899 0.386176 -0.014154 0.971530 0.276276
0.107286 0.385618 -0.014159 0.971468 0.277277
0.107672 0.385060 -0.014164 0.971406 0.278278
0.108058 0.384504 -0.014169 0.971345 0.279279
0.108443 0.383950 -0.014173 0.971284 0.280280
0.108828 0.383399 -0.014178 0.971223 0.281281
0.109212 0.382851 -0.014182 0.971162 0.282282
0.109596 0.382306 -0.014185 0.971101 0.283283
0.109979 0.381766 -0.014189 0.971040 0.284284
0.110361 0.381231 -0.014192 0.970980 0.285285
0.110743 0.380701 -0.014195 0.970920 0.286286
0.111125 0.380176 -0.014197 0.970860 0.287287
0.111506 0.379657 -0.014200 0.970800 0.288288
0.111886 0.379143 -0.014202 0.970741 0.289289
0.112266 0.378636 -0.014204 0.970681 0.290290
0.112645 0.378135 -0.014205 0.970622 0.291291
0.113024 0.377640 -0.014207 0.970563 0.292292
0.113402 0.377151 -0.014208 0.970504 0.293293
0.113779 0.376669 -0.014209 0.970446 0.294294
0.114156 0.376192 -0.014209 0.970387 0.295295
0.114532 0.375722 -0.014209 0.970329 0.296296
0.114908 0.375258 -0.014210 0.970271 0.297297
0.115283 0.374799 -0.014209 0.970213 0.298298
0.115658 0.374346 -0.014209 0.970155 0.299299
0.116032 0.373897 -0.014208 0.970098 0.300300
0.116406 0.373454 -0.014207 0.970041 0.301301
0.116779 0.373015 -0.014206 0.969983 0.302302
0.117151 0.372580 -0.014205 0.969926 0.303303
0.117524 0.372148 -0.014203 0.969869 0.304304
0.117895 0.371719 -0.014201 0.969813 0.305305
0.118266 0.371292 -0.014199 0.969756 0.306306
0.118637 0.370867 -0.014196 0.969700 0.307307
0.119007 0.370442 -0.014194 0.969644 0.308308
0.119377 0.370018 -0.014191 0.969588 0.309309
0.119746 0.369593 -0.014188 0.969532 0.310310
0.120115 0.369167 -0.014184 0.969477 0.311311
0.120483 0.368738 -0.014181 0.969421 0.312312
0.120851 0.368306 -0.014177 0.969366 0.313313
0.121219 0.367870 -0.014173 0.969311 0.314314
0.121586 0.367428 -0.014168 0.969256 0.315315
0.121953 0.366980 -0.014164 0.969201 0.316316
0.122320 0.366525 -0.014159 0.969147 0.317317
0.122687 0.366061 -0.014154 0.969092 0.318318
0.123053 0.365587 -0.014148 0.969038 0.319319
0.123418 0.365108 -0.014143 0.968984 0.320320
0.123784 0.364626 -0.014137 0.968930 0.321321
0.124149 0.364144 -0.014131 0.968877 0.322322
0.124513 0.363660 -0.014124 0.968823 0.323323
0.124878 0.363175 -0.014118 0.968770 0.324324
0.125241 0.362692 -0.014111 0.968717 0.325325
0.125605 0.362209 -0.014104 0.968663 0.326326
0.125967 0.361727 -0.014097 0.968611 0.327327
0.126330 0.361247 -0.014089 0.968558 0.328328
0.126692 0.360770 -0.014082 0.968505 0.329329
0.127053 0.360295 -0.014074 0.968453 0.330330
0.127414 0.359823 -0.014066 0.968401 0.331331
0.127775 0.359355 -0.014057 0.968349 0.332332
0.128135 0.358890 -0.014049 0.968297 0.333333
0.128494 0.358430 -0.014040 0.968245 0.334334
0.128853 0.357974 -0.014031 0.968193 0.335335
0.129212 0.357522 -0.014021 0.968142 0.336336
0.129570 0.357075 -0.014012 0.968091 0.337337
0.129927 0.356632 -0.014002 0.968040 0.338338
0.130284 0.356195 -0.013992 0.967989 0.339339
0.130641 0.355762 -0.013982 0.967938 0.340340
0.130997 0.355334 -0.013971 0.967887 0.341341
0.131353 0.354911 -0.013960 0.967837 0.342342
0.131708 0.354493 -0.013949 0.967786 0.343343
0.132063 0.354080 -0.013938 0.967736 0.344344
0.132417 0.353671 -0.013927 0.967686 0.345345
0.132770 0.353266 -0.013915 0.967636 0.346346
0.133124 0.352866 -0.013903 0.967587 0.347347
0.133476 0.352470 -0.013891 0.967537 0.348348
0.133829 0.352078 -0.013879 0.967488 0.349349
0.134180 0.351689 -0.013867 0.967438 0.350350
0.134532 0.351303 -0.013854 0.967389 0.351351
0.134883 0.350919 -0.013841 0.967340 0.352352
0.135233 0.350538 -0.013828 0.967291 0.353353
0.135583 0.350159 -0.013814 0.967243 0.354354
0.135933 0.349781 -0.013801 0.967194 0.355355
0.136282 0.349404 -0.013787 0.967146 0.356356
0.136631 0.349028 -0.013773 0.967098 0.357357
0.136979 0.348650 -0.013759 0.967050 0.358358
0.137327 0.348272 -0.013744 0.967002 0.359359
0.137675 0.347892 -0.013730 0.966954 0.360360
0.138022 0.347510 -0.013715 0.966906 0.361361
0.138370 0.347125 -0.013700 0.966859 0.362362
0.138716 0.346736 -0.013684 0.966811 0.363363
0.139063 0.346342 -0.013669 0.966764 0.364364
0.139409 0.345942 -0.013653 0.966717 0.365365
0.139754 0.345536 -0.013637 0.966670 0.366366
0.140100 0.345123 -0.013621 0.966623 0.367367
0.140445 0.344702 -0.013604 0.966577 0.368368
0.140790 0.344278 -0.013588 0.966530 0.369369
0.141135 0.343850 -0.013571 0.966484 0.370370
0.141479 0.343420 -0.013554 0.966438 0.371371
0.141823 0.342989 -0.013537 0.966392 0.372372
0.142166 0.342557 -0.013519 0.966346 0.373373
0.142510 0.342125 -0.013502 0.966300 0.374374
0.142852 0.341693 -0.013484 0.966254 0.375375
0.143195 0.341262 -0.013466 0.966209 0.376376
0.143537 0.340833 -0.013447 0.966163 0.377377
0.143878 0.340405 -0.013429 0.966118 0.378378
0.144220 0.339980 -0.013410 0.966073 0.379379
0.144560 0.339558 -0.013391 0.966028 0.380380
0.144901 0.339139 -0.013372 0.965983 0.381381
0.145241 0.338723 -0.013353 0.965939 0.382382
0.145580 0.338311 -0.013334 0.965894 0.383383
0.145919 0.337903 -0.013314 0.965850 0.384384
0.146258 0.337499 -0.013294 0.965805 0.385385
0.146596 0.337100 -0.013274 0.965761 0.386386
0.146933 0.336705 -0.013253 0.965717 0.387387
0.147271 0.336316 -0.013233 0.965673 0.388388
0.147608 0.335931 -0.013212 0.965629 0.389389
0.147944 0.335550 -0.013191 0.965586 0.390390
0.148280 0.335175 -0.013170 0.965542 0.391391
0.148615 0.334805 -0.013149 0.965499 0.392392
0.148950 0.334440 -0.013127 0.965456 0.393393
0.149285 0.334079 -0.013106 0.965412 0.394394
0.149619 0.333723 -0.013084 0.965369 0.395395
0.149953 0.333371 -0.013062 0.965327 0.396396
0.150286 0.333024 -0.013039 0.965284 0.397397
0.150619 0.332681 -0.013017 0.965241 0.398398
0.150952 0.332341 -0.012994 0.965199 0.399399
0.151284 0.332006 -0.012971 0.965156 0.400400
0.151615 0.331673 -0.012948 0.965114 0.401401
0.151947 0.331343 -0.012925 0.965072 0.402402
0.152277 0.331015 -0.012901 0.965030 0.403403
0.152608 0.330689 -0.012878 0.964988 0.404404
0.152938 0.330365 -0.012854 0.964946 0.405405
0.153268 0.330042 -0.012830 0.964905 0.406406
0.153597 0.329719 -0.012805 0.964863 0.407407
0.153926 0.329396 -0.012781 0.964822 0.408408
0.154255 0.329072 -0.012756 0.964781 0.409409
0.154583 0.328747 -0.012732 0.964740 0.410410
0.154911 0.328420 -0.012707 0.964698 0.411411
0.155239 0.328090 -0.012681 0.964658 0.412412
0.155566 0.327756 -0.012656 0.964617 0.413413
0.155894 0.327418 -0.012630 0.964576 0.414414
0.156221 0.327074 -0.012605 0.964536 0.415415
0.156547 0.326724 -0.012579 0.964495 0.416416
0.156874 0.326368 -0.012553 0.964455 0.417417
0.157200 0.326003 -0.012526 0.964415 0.418418
0.157526 0.325630 -0.012500 0.964375 0.419419
0.157852 0.325250 -0.012473 0.964335 0.420420
0.158177 0.324866 -0.012446 0.964295 0.421421
0.158503 0.324478 -0.012419 0.964255 0.422422
0.158828 0.324088 -0.012392 0.964216 0.423423
0.159152 0.323697 -0.012365 0.964176 0.424424
0.159477 0.323305 -0.012337 0.964137 0.425425
0.159801 0.322912 -0.012309 0.964098 0.426426
0.160124 0.322520 -0.012281 0.964059 0.427427
0.160448 0.322129 -0.012253 0.964019 0.428428
0.160771 0.321739 -0.012225 0.963981 0.429429
0.161093 0.321352 -0.012196 0.963942 0.430430
0.161415 0.320967 -0.012167 0.963903 0.431431
0.161737 0.320585 -0.012139 0.963865 0.432432
0.162059 0.320207 -0.012110 0.963826 0.433433
0.162380 0.319832 -0.012080 0.963788 0.434434
0.162700 0.319462 -0.012051 0.963750 0.435435
0.163021 0.319095 -0.012021 0.963711 0.436436
0.163341 0.318734 -0.011992 0.963673 0.437437
0.163660 0.318377 -0.011962 0.963636 0.438438
0.163979 0.318026 -0.011932 0.963598 0.439439
0.164298 0.317679 -0.011901 0.963560 0.440440
0.164616 0.317338 -0.011871 0.963522 0.441441
0.164934 0.317002 -0.011840 0.963485 0.442442
0.165251 0.316672 -0.011809 0.963448 0.443443
0.165568 0.316347 -0.011778 0.963410 0.444444
0.165885 0.316027 -0.011747 0.963373 0.445445
0.166201 0.315712 -0.011716 0.963336 0.446446
0.166517 0.315402 -0.011684 0.963299 0.447447
0.166832 0.315097 -0.011653 0.963262 0.448448
0.167147 0.314797 -0.011621 0.963226 0.449449
0.167462 0.314501 -0.011589 0.963189 0.450450
0.167776 0.314209 -0.011557 0.963153 0.451451
0.168090 0.313920 -0.011524 0.963116 0.452452
0.168403 0.313635 -0.011492 0.963080 0.453453
0.168717 0.313354 -0.011459 0.963044 0.454454
0.169029 0.313074 -0.011426 0.963008 0.455455
0.169342 0.312797 -0.011393 0.962972 0.456456
0.169654 0.312520 -0.011360 0.962936 0.457457
0.169966 0.312245 -0.011327 0.962900 0.458458
0.170277 0.311970 -0.011293 0.962864 0.459459
0.170588 0.311695 -0.011259 0.962829 0.460460
0.170899 0.311419 -0.011225 0.962793 0.461461
0.171210 0.311141 -0.011191 0.962758 0.462462
0.171520 0.310860 -0.011157 0.962723 0.463463
0.171830 0.310576 -0.011123 0.962687 0.464464
0.172140 0.310288 -0.011088 0.962652 0.465465
0.172450 0.309995 -0.011054 0.962617 0.466466
0.172759 0.309696 -0.011019 0.962582 0.467467
0.173068 0.309390 -0.010984 0.962548 0.468468
0.173377 0.309076 -0.010949 0.962513 0.469469
0.173686 0.308753 -0.010913 0.962478 0.470470
0.173995 0.308420 -0.010878 0.962444 0.471471
0.174303 0.308077 -0.010842 0.962410 0.472472
0.174612 0.307731 -0.010806 0.962375 0.473473
0.174920 0.307381 -0.010770 0.962341 0.474474
0.175228 0.307030 -0.010734 0.962307 0.475475
0.175535 0.306676 -0.010698 0.962273 0.476476
0.175842 0.306322 -0.010661 0.962239 0.477477
0.176149 0.305968 -0.010625 0.962205 0.478478
0.176456 0.305614 -0.010588 0.962171 0.479479
0.176762 0.305261 -0.010551 0.962138 0.480480
0.177068 0.304909 -0.010514 0.962104 0.481481
0.177374 0.304560 -0.010477 0.962071 0.482482
0.177680 0.304213 -0.010439 0.962038 0.483483
0.177985 0.303870 -0.010402 0.962004 0.484484
0.178289 0.303529 -0.010364 0.961971 0.485485
0.178594 0.303193 -0.010326 0.961938 0.486486
0.178898 0.302860 -0.010288 0.961905 0.487487
0.179201 0.302531 -0.010250 0.961872 0.488488
0.179504 0.302208 -0.010212 0.961839 0.489489
0.179807 0.301888 -0.010173 0.961807 0.490490
0.180110 0.301574 -0.010135 0.961774 0.491491
0.180412 0.301265 -0.010096 0.961742 0.492492
0.180714 0.300961 -0.010057 0.961709 0.493493
0.181015 0.300661 -0.010018 0.961677 0.494494
0.181316 0.300367 -0.009979 0.961644 0.495495
0.181617 0.300079 -0.009939 0.961612 0.496496
0.181917 0.299795 -0.009900 0.961580 0.497497
0.182217 0.299515 -0.009860 0.961548 0.498498
0.182517 0.299241 -0.009820 0.961516 0.499499
0.182816 0.298971 -0.009780 0.961484 0.500501
0.183115 0.298706 -0.009740 0.961453 0.501502
0.183413 0.298444 -0.009700 0.961421 0.502503
0.183711 0.298186 -0.009659 0.961390 0.503504
0.184009 0.297932 -0.009619 0.961358 0.504505
0.184307 0.297680 -0.009578 0.961327 0.505506
0.184604 0.297431 -0.009537 0.961295 0.506507
0.184901 0.297184 -0.009496 0.961264 0.507508
0.185197 0.296939 -0.009455 0.961233 0.508509
0.185494 0.296695 -0.009414 0.961202 0.509510
0.185790 0.296451 -0.009372 0.961171 0.510511
0.186085 0.296207 -0.009331 0.961140 0.511512
0.186381 0.295962 -0.009289 0.961109 0.512513
0.186676 0.295716 -0.009247 0.961079 0.513514
0.186971 0.295467 -0.009205 0.961048 0.514515
0.187266 0.295215 -0.009163 0.961018 0.515516
0.187560 0.294960 -0.009120 0.960987 0.516517
0.187855 0.294699 -0.009078 0.960957 0.517518
0.188149 0.294433 -0.009035 0.960926 0.518519
0.188443 0.294161 -0.008993 0.960896 0.519520
0.188737 0.293881 -0.008950 0.960866 0.520521
0.189030 0.293592 -0.008907 0.960836 0.521522
0.189324 0.293294 -0.008864 0.960806 0.522523
0.189617 0.292987 -0.008820 0.960776 0.523524
0.189911 0.292678 -0.008777 0.960746 0.524525
0.190204 0.292366 -0.008733 0.960717 0.525526
0.190496 0.292052 -0.008690 0.960687 0.526527
0.190789 0.291738 -0.008646 0.960657 0.527528
0.191081 0.291422 -0.008602 0.960628 0.528529
0.191373 0.291107 -0.008558 0.960598 0.529530
0.191665 0.290793 -0.008513 0.960569 0.530531
0.191956 0.290480 -0.008469 0.960540 0.531532
0.192247 0.290168 -0.008424 0.960511 0.532533
0.192538 0.289858 -0.008380 0.960482 0.533534
0.192829 0.289550 -0.008335 0.960453 0.534535
0.193119 0.289246 -0.008290 0.960424 0.535536
0.193409 0.288944 -0.008245 0.960395 0.536537
0.193699 0.288645 -0.008200 0.960366 0.537538
0.193988 0.288350 -0.008154 0.960337 0.538539
0.194277 0.288058 -0.008109 0.960309 0.539540
0.194565 0.287770 -0.008063 0.960280 0.540541
0.194854 0.287487 -0.008018 0.960252 0.541542
0.195142 0.287207 -0.007972 0.960223 0.542543
0.195429 0.286932 -0.007926 0.960195 0.543544
0.195717 0.286661 -0.007880 0.960167 0.544545
0.196004 0.286394 -0.007833 0.960138 0.545546
0.196291 0.286132 -0.007787 0.960110 0.546547
0.196577 0.285874 -0.007740 0.960082 0.547548
0.196863 0.285620 -0.007694 0.960054 0.548549
0.197149 0.285370 -0.007647 0.960026 0.549550
0.197434 0.285123 -0.007600 0.959998 0.550551
0.197719 0.284881 -0.007553 0.959971 0.551552
0.198004 0.284642 -0.007506 0.959943 0.552553
0.198288 0.284406 -0.007458 0.959915 0.553554
0.198573 0.284173 -0.007411 0.959888 0.554555
0.198856 0.283942 -0.007363 0.959860 0.555556
0.199140 0.283714 -0.007316 0.959833 0.556557
0.199423 0.283488 -0.007268 0.959806 0.557558
0.199706 0.283263 -0.007220 0.959778 0.558559
0.199989 0.283039 -0.007172 0.959751 0.559560
0.200272 0.282816 -0.007124 0.959724 0.560561
0.200554 0.282592 -0.007075 0.959697 0.561562
0.200836 0.282368 -0.007027 0.959670 0.562563
0.201118 0.282143 -0.006978 0.959643 0.563564
0.201399 0.281916 -0.006930 0.959616 0.564565
0.201681 0.281687 -0.006881 0.959590 0.565566
0.201962 0.281455 -0.006832 0.959563 0.566567
0.202243 0.281219 -0.006783 0.959536 0.567568
0.202524 0.280978 -0.006734 0.959510 0.568569
0.202804 0.280732 -0.006684 0.959483 0.569570
0.203085 0.280480 -0.006635 0.959457 0.570571
0.203365 0.280221 -0.006585 0.959430 0.571572
0.203645 0.279954 -0.006536 0.959404 0.572573
0.203926 0.279681 -0.006486 0.959378 0.573574
0.204206 0.279405 -0.006436 0.959352 0.574575
0.204485 0.279127 -0.006386 0.959326 0.575576
0.204765 0.278848 -0.006336 0.959300 0.576577
0.205044 0.278567 -0.006286 0.959274 0.577578
0.205323 0.278287 -0.006235 0.959248 0.578579
0.205602 0.278006 -0.006185 0.959222 0.579580
0.205880 0.277725 -0.006134 0.959196 0.580581
0.206159 0.277446 -0.006083 0.959170 0.581582
0.206437 0.277168 -0.006032 0.959145 0.582583
0.206715 0.276891 -0.005981 0.959119 0.583584
0.206992 0.276617 -0.005930 0.959094 0.584585
0.207269 0.276344 -0.005879 0.959068 0.585586
0.207546 0.276074 -0.005828 0.959043 0.586587
0.207823 0.275807 -0.005776 0.959018 0.587588
0.208099 0.275542 -0.005725 0.958992 0.588589
0.208375 0.275281 -0.005673 0.958967 0.589590
0.208651 0.275023 -0.005621 0.958942 0.590591
0.208927 0.274769 -0.005569 0.958917 0.591592
0.209202 0.274518 -0.005517 0.958892 0.592593
0.209477 0.274270 -0.005465 0.958867 0.593594
0.209752 0.274027 -0.005413 0.958842 0.594595
0.210026 0.273786 -0.005361 0.958817 0.595596
0.210300 0.273550 -0.005308 0.958793 0.596597
0.210574 0.273317 -0.005256 0.958768 0.597598
0.210847 0.273088 -0.005203 0.958743 0.598599
0.211121 0.272862 -0.005150 0.958719 0.599600
0.211394 0.272639 -0.005097 0.958694 0.600601
0.211666 0.272420 -0.005044 0.958670 0.601602
0.211939 0.272203 -0.004991 0.958645 0.602603
0.212211 0.271990 -0.004938 0.958621 0.603604
0.212482 0.271779 -0.004884 0.958597 0.604605
0.212754 0.271570 -0.004831 0.958572 0.605606
0.213025 0.271363 -0.004777 0.958548 0.606607
0.213296 0.271158 -0.004724 0.958524 0.607608
0.213567 0.270955 -0.004670 0.958500 0.608609
0.213838 0.270752 -0.004616 0.958476 0.609610
0.214108 0.270550 -0.004562 0.958452 0.610611
0.214378 0.270348 -0.004508 0.958428 0.611612
0.214648 0.270146 -0.004453 0.958405 0.612613
0.214918 0.269943 -0.004399 0.958381 0.613614
0.215187 0.269739 -0.004345 0.958357 0.614615
0.215456 0.269533 -0.004290 0.958333 0.615616
0.215725 0.269324 -0.004235 0.958310 0.616617
0.215994 0.269113 -0.004181 0.958286 0.617618
0.216263 0.268898 -0.004126 0.958263 0.618619
0.216532 0.268678 -0.004071 0.958239 0.619620
0.216800 0.268454 -0.004016 0.958216 0.620621
0.217069 0.268224 -0.003960 0.958193 0.621622
0.217337 0.267988 -0.003905 0.958170 0.622623
0.217605 0.267745 -0.003850 0.958146 0.623624
0.217873 0.267498 -0.003794 0.958123 0.624625
0.218141 0.267248 -0.003739 0.958100 0.625626
0.218408 0.266996 -0.003683 0.958077 0.626627
0.218676 0.266742 -0.003627 0.958054 0.627628
0.218943 0.266488 -0.003571 0.958031 0.628629
0.219210 0.266233 -0.003515 0.958008 0.629630
0.219476 0.265978 -0.003459 0.957986 0.630631
0.219743 0.265723 -0.003403 0.957963 0.631632
0.220009 0.265469 -0.003347 0.957940 0.632633
0.220275 0.265217 -0.003290 0.957917 0.633634
0.220541 0.264965 -0.003234 0.957895 0.634635
0.220807 0.264716 -0.003177 0.957872 0.635636
0.221072 0.264468 -0.003120 0.957850 0.636637
0.221337 0.264223 -0.003063 0.957827 0.637638
0.221602 0.263981 -0.003007 0.957805 0.638639
0.221867 0.263741 -0.002949 0.957783 0.639640
0.222131 0.263504 -0.002892 0.957760 0.640641
0.222395 0.263270 -0.002835 0.957738 0.641642
0.222659 0.263040 -0.002778 0.957716 0.642643
0.222923 0.262813 -0.002720 0.957694 0.643644
0.223186 0.262589 -0.002663 0.957672 0.644645
0.223449 0.262369 -0.002605 0.957650 0.645646
0.223712 0.262152 -0.002548 0.957628 0.646647
0.223974 0.261939 -0.002490 0.957606 0.647648
0.224236 0.261730 -0.002432 0.957584 0.648649
0.224498 0.261524 -0.002374 0.957562 0.649650
0.224760 0.261321 -0.002316 0.957540 0.650651
0.225021 0.261122 -0.002258 0.957519 0.651652
0.225282 0.260925 -0.002199 0.957497 0.652653
0.225543 0.260732 -0.002141 0.957475 0.653654
0.225804 0.260541 -0.002082 0.957454 0.654655
0.226064 0.260354 -0.002024 0.957432 0.655656
0.226325 0.260168 -0.001965 0.957411 0.656657
0.226584 0.259985 -0.001906 0.957389 0.657658
0.226844 0.259803 -0.001848 0.957368 0.658659
0.227104 0.259623 -0.001789 0.957347 0.659660
0.227363 0.259444 -0.001730 0.957325 0.660661
0.227622 0.259265 -0.001670 0.957304 0.661662
0.227881 0.259088 -0.001611 0.957283 0.662663
0.228139 0.258910 -0.001552 0.957262 0.663664
0.228398 0.258731 -0.001492 0.957241 0.664665
0.228656 0.258552 -0.001433 0.957219 0.665666
0.228914 0.258371 -0.001373 0.957199 0.666667
0.229172 0.258189 -0.001314 0.957178 0.667668
0.229429 0.258003 -0.001254 0.957157 0.668669
0.229687 0.257815 -0.001194 0.957136 0.669670
0.229944 0.257623 -0.001134 0.957115 0.670671
0.230202 0.257427 -0.001074 0.957094 0.671672
0.230459 0.257225 -0.001014 0.957073 0.672673
0.230716 0.257018 -0.000954 0.957053 0.673674
0.230973 0.256804 -0.000893 0.957032 0.674675
0.231230 0.256584 -0.000833 0.957011 0.675676
0.231487 0.256358 -0.000773 0.956991 0.676677
0.231743 0.256129 -0.000712 0.956970 0.677678
0.232000 0.255898 -0.000651 0.956950 0.678679
0.232256 0.255665 -0.000591 0.956930 0.679680
0.232512 0.255430 -0.000530 0.956909 0.680681
0.232768 0.255195 -0.000469 0.956889 0.681682
0.233024 0.254960 -0.000408 0.956869 0.682683
0.233279 0.254724 -0.000347 0.956848 0.683684
0.233535 0.254489 -0.000286 0.956828 0.684685
0.233790 0.254256 -0.000224 0.956808 0.685686
0.234045 0.254023 -0.000163 0.956788 0.686687
0.234300 0.253792 -0.000102 0.956768 0.687688
0.234554 0.253563 -0.000040 0.956748 0.688689
0.234808 0.253337 0.000022 0.956728 0.689690
0.235062 0.253113 0.000083 0.956708 0.690691
0.235316 0.252892 0.000145 0.956688 0.691692
0.235570 0.252674 0.000207 0.956668 0.692693
0.235823 0.252459 0.000269 0.956648 0.693694
0.236076 0.252247 0.000331 0.956629 0.694695
0.236329 0.252039 0.000393 0.956609 0.695696
0.236581 0.251834 0.000455 0.956589 0.696697
0.236834 0.251633 0.000517 0.956569 0.697698
0.237086 0.251436 0.000580 0.956550 0.698699
0.237337 0.251242 0.000642 0.956530 0.699700
0.237589 0.251052 0.000705 0.956511 0.700701
0.237840 0.250866 0.000767 0.956491 0.701702
0.238091 0.250683 0.000830 0.956472 0.702703
0.238342 0.250504 0.000893 0.956452 0.703704
0.238593 0.250328 0.000956 0.956433 0.704705
0.238843 0.250155 0.001019 0.956414 0.705706
0.239093 0.249986 0.001082 0.956394 0.706707
0.239343 0.249819 0.001145 0.956375 0.707708
0.239593 0.249654 0.001208 0.956356 0.708709
0.239842 0.249492 0.001271 0.956337 0.709710
0.240091 0.249332 0.001334 0.956318 0.710711
0.240340 0.249174 0.001398 0.956299 0.711712
0.240589 0.249017 0.001461 0.956280 0.712713
0.240837 0.248862 0.001525 0.956261 0.713714
0.241086 0.248706 0.001589 0.956241 0.714715
0.241334 0.248551 0.001652 0.956223 0.715716
0.241582 0.248396 0.001716 0.956204 0.716717
0.241830 0.248240 0.001780 0.956185 0.717718
0.242077 0.248083 0.001844 0.956166 0.718719
0.242325 0.247924 0.001908 0.956147 0.719720
0.242572 0.247762 0.001972 0.956128 0.720721
0.242820 0.247598 0.002036 0.956110 0.721722
0.243067 0.247430 0.002100 0.956091 0.722723
0.243314 0.247258 0.002165 0.956072 0.723724
0.243561 0.247081 0.002229 0.956054 0.724725
0.243807 0.246899 0.002294 0.956035 0.725726
0.244054 0.246710 0.002358 0.956017 0.726727
0.244301 0.246514 0.002423 0.955998 0.727728
0.244547 0.246310 0.002488 0.955980 0.728729
0.244794 0.246101 0.002552 0.955961 0.729730
0.245040 0.245890 0.002617 0.955943 0.730731
0.245286 0.245676 0.002682 0.955925 0.731732
0.245533 0.245461 0.002747 0.955906 0.732733
0.245779 0.245244 0.002812 0.955888 0.733734
0.246024 0.245027 0.002877 0.955870 0.734735
0.246270 0.244809 0.002943 0.955852 0.735736
0.246515 0.244592 0.003008 0.955833 0.736737
0.246760 0.244375 0.003073 0.955815 0.737738
0.247005 0.244160 0.003139 0.955797 0.738739
0.247250 0.243946 0.003204 0.955779 0.739740
0.247495 0.243733 0.003270 0.955761 0.740741
0.247739 0.243523 0.003335 0.955743 0.741742
0.247984 0.243315 0.003401 0.955725 0.742743
0.248227 0.243110 0.003467 0.955707 0.743744
0.248471 0.242908 0.003533 0.955689 0.744745
0.248715 0.242709 0.003599 0.955672 0.745746
0.248958 0.242512 0.003665 0.955654 0.746747
0.249201 0.242320 0.003731 0.955636 0.747748
0.249444 0.242130 0.003797 0.955618 0.748749
0.249687 0.241945 0.003863 0.955601 0.749750
0.249929 0.241763 0.003929 0.955583 0.750751
0.250171 0.241584 0.003996 0.955565 0.751752
0.250413 0.241409 0.004062 0.955548 0.752753
0.250655 0.241238 0.004129 0.955530 0.753754
0.250896 0.241071 0.004195 0.955512 0.754755
0.251137 0.240907 0.004262 0.955495 0.755756
0.251378 0.240746 0.004329 0.955477 0.756757
0.251619 0.240588 0.004395 0.955460 0.757758
0.251860 0.240434 0.004462 0.955442 0.758759
0.252100 0.240282 0.004529 0.955425 0.759760
0.252340 0.240134 0.004596 0.955408 0.760761
0.252580 0.239987 0.004663 0.955390 0.761762
0.252820 0.239843 0.004730 0.955373 0.762763
0.253059 0.239700 0.004797 0.955356 0.763764
0.253299 0.239560 0.004864 0.955339 0.764765
0.253538 0.239420 0.004932 0.955321 0.765766
0.253777 0.239281 0.004999 0.955304 0.766767
0.254016 0.239142 0.005067 0.955287 0.767768
0.254254 0.239003 0.005134 0.955270 0.768769
0.254493 0.238864 0.005202 0.955253 0.769770
0.254731 0.238723 0.005269 0.955236 0.770771
0.254969 0.238581 0.005337 0.955219 0.771772
0.255207 0.238437 0.005405 0.955202 0.772773
0.255445 0.238290 0.005472 0.955185 0.773774
0.255683 0.238140 0.005540 0.955168 0.774775
0.255921 0.237985 0.005608 0.955151 0.775776
0.256158 0.237826 0.005676 0.955134 0.776777
0.256396 0.237662 0.005744 0.955117 0.777778
0.256633 0.237491 0.005812 0.955100 0.778779
0.256871 0.237314 0.005881 0.955084 0.779780
0.257108 0.237129 0.005949 0.955067 0.780781
0.257345 0.236939 0.006017 0.955050 0.781782
0.257582 0.236746 0.006086 0.955033 0.782783
0.257820 0.236550 0.006154 0.955017 0.783784
0.258056 0.236354 0.006223 0.955000 0.784785
0.258293 0.236156 0.006291 0.954983 0.785786
0.258530 0.235958 0.006360 0.954967 0.786787
0.258766 0.235759 0.006428 0.954950 0.787788
0.259003 0.235561 0.006497 0.954934 0.788789
0.259239 0.235363 0.006566 0.954917 0.789790
0.259475 0.235167 0.006635 0.954901 0.790791
0.259710 0.234972 0.006704 0.954884 0.791792
0.259946 0.234778 0.006773 0.954868 0.792793
0.260181 0.234586 0.006842 0.954852 0.793794
0.260417 0.234397 0.006911 0.954835 0.794795
0.260651 0.234209 0.006980 0.954819 0.795796
0.260886 0.234025 0.007049 0.954803 0.796797
0.261121 0.233843 0.007118 0.954786 0.797798
0.261355 0.233664 0.007188 0.954770 0.798799
0.261589 0.233488 0.007257 0.954754 0.799800
0.261823 0.233315 0.007327 0.954738 0.800801
0.262057 0.233146 0.007396 0.954721 0.801802
0.262291 0.232980 0.007466 0.954705 0.802803
0.262524 0.232817 0.007535 0.954689 0.803804
0.262757 0.232657 0.007605 0.954673 0.804805
0.262990 0.232500 0.007675 0.954657 0.805806
0.263223 0.232347 0.007745 0.954641 0.806807
0.263455 0.232197 0.007814 0.954625 0.807808
0.263687 0.232050 0.007884 0.954609 0.808809
0.263920 0.231905 0.007954 0.954593 0.809810
0.264151 0.231764 0.008024 0.954577 0.810811
0.264383 0.231625 0.008094 0.954561 0.811812
0.264615 0.231488 0.008165 0.954545 0.812813
0.264846 0.231354 0.008235 0.954529 0.813814
0.265077 0.231221 0.008305 0.954513 0.814815
0.265308 0.231090 0.008375 0.954498 0.815816
0.265539 0.230960 0.008446 0.954482 0.816817
0.265769 0.230831 0.008516 0.954466 0.817818
0.266000 0.230702 0.008586 0.954450 0.818819
0.266230 0.230574 0.008657 0.954435 0.819820
0.266460 0.230445 0.008728 0.954419 0.820821
0.266690 0.230316 0.008798 0.954403 0.821822
0.266920 0.230186 0.008869 0.954387 0.822823
0.267150 0.230054 0.008940 0.954372 0.823824
0.267379 0.229919 0.009010 0.954356 0.824825
0.267609 0.229783 0.009081 0.954341 0.825826
0.267838 0.229642 0.009152 0.954325 0.826827
0.268068 0.229499 0.009223 0.954310 0.827828
0.268297 0.229350 0.009294 0.954294 0.828829
0.268526 0.229197 0.009365 0.954279 0.829830
0.268755 0.229037 0.009436 0.954263 0.830831
0.268984 0.228872 0.009507 0.954248 0.831832
0.269213 0.228700 0.009579 0.954232 0.832833
0.269442 0.228525 0.009650 0.954217 0.833834
0.269671 0.228348 0.009721 0.954202 0.834835
0.269899 0.228169 0.009792 0.954186 0.835836
0.270128 0.227990 0.009864 0.954171 0.836837
0.270356 0.227810 0.009935 0.954156 0.837838
0.270585 0.227629 0.010007 0.954140 0.838839
0.270813 0.227449 0.010078 0.954125 0.839840
0.271041 0.227269 0.010150 0.954110 0.840841
0.271269 0.227089 0.010222 0.954095 0.841842
0.271496 0.226911 0.010293 0.954079 0.842843
0.271724 0.226734 0.010365 0.954064 0.843844
0.271951 0.226559 0.010437 0.954049 0.844845
0.272178 0.226385 0.010509 0.954034 0.845846
0.272405 0.226213 0.010581 0.954019 0.846847
0.272632 0.226044 0.010653 0.954004 0.847848
0.272858 0.225877 0.010725 0.953989 0.848849
0.273085 0.225713 0.010797 0.953974 0.849850
0.273311 0.225551 0.010869 0.953959 0.850851
0.273537 0.225391 0.010941 0.953944 0.851852
0.273763 0.225235 0.011013 0.953929 0.852853
0.273988 0.225082 0.011085 0.953914 0.853854
0.274214 0.224931 0.011158 0.953899 0.854855
0.274439 0.224783 0.011230 0.953884 0.855856
0.274664 0.224638 0.011302 0.953869 0.856857
0.274889 0.224496 0.011375 0.953854 0.857858
0.275113 0.224357 0.011447 0.953839 0.858859
0.275338 0.224220 0.011520 0.953824 0.859860
0.275562 0.224086 0.011592 0.953809 0.860861
0.275786 0.223955 0.011665 0.953795 0.861862
0.276010 0.223825 0.011737 0.953780 0.862863
0.276234 0.223698 0.011810 0.953765 0.863864
0.276458 0.223573 0.011883 0.953750 0.864865
0.276681 0.223450 0.011956 0.953736 0.865866
0.276904 0.223328 0.012029 0.953721 0.866867
0.277127 0.223207 0.012101 0.953706 0.867868
0.277350 0.223088 0.012174 0.953692 0.868869
0.277573 0.222969 0.012247 0.953677 0.869870
0.277796 0.222850 0.012320 0.953662 0.870871
0.278018 0.222731 0.012393 0.953648 0.871872
0.278240 0.222612 0.012467 0.953633 0.872873
0.278463 0.222492 0.012540 0.953619 0.873874
0.278685 0.222371 0.012613 0.953604 0.874875
0.278907 0.222248 0.012686 0.953589 0.875876
0.279129 0.222124 0.012759 0.953575 0.876877
0.279350 0.221996 0.012833 0.953560 0.877878
0.279572 0.221865 0.012906 0.953546 0.878879
0.279794 0.221731 0.012979 0.953532 0.879880
0.280015 0.221593 0.013053 0.953517 0.880881
0.280237 0.221450 0.013126 0.953503 0.881882
0.280458 0.221301 0.013200 0.953488 0.882883
0.280679 0.221147 0.013274 0.953474 0.883884
0.280901 0.220988 0.013347 0.953460 0.884885
0.281122 0.220827 0.013421 0.953445 0.885886
0.281343 0.220664 0.013495 0.953431 0.886887
0.281564 0.220499 0.013568 0.953417 0.887888
0.281785 0.220333 0.013642 0.953402 0.888889
0.282006 0.220167 0.013716 0.953388 0.889890
0.282226 0.220001 0.013790 0.953374 0.890891
0.282447 0.219834 0.013864 0.953359 0.891892
0.282667 0.219668 0.013938 0.953345 0.892893
0.282887 0.219503 0.014012 0.953331 0.893894
0.283107 0.219339 0.014086 0.953317 0.894895
0.283327 0.219175 0.014160 0.953303 0.895896
0.283547 0.219014 0.014234 0.953288 0.896897
0.283767 0.218854 0.014308 0.953274 0.897898
0.283986 0.218696 0.014382 0.953260 0.898899
0.284205 0.218540 0.014456 0.953246 0.899900
0.284424 0.218386 0.014531 0.953232 0.900901
0.284643 0.218235 0.014605 0.953218 0.901902
0.284862 0.218086 0.014679 0.953204 0.902903
0.285080 0.217940 0.014754 0.953190 0.903904
0.285299 0.217796 0.014828 0.953176 0.904905
0.285517 0.217655 0.014903 0.953162 0.905906
0.285735 0.217517 0.014977 0.953148 0.906907
0.285953 0.217381 0.015052 0.953134 0.907908
0.286170 0.217249 0.015126 0.953120 0.908909
0.286388 0.217119 0.015201 0.953106 0.909910
0.286605 0.216991 0.015275 0.953092 0.910911
0.286822 0.216867 0.015350 0.953078 0.911912
0.287039 0.216744 0.015425 0.953064 0.912913
0.287256 0.216624 0.015500 0.953050 0.913914
0.287473 0.216507 0.015574 0.953036 0.914915
0.287689 0.216391 0.015649 0.953022 0.915916
0.287905 0.216277 0.015724 0.953008 0.916917
0.288121 0.216165 0.015799 0.952995 0.917918
0.288337 0.216055 0.015874 0.952981 0.918919
0.288553 0.215945 0.015949 0.952967 0.919920
0.288769 0.215837 0.016024 0.952953 0.920921
0.288984 0.215729 0.016099 0.952939 0.921922
0.289200 0.215622 0.016174 0.952926 0.922923
0.289415 0.215515 0.016249 0.952912 0.923924
0.289630 0.215407 0.016324 0.952898 0.924925
0.289845 0.215299 0.016400 0.952884 0.925926
0.290060 0.215190 0.016475 0.952871 0.926927
0.290275 0.215080 0.016550 0.952857 0.927928
0.290490 0.214967 0.016625 0.952843 0.928929
0.290704 0.214852 0.016701 0.952830 0.929930
0.290919 0.214735 0.016776 0.952816 0.930931
0.291133 0.214614 0.016852 0.952802 0.931932
0.291348 0.214490 0.016927 0.952789 0.932933
0.291562 0.214361 0.017002 0.952775 0.933934
0.291776 0.214227 0.017078 0.952761 0.934935
0.291990 0.214088 0.017153 0.952748 0.935936
0.292205 0.213942 0.017229 0.952734 0.936937
0.292419 0.213794 0.017305 0.952721 0.937938
0.292633 0.213643 0.017380 0.952707 0.938939
0.292847 0.213490 0.017456 0.952694 0.939940
0.293061 0.213335 0.017532 0.952680 0.940941
0.293274 0.213180 0.017607 0.952667 0.941942
0.293488 0.213024 0.017683 0.952653 0.942943
0.293701 0.212867 0.017759 0.952640 0.943944
0.293915 0.212711 0.017835 0.952626 0.944945
0.294128 0.212555 0.017911 0.952613 0.945946
0.294341 0.212400 0.017987 0.952599 0.946947
0.294554 0.212246 0.018063 0.952586 0.947948
0.294767 0.212093 0.018138 0.952572 0.948949
0.294980 0.211941 0.018214 0.952559 0.949950
0.295192 0.211792 0.018290 0.952545 0.950951
0.295404 0.211644 0.018367 0.952532 0.951952
0.295617 0.211499 0.018443 0.952519 0.952953
0.295829 0.211355 0.018519 0.952505 0.953954
0.296041 0.211215 0.018595 0.952492 0.954955
0.296252 0.211076 0.018671 0.952479 0.955956
0.296464 0.210941 0.018747 0.952465 0.956957
0.296675 0.210808 0.018824 0.952452 0.957958
0.296886 0.210678 0.018900 0.952439 0.958959
0.297097 0.210551 0.018976 0.952425 0.959960
0.297308 0.210426 0.019052 0.952412 0.960961
0.297519 0.210304 0.019129 0.952399 0.961962
0.297729 0.210186 0.019205 0.952385 0.962963
0.297940 0.210069 0.019282 0.952372 0.963964
0.298150 0.209956 0.019358 0.952359 0.964965
0.298360 0.209845 0.019435 0.952346 0.965966
0.298570 0.209737 0.019511 0.952333 0.966967
0.298780 0.209630 0.019588 0.952319 0.967968
0.298989 0.209526 0.019664 0.952306 0.968969
0.299199 0.209424 0.019741 0.952293 0.969970
0.299408 0.209324 0.019817 0.952280 0.970971
0.299617 0.209225 0.019894 0.952267 0.971972
0.299826 0.209128 0.019971 0.952253 0.972973
0.300035 0.209032 0.020047 0.952240 0.973974
0.300243 0.208936 0.020124 0.952227 0.974975
0.300452 0.208841 0.020201 0.952214 0.975976
0.300660 0.208746 0.020278 0.952201 0.976977
0.300869 0.208650 0.020355 0.952188 0.977978
0.301077 0.208554 0.020431 0.952175 0.978979
0.301285 0.208457 0.020508 0.952162 0.979980
0.301493 0.208359 0.020585 0.952148 0.980981
0.301701 0.208259 0.020662 0.952135 0.981982
0.301909 0.208156 0.020739 0.952122 0.982983
0.302117 0.208051 0.020816 0.952109 0.983984
0.302324 0.207942 0.020893 0.952096 0.984985
0.302532 0.207829 0.020970 0.952083 0.985986
0.302740 0.207712 0.021047 0.952070 0.986987
0.302947 0.207591 0.021124 0.952057 0.987988
0.303155 0.207463 0.021201 0.952044 0.988989
0.303362 0.207330 0.021279 0.952031 0.989990
0.303570 0.207193 0.021356 0.952018 0.990991
0.303777 0.207056 0.021433 0.952005 0.991992
0.303984 0.206921 0.021510 0.951992 0.992993
0.304191 0.206788 0.021587 0.951979 0.993994
0.304398 0.206655 0.021665 0.951966 0.994995
0.304605 0.206523 0.021742 0.951953 0.995996
0.304812 0.206392 0.021819 0.951940 0.996997
0.305018 0.206262 0.021897 0.951928 0.997998
0.305225 0.206132 0.021974 0.951915 0.998999
0.305431 0.206004 0.022051 0.951902 1.000000


==> plots2/dat_files/DeepONet_Stacked_traj_1_predictions.dat <==
theta omega E_q E_d time
-1.263451 0.593734 0.000984 1.011623 0.000000
-1.262758 0.656826 0.000475 1.010931 0.001001
-1.262012 0.716374 -0.000027 1.010249 0.002002
-1.261216 0.772508 -0.000524 1.009578 0.003003
-1.260373 0.825361 -0.001015 1.008916 0.004004
-1.259485 0.875059 -0.001500 1.008263 0.005005
-1.258556 0.921742 -0.001979 1.007621 0.006006
-1.257587 0.965540 -0.002453 1.006988 0.007007
-1.256582 1.006601 -0.002921 1.006365 0.008008
-1.255543 1.045052 -0.003385 1.005751 0.009009
-1.254472 1.081030 -0.003843 1.005147 0.010010
-1.253372 1.114668 -0.004296 1.004551 0.011011
-1.252244 1.146094 -0.004745 1.003964 0.012012
-1.251092 1.175436 -0.005190 1.003387 0.013013
-1.249916 1.202812 -0.005630 1.002817 0.014014
-1.248719 1.228342 -0.006065 1.002256 0.015015
-1.247501 1.252139 -0.006497 1.001703 0.016016
-1.246267 1.274308 -0.006926 1.001159 0.017017
-1.245015 1.294954 -0.007350 1.000621 0.018018
-1.243748 1.314170 -0.007771 1.000092 0.019019
-1.242468 1.332052 -0.008189 0.999570 0.020020
-1.241174 1.348683 -0.008604 0.999054 0.021021
-1.239869 1.364148 -0.009016 0.998546 0.022022
-1.238554 1.378520 -0.009426 0.998044 0.023023
-1.237227 1.391876 -0.009833 0.997549 0.024024
-1.235892 1.404275 -0.010237 0.997060 0.025025
-1.234548 1.415784 -0.010639 0.996576 0.026026
-1.233197 1.426462 -0.011039 0.996099 0.027027
-1.231838 1.436360 -0.011436 0.995627 0.028028
-1.230471 1.445531 -0.011832 0.995161 0.029029
-1.229099 1.454018 -0.012226 0.994699 0.030030
-1.227720 1.461869 -0.012619 0.994243 0.031031
-1.226336 1.469119 -0.013009 0.993792 0.032032
-1.224946 1.475809 -0.013398 0.993344 0.033033
-1.223550 1.481970 -0.013786 0.992902 0.034034
-1.222149 1.487637 -0.014172 0.992464 0.035035
-1.220744 1.492834 -0.014557 0.992030 0.036036
-1.219333 1.497594 -0.014941 0.991599 0.037037
-1.217918 1.501941 -0.015323 0.991172 0.038038
-1.216498 1.505895 -0.015705 0.990750 0.039039
-1.215074 1.509480 -0.016085 0.990330 0.040040
-1.213646 1.512717 -0.016464 0.989914 0.041041
-1.212213 1.515623 -0.016842 0.989501 0.042042
-1.210776 1.518219 -0.017220 0.989091 0.043043
-1.209336 1.520518 -0.017596 0.988684 0.044044
-1.207891 1.522536 -0.017971 0.988280 0.045045
-1.206442 1.524289 -0.018346 0.987878 0.046046
-1.204990 1.525789 -0.018719 0.987479 0.047047
-1.203533 1.527049 -0.019092 0.987083 0.048048
-1.202073 1.528079 -0.019464 0.986689 0.049049
-1.200609 1.528894 -0.019835 0.986298 0.050050
-1.199143 1.529502 -0.020205 0.985908 0.051051
-1.197672 1.529915 -0.020574 0.985521 0.052052
-1.196199 1.530141 -0.020943 0.985136 0.053053
-1.194722 1.530191 -0.021311 0.984753 0.054054
-1.193242 1.530070 -0.021677 0.984371 0.055055
-1.191759 1.529790 -0.022043 0.983992 0.056056
-1.190273 1.529359 -0.022409 0.983615 0.057057
-1.188784 1.528781 -0.022773 0.983239 0.058058
-1.187293 1.528066 -0.023137 0.982864 0.059059
-1.185799 1.527220 -0.023499 0.982492 0.060060
-1.184303 1.526250 -0.023861 0.982122 0.061061
-1.182805 1.525161 -0.024222 0.981752 0.062062
-1.181304 1.523961 -0.024582 0.981384 0.063063
-1.179801 1.522654 -0.024941 0.981018 0.064064
-1.178297 1.521247 -0.025300 0.980653 0.065065
-1.176791 1.519744 -0.025657 0.980290 0.066066
-1.175283 1.518150 -0.026013 0.979928 0.067067
-1.173774 1.516472 -0.026369 0.979567 0.068068
-1.172264 1.514713 -0.026724 0.979208 0.069069
-1.170752 1.512877 -0.027078 0.978850 0.070070
-1.169240 1.510969 -0.027430 0.978494 0.071071
-1.167727 1.508994 -0.027782 0.978138 0.072072
-1.166213 1.506954 -0.028133 0.977784 0.073073
-1.164699 1.504856 -0.028483 0.977431 0.074074
-1.163184 1.502700 -0.028832 0.977080 0.075075
-1.161669 1.500491 -0.029180 0.976729 0.076076
-1.160155 1.498232 -0.029528 0.976380 0.077077
-1.158640 1.495926 -0.029874 0.976032 0.078078
-1.157125 1.493577 -0.030219 0.975685 0.079079
-1.155611 1.491189 -0.030563 0.975340 0.080080
-1.154097 1.488761 -0.030907 0.974996 0.081081
-1.152585 1.486298 -0.031249 0.974652 0.082082
-1.151073 1.483802 -0.031590 0.974310 0.083083
-1.149561 1.481276 -0.031931 0.973969 0.084084
-1.148052 1.478722 -0.032270 0.973630 0.085085
-1.146542 1.476141 -0.032609 0.973291 0.086086
-1.145035 1.473536 -0.032946 0.972954 0.087087
-1.143529 1.470909 -0.033283 0.972618 0.088088
-1.142025 1.468262 -0.033619 0.972283 0.089089
-1.140522 1.465596 -0.033953 0.971949 0.090090
-1.139021 1.462912 -0.034287 0.971616 0.091091
-1.137522 1.460213 -0.034620 0.971285 0.092092
-1.136026 1.457501 -0.034952 0.970955 0.093093
-1.134531 1.454774 -0.035283 0.970625 0.094094
-1.133039 1.452037 -0.035613 0.970298 0.095095
-1.131549 1.449287 -0.035942 0.969971 0.096096
-1.130062 1.446530 -0.036270 0.969645 0.097097
-1.128577 1.443764 -0.036598 0.969321 0.098098
-1.127095 1.440991 -0.036924 0.968997 0.099099
-1.125615 1.438212 -0.037250 0.968676 0.100100
-1.124139 1.435426 -0.037575 0.968355 0.101101
-1.122665 1.432636 -0.037899 0.968035 0.102102
-1.121195 1.429841 -0.038222 0.967716 0.103103
-1.119727 1.427044 -0.038545 0.967399 0.104104
-1.118264 1.424243 -0.038866 0.967083 0.105105
-1.116802 1.421439 -0.039187 0.966767 0.106106
-1.115345 1.418635 -0.039507 0.966454 0.107107
-1.113890 1.415829 -0.039827 0.966141 0.108108
-1.112439 1.413022 -0.040145 0.965830 0.109109
-1.110992 1.410214 -0.040463 0.965519 0.110110
-1.109548 1.407406 -0.040780 0.965210 0.111111
-1.108108 1.404601 -0.041097 0.964901 0.112112
-1.106671 1.401794 -0.041412 0.964594 0.113113
-1.105238 1.398988 -0.041727 0.964288 0.114114
-1.103809 1.396181 -0.042042 0.963983 0.115115
-1.102383 1.393378 -0.042355 0.963680 0.116116
-1.100961 1.390576 -0.042668 0.963377 0.117117
-1.099543 1.387776 -0.042981 0.963075 0.118118
-1.098129 1.384978 -0.043293 0.962775 0.119119
-1.096718 1.382181 -0.043604 0.962475 0.120120
-1.095312 1.379386 -0.043914 0.962177 0.121121
-1.093909 1.376593 -0.044224 0.961879 0.122122
-1.092510 1.373803 -0.044534 0.961583 0.123123
-1.091115 1.371015 -0.044843 0.961288 0.124124
-1.089724 1.368230 -0.045151 0.960993 0.125125
-1.088337 1.365446 -0.045459 0.960699 0.126126
-1.086954 1.362665 -0.045766 0.960407 0.127127
-1.085575 1.359888 -0.046073 0.960115 0.128128
-1.084199 1.357112 -0.046379 0.959825 0.129129
-1.082827 1.354339 -0.046685 0.959535 0.130130
-1.081460 1.351569 -0.046990 0.959247 0.131131
-1.080096 1.348802 -0.047294 0.958959 0.132132
-1.078737 1.346036 -0.047599 0.958672 0.133133
-1.077381 1.343274 -0.047902 0.958385 0.134134
-1.076029 1.340513 -0.048206 0.958100 0.135135
-1.074681 1.337757 -0.048509 0.957816 0.136136
-1.073336 1.335003 -0.048811 0.957532 0.137137
-1.071996 1.332251 -0.049113 0.957249 0.138138
-1.070660 1.329501 -0.049414 0.956967 0.139139
-1.069327 1.326755 -0.049715 0.956685 0.140140
-1.067998 1.324012 -0.050016 0.956405 0.141141
-1.066673 1.321270 -0.050316 0.956125 0.142142
-1.065351 1.318532 -0.050616 0.955846 0.143143
-1.064033 1.315795 -0.050915 0.955567 0.144144
-1.062719 1.313063 -0.051214 0.955289 0.145145
-1.061409 1.310332 -0.051513 0.955012 0.146146
-1.060102 1.307605 -0.051811 0.954735 0.147147
-1.058799 1.304880 -0.052109 0.954459 0.148148
-1.057500 1.302158 -0.052406 0.954184 0.149149
-1.056203 1.299438 -0.052703 0.953909 0.150150
-1.054911 1.296721 -0.053000 0.953635 0.151151
-1.053622 1.294008 -0.053296 0.953362 0.152152
-1.052337 1.291297 -0.053592 0.953089 0.153153
-1.051055 1.288589 -0.053887 0.952816 0.154154
-1.049776 1.285884 -0.054182 0.952544 0.155155
-1.048501 1.283181 -0.054477 0.952273 0.156156
-1.047230 1.280482 -0.054771 0.952002 0.157157
-1.045961 1.277786 -0.055065 0.951732 0.158158
-1.044696 1.275092 -0.055358 0.951462 0.159159
-1.043434 1.272403 -0.055651 0.951192 0.160160
-1.042176 1.269715 -0.055944 0.950923 0.161161
-1.040921 1.267031 -0.056236 0.950655 0.162162
-1.039668 1.264350 -0.056528 0.950386 0.163163
-1.038419 1.261674 -0.056819 0.950118 0.164164
-1.037174 1.259000 -0.057110 0.949851 0.165165
-1.035931 1.256329 -0.057400 0.949584 0.166166
-1.034691 1.253662 -0.057690 0.949318 0.167167
-1.033455 1.250999 -0.057980 0.949052 0.168168
-1.032221 1.248339 -0.058269 0.948786 0.169169
-1.030990 1.245684 -0.058558 0.948521 0.170170
-1.029763 1.243031 -0.058846 0.948256 0.171171
-1.028538 1.240384 -0.059134 0.947991 0.172172
-1.027316 1.237739 -0.059422 0.947727 0.173173
-1.026097 1.235099 -0.059708 0.947463 0.174174
-1.024881 1.232463 -0.059995 0.947200 0.175175
-1.023668 1.229831 -0.060281 0.946936 0.176176
-1.022458 1.227204 -0.060566 0.946674 0.177177
-1.021250 1.224580 -0.060851 0.946411 0.178178
-1.020045 1.221961 -0.061136 0.946149 0.179179
-1.018843 1.219348 -0.061420 0.945888 0.180180
-1.017644 1.216737 -0.061703 0.945626 0.181181
-1.016447 1.214133 -0.061986 0.945365 0.182182
-1.015253 1.211533 -0.062269 0.945104 0.183183
-1.014061 1.208939 -0.062551 0.944844 0.184184
-1.012872 1.206349 -0.062832 0.944584 0.185185
-1.011686 1.203765 -0.063113 0.944325 0.186186
-1.010502 1.201185 -0.063393 0.944065 0.187187
-1.009321 1.198611 -0.063673 0.943806 0.188188
-1.008142 1.196043 -0.063952 0.943548 0.189189
-1.006966 1.193480 -0.064230 0.943290 0.190190
-1.005792 1.190923 -0.064508 0.943032 0.191191
-1.004621 1.188371 -0.064786 0.942775 0.192192
-1.003452 1.185825 -0.065062 0.942518 0.193193
-1.002286 1.183284 -0.065339 0.942261 0.194194
-1.001122 1.180751 -0.065614 0.942005 0.195195
-0.999960 1.178224 -0.065889 0.941749 0.196196
-0.998801 1.175703 -0.066163 0.941493 0.197197
-0.997644 1.173187 -0.066437 0.941238 0.198198
-0.996490 1.170678 -0.066710 0.940984 0.199199
-0.995338 1.168177 -0.066982 0.940730 0.200200
-0.994188 1.165682 -0.067254 0.940476 0.201201
-0.993040 1.163193 -0.067525 0.940223 0.202202
-0.991895 1.160711 -0.067795 0.939970 0.203203
-0.990752 1.158237 -0.068065 0.939718 0.204204
-0.989611 1.155769 -0.068334 0.939466 0.205205
-0.988473 1.153308 -0.068602 0.939215 0.206206
-0.987337 1.150854 -0.068869 0.938964 0.207207
-0.986203 1.148407 -0.069136 0.938714 0.208208
-0.985071 1.145969 -0.069402 0.938464 0.209209
-0.983941 1.143537 -0.069668 0.938215 0.210210
-0.982813 1.141114 -0.069932 0.937966 0.211211
-0.981688 1.138697 -0.070196 0.937718 0.212212
-0.980565 1.136289 -0.070459 0.937470 0.213213
-0.979444 1.133888 -0.070722 0.937223 0.214214
-0.978325 1.131497 -0.070983 0.936976 0.215215
-0.977208 1.129111 -0.071244 0.936731 0.216216
-0.976094 1.126735 -0.071504 0.936485 0.217217
-0.974981 1.124367 -0.071764 0.936241 0.218218
-0.973871 1.122006 -0.072022 0.935997 0.219219
-0.972763 1.119654 -0.072280 0.935753 0.220220
-0.971657 1.117310 -0.072537 0.935510 0.221221
-0.970553 1.114975 -0.072793 0.935269 0.222222
-0.969450 1.112649 -0.073049 0.935027 0.223223
-0.968350 1.110330 -0.073304 0.934786 0.224224
-0.967253 1.108021 -0.073557 0.934546 0.225225
-0.966156 1.105720 -0.073810 0.934307 0.226226
-0.965062 1.103429 -0.074063 0.934068 0.227227
-0.963970 1.101145 -0.074314 0.933830 0.228228
-0.962881 1.098872 -0.074565 0.933593 0.229229
-0.961793 1.096606 -0.074815 0.933356 0.230230
-0.960707 1.094350 -0.075063 0.933120 0.231231
-0.959623 1.092103 -0.075312 0.932885 0.232232
-0.958541 1.089866 -0.075559 0.932651 0.233233
-0.957461 1.087636 -0.075806 0.932417 0.234234
-0.956383 1.085417 -0.076051 0.932185 0.235235
-0.955307 1.083207 -0.076296 0.931953 0.236236
-0.954233 1.081006 -0.076540 0.931722 0.237237
-0.953161 1.078815 -0.076783 0.931492 0.238238
-0.952091 1.076632 -0.077026 0.931262 0.239239
-0.951023 1.074460 -0.077267 0.931033 0.240240
-0.949957 1.072297 -0.077508 0.930805 0.241241
-0.948892 1.070143 -0.077748 0.930578 0.242242
-0.947830 1.067998 -0.077987 0.930352 0.243243
-0.946769 1.065865 -0.078225 0.930127 0.244244
-0.945711 1.063740 -0.078463 0.929902 0.245245
-0.944654 1.061625 -0.078699 0.929679 0.246246
-0.943599 1.059519 -0.078935 0.929456 0.247247
-0.942546 1.057424 -0.079170 0.929234 0.248248
-0.941495 1.055338 -0.079404 0.929013 0.249249
-0.940446 1.053262 -0.079638 0.928793 0.250250
-0.939398 1.051195 -0.079870 0.928574 0.251251
-0.938353 1.049138 -0.080102 0.928356 0.252252
-0.937309 1.047092 -0.080333 0.928138 0.253253
-0.936267 1.045056 -0.080563 0.927922 0.254254
-0.935227 1.043028 -0.080792 0.927707 0.255255
-0.934189 1.041011 -0.081021 0.927492 0.256256
-0.933153 1.039004 -0.081248 0.927278 0.257257
-0.932118 1.037006 -0.081475 0.927066 0.258258
-0.931086 1.035020 -0.081701 0.926854 0.259259
-0.930054 1.033041 -0.081927 0.926643 0.260260
-0.929025 1.031074 -0.082151 0.926433 0.261261
-0.927998 1.029116 -0.082375 0.926224 0.262262
-0.926972 1.027169 -0.082598 0.926016 0.263263
-0.925948 1.025231 -0.082820 0.925809 0.264264
-0.924926 1.023304 -0.083041 0.925603 0.265265
-0.923906 1.021386 -0.083262 0.925398 0.266266
-0.922887 1.019478 -0.083482 0.925194 0.267267
-0.921870 1.017579 -0.083701 0.924991 0.268268
-0.920855 1.015691 -0.083919 0.924788 0.269269
-0.919841 1.013814 -0.084137 0.924587 0.270270
-0.918830 1.011944 -0.084354 0.924386 0.271271
-0.917820 1.010087 -0.084570 0.924188 0.272272
-0.916812 1.008237 -0.084785 0.923989 0.273273
-0.915805 1.006399 -0.085000 0.923792 0.274274
-0.914800 1.004570 -0.085214 0.923595 0.275275
-0.913797 1.002751 -0.085427 0.923400 0.276276
-0.912794 1.000943 -0.085640 0.923205 0.277277
-0.911794 0.999144 -0.085852 0.923011 0.278278
-0.910796 0.997353 -0.086063 0.922819 0.279279
-0.909800 0.995574 -0.086274 0.922627 0.280280
-0.908804 0.993804 -0.086483 0.922436 0.281281
-0.907811 0.992043 -0.086692 0.922246 0.282282
-0.906819 0.990291 -0.086901 0.922057 0.283283
-0.905828 0.988552 -0.087109 0.921870 0.284284
-0.904840 0.986819 -0.087316 0.921683 0.285285
-0.903853 0.985097 -0.087522 0.921497 0.286286
-0.902867 0.983385 -0.087728 0.921312 0.287287
-0.901883 0.981682 -0.087933 0.921128 0.288288
-0.900900 0.979990 -0.088138 0.920944 0.289289
-0.899920 0.978306 -0.088342 0.920762 0.290290
-0.898940 0.976632 -0.088545 0.920581 0.291291
-0.897963 0.974967 -0.088748 0.920401 0.292292
-0.896986 0.973311 -0.088950 0.920221 0.293293
-0.896011 0.971666 -0.089152 0.920043 0.294294
-0.895038 0.970029 -0.089353 0.919865 0.295295
-0.894066 0.968400 -0.089553 0.919688 0.296296
-0.893096 0.966782 -0.089753 0.919513 0.297297
-0.892127 0.965173 -0.089952 0.919338 0.298298
-0.891160 0.963573 -0.090151 0.919164 0.299299
-0.890194 0.961983 -0.090349 0.918991 0.300300
-0.889229 0.960401 -0.090546 0.918819 0.301301
-0.888266 0.958828 -0.090743 0.918647 0.302302
-0.887305 0.957264 -0.090940 0.918477 0.303303
-0.886344 0.955709 -0.091136 0.918308 0.304304
-0.885385 0.954163 -0.091331 0.918139 0.305305
-0.884428 0.952627 -0.091526 0.917972 0.306306
-0.883472 0.951099 -0.091721 0.917804 0.307307
-0.882518 0.949579 -0.091915 0.917638 0.308308
-0.881564 0.948068 -0.092108 0.917473 0.309309
-0.880612 0.946566 -0.092301 0.917309 0.310310
-0.879662 0.945073 -0.092494 0.917146 0.311311
-0.878713 0.943589 -0.092686 0.916983 0.312312
-0.877765 0.942112 -0.092877 0.916822 0.313313
-0.876819 0.940644 -0.093068 0.916661 0.314314
-0.875874 0.939185 -0.093259 0.916501 0.315315
-0.874930 0.937735 -0.093449 0.916342 0.316316
-0.873987 0.936291 -0.093639 0.916183 0.317317
-0.873046 0.934858 -0.093828 0.916026 0.318318
-0.872106 0.933431 -0.094017 0.915869 0.319319
-0.871168 0.932013 -0.094205 0.915713 0.320320
-0.870230 0.930604 -0.094393 0.915558 0.321321
-0.869294 0.929202 -0.094581 0.915404 0.322322
-0.868359 0.927808 -0.094768 0.915250 0.323323
-0.867426 0.926423 -0.094955 0.915097 0.324324
-0.866494 0.925045 -0.095142 0.914945 0.325325
-0.865562 0.923675 -0.095328 0.914794 0.326326
-0.864633 0.922313 -0.095513 0.914644 0.327327
-0.863704 0.920959 -0.095699 0.914495 0.328328
-0.862777 0.919612 -0.095884 0.914346 0.329329
-0.861851 0.918274 -0.096068 0.914198 0.330330
-0.860926 0.916943 -0.096253 0.914050 0.331331
-0.860002 0.915618 -0.096436 0.913904 0.332332
-0.859079 0.914304 -0.096620 0.913758 0.333333
-0.858158 0.912995 -0.096803 0.913613 0.334334
-0.857238 0.911693 -0.096986 0.913468 0.335335
-0.856319 0.910399 -0.097168 0.913325 0.336336
-0.855401 0.909111 -0.097351 0.913182 0.337337
-0.854484 0.907833 -0.097533 0.913039 0.338338
-0.853569 0.906560 -0.097714 0.912898 0.339339
-0.852655 0.905295 -0.097895 0.912757 0.340340
-0.851741 0.904038 -0.098076 0.912618 0.341341
-0.850829 0.902786 -0.098257 0.912478 0.342342
-0.849918 0.901542 -0.098437 0.912339 0.343343
-0.849008 0.900304 -0.098617 0.912201 0.344344
-0.848100 0.899074 -0.098797 0.912064 0.345345
-0.847192 0.897850 -0.098977 0.911927 0.346346
-0.846285 0.896634 -0.099156 0.911792 0.347347
-0.845380 0.895423 -0.099335 0.911656 0.348348
-0.844475 0.894218 -0.099513 0.911522 0.349349
-0.843572 0.893022 -0.099692 0.911388 0.350350
-0.842670 0.891830 -0.099870 0.911255 0.351351
-0.841769 0.890648 -0.100048 0.911122 0.352352
-0.840868 0.889470 -0.100225 0.910990 0.353353
-0.839970 0.888299 -0.100403 0.910859 0.354354
-0.839072 0.887132 -0.100580 0.910728 0.355355
-0.838175 0.885973 -0.100757 0.910598 0.356356
-0.837279 0.884821 -0.100933 0.910469 0.357357
-0.836384 0.883675 -0.101110 0.910340 0.358358
-0.835490 0.882534 -0.101286 0.910212 0.359359
-0.834597 0.881399 -0.101462 0.910084 0.360360
-0.833705 0.880270 -0.101637 0.909958 0.361361
-0.832815 0.879148 -0.101813 0.909831 0.362362
-0.831925 0.878030 -0.101988 0.909705 0.363363
-0.831037 0.876920 -0.102163 0.909580 0.364364
-0.830149 0.875815 -0.102338 0.909456 0.365365
-0.829262 0.874714 -0.102512 0.909332 0.366366
-0.828376 0.873619 -0.102686 0.909209 0.367367
-0.827492 0.872531 -0.102860 0.909086 0.368368
-0.826608 0.871447 -0.103034 0.908964 0.369369
-0.825725 0.870370 -0.103208 0.908843 0.370370
-0.824844 0.869298 -0.103381 0.908722 0.371371
-0.823963 0.868230 -0.103555 0.908601 0.372372
-0.823083 0.867168 -0.103728 0.908482 0.373373
-0.822204 0.866111 -0.103900 0.908363 0.374374
-0.821327 0.865060 -0.104073 0.908244 0.375375
-0.820450 0.864015 -0.104245 0.908126 0.376376
-0.819574 0.862974 -0.104418 0.908008 0.377377
-0.818699 0.861937 -0.104590 0.907892 0.378378
-0.817825 0.860905 -0.104761 0.907775 0.379379
-0.816952 0.859881 -0.104933 0.907660 0.380380
-0.816080 0.858858 -0.105104 0.907544 0.381381
-0.815209 0.857841 -0.105275 0.907429 0.382382
-0.814339 0.856830 -0.105446 0.907315 0.383383
-0.813469 0.855822 -0.105617 0.907201 0.384384
-0.812601 0.854819 -0.105788 0.907088 0.385385
-0.811734 0.853821 -0.105958 0.906976 0.386386
-0.810867 0.852827 -0.106128 0.906864 0.387387
-0.810002 0.851838 -0.106298 0.906752 0.388388
-0.809137 0.850855 -0.106468 0.906641 0.389389
-0.808274 0.849873 -0.106638 0.906531 0.390390
-0.807411 0.848899 -0.106807 0.906421 0.391391
-0.806549 0.847925 -0.106976 0.906311 0.392392
-0.805689 0.846960 -0.107145 0.906203 0.393393
-0.804829 0.845996 -0.107314 0.906094 0.394394
-0.803970 0.845036 -0.107483 0.905987 0.395395
-0.803112 0.844082 -0.107651 0.905879 0.396396
-0.802254 0.843130 -0.107819 0.905772 0.397397
-0.801398 0.842183 -0.107987 0.905666 0.398398
-0.800543 0.841239 -0.108155 0.905560 0.399399
-0.799688 0.840300 -0.108323 0.905455 0.400400
-0.798835 0.839364 -0.108490 0.905350 0.401401
-0.797982 0.838434 -0.108657 0.905246 0.402402
-0.797130 0.837505 -0.108824 0.905142 0.403403
-0.796279 0.836581 -0.108991 0.905038 0.404404
-0.795430 0.835660 -0.109158 0.904935 0.405405
-0.794581 0.834742 -0.109324 0.904833 0.406406
-0.793733 0.833829 -0.109490 0.904731 0.407407
-0.792885 0.832919 -0.109656 0.904630 0.408408
-0.792039 0.832013 -0.109822 0.904529 0.409409
-0.791193 0.831109 -0.109988 0.904428 0.410410
-0.790349 0.830210 -0.110153 0.904329 0.411411
-0.789505 0.829312 -0.110318 0.904229 0.412412
-0.788662 0.828418 -0.110483 0.904130 0.413413
-0.787820 0.827528 -0.110648 0.904031 0.414414
-0.786979 0.826642 -0.110813 0.903933 0.415415
-0.786139 0.825757 -0.110977 0.903835 0.416416
-0.785300 0.824876 -0.111141 0.903738 0.417417
-0.784462 0.823998 -0.111305 0.903641 0.418418
-0.783624 0.823124 -0.111468 0.903545 0.419419
-0.782787 0.822252 -0.111632 0.903449 0.420420
-0.781952 0.821382 -0.111795 0.903354 0.421421
-0.781117 0.820516 -0.111958 0.903259 0.422422
-0.780283 0.819652 -0.112121 0.903165 0.423423
-0.779449 0.818790 -0.112283 0.903070 0.424424
-0.778618 0.817932 -0.112445 0.902977 0.425425
-0.777786 0.817077 -0.112607 0.902884 0.426426
-0.776955 0.816225 -0.112769 0.902791 0.427427
-0.776126 0.815376 -0.112931 0.902699 0.428428
-0.775297 0.814526 -0.113092 0.902607 0.429429
-0.774469 0.813682 -0.113253 0.902516 0.430430
-0.773642 0.812839 -0.113414 0.902425 0.431431
-0.772816 0.811998 -0.113575 0.902334 0.432432
-0.771991 0.811159 -0.113735 0.902244 0.433433
-0.771166 0.810325 -0.113895 0.902155 0.434434
-0.770343 0.809491 -0.114055 0.902065 0.435435
-0.769520 0.808660 -0.114215 0.901977 0.436436
-0.768698 0.807831 -0.114374 0.901888 0.437437
-0.767877 0.807005 -0.114533 0.901801 0.438438
-0.767057 0.806180 -0.114692 0.901713 0.439439
-0.766238 0.805358 -0.114850 0.901626 0.440440
-0.765419 0.804537 -0.115009 0.901539 0.441441
-0.764602 0.803719 -0.115167 0.901453 0.442442
-0.763785 0.802902 -0.115325 0.901367 0.443443
-0.762969 0.802087 -0.115482 0.901281 0.444444
-0.762154 0.801276 -0.115639 0.901197 0.445445
-0.761340 0.800465 -0.115796 0.901112 0.446446
-0.760527 0.799656 -0.115953 0.901028 0.447447
-0.759715 0.798849 -0.116109 0.900944 0.448448
-0.758903 0.798043 -0.116265 0.900861 0.449449
-0.758092 0.797240 -0.116421 0.900778 0.450450
-0.757282 0.796439 -0.116577 0.900695 0.451451
-0.756474 0.795638 -0.116732 0.900613 0.452452
-0.755665 0.794841 -0.116887 0.900531 0.453453
-0.754858 0.794044 -0.117041 0.900450 0.454454
-0.754052 0.793248 -0.117196 0.900369 0.455455
-0.753246 0.792454 -0.117350 0.900289 0.456456
-0.752441 0.791661 -0.117504 0.900209 0.457457
-0.751637 0.790873 -0.117657 0.900129 0.458458
-0.750834 0.790082 -0.117810 0.900050 0.459459
-0.750032 0.789295 -0.117963 0.899971 0.460460
-0.749231 0.788508 -0.118116 0.899892 0.461461
-0.748430 0.787722 -0.118268 0.899814 0.462462
-0.747631 0.786938 -0.118420 0.899736 0.463463
-0.746832 0.786157 -0.118571 0.899659 0.464464
-0.746034 0.785375 -0.118722 0.899582 0.465465
-0.745237 0.784595 -0.118873 0.899505 0.466466
-0.744441 0.783817 -0.119024 0.899429 0.467467
-0.743645 0.783039 -0.119174 0.899353 0.468468
-0.742850 0.782262 -0.119324 0.899277 0.469469
-0.742057 0.781487 -0.119474 0.899202 0.470470
-0.741264 0.780713 -0.119623 0.899128 0.471471
-0.740472 0.779939 -0.119772 0.899053 0.472472
-0.739681 0.779168 -0.119921 0.898979 0.473473
-0.738891 0.778397 -0.120069 0.898906 0.474474
-0.738101 0.777627 -0.120217 0.898832 0.475475
-0.737312 0.776858 -0.120364 0.898760 0.476476
-0.736525 0.776088 -0.120512 0.898687 0.477477
-0.735738 0.775323 -0.120659 0.898615 0.478478
-0.734952 0.774557 -0.120805 0.898543 0.479479
-0.734166 0.773791 -0.120951 0.898472 0.480480
-0.733382 0.773027 -0.121097 0.898401 0.481481
-0.732598 0.772261 -0.121243 0.898330 0.482482
-0.731815 0.771500 -0.121388 0.898260 0.483483
-0.731033 0.770738 -0.121532 0.898190 0.484484
-0.730252 0.769975 -0.121677 0.898120 0.485485
-0.729472 0.769216 -0.121821 0.898051 0.486486
-0.728692 0.768456 -0.121965 0.897982 0.487487
-0.727914 0.767696 -0.122108 0.897913 0.488488
-0.727136 0.766938 -0.122251 0.897845 0.489489
-0.726359 0.766180 -0.122393 0.897778 0.490490
-0.725583 0.765423 -0.122535 0.897710 0.491491
-0.724808 0.764666 -0.122677 0.897643 0.492492
-0.724033 0.763911 -0.122819 0.897577 0.493493
-0.723259 0.763155 -0.122960 0.897510 0.494494
-0.722487 0.762400 -0.123100 0.897444 0.495495
-0.721715 0.761647 -0.123241 0.897378 0.496496
-0.720944 0.760893 -0.123380 0.897313 0.497497
-0.720173 0.760139 -0.123520 0.897248 0.498498
-0.719404 0.759388 -0.123659 0.897183 0.499499
-0.718635 0.758636 -0.123798 0.897119 0.500501
-0.717867 0.757884 -0.123936 0.897055 0.501502
-0.717100 0.757133 -0.124074 0.896991 0.502503
-0.716334 0.756382 -0.124212 0.896928 0.503504
-0.715569 0.755634 -0.124349 0.896865 0.504505
-0.714804 0.754883 -0.124485 0.896802 0.505506
-0.714041 0.754134 -0.124622 0.896740 0.506507
-0.713278 0.753385 -0.124758 0.896678 0.507508
-0.712516 0.752635 -0.124893 0.896616 0.508509
-0.711755 0.751888 -0.125028 0.896555 0.509510
-0.710994 0.751141 -0.125163 0.896494 0.510511
-0.710235 0.750392 -0.125297 0.896433 0.511512
-0.709476 0.749647 -0.125431 0.896373 0.512513
-0.708718 0.748900 -0.125565 0.896313 0.513514
-0.707961 0.748154 -0.125698 0.896253 0.514515
-0.707204 0.747407 -0.125831 0.896194 0.515516
-0.706449 0.746662 -0.125963 0.896135 0.516517
-0.705694 0.745915 -0.126095 0.896076 0.517518
-0.704941 0.745170 -0.126226 0.896018 0.518519
-0.704187 0.744426 -0.126357 0.895960 0.519520
-0.703435 0.743682 -0.126488 0.895902 0.520521
-0.702684 0.742937 -0.126618 0.895845 0.521522
-0.701934 0.742193 -0.126748 0.895788 0.522523
-0.701184 0.741450 -0.126877 0.895731 0.523524
-0.700435 0.740705 -0.127006 0.895674 0.524525
-0.699687 0.739963 -0.127134 0.895618 0.525526
-0.698939 0.739219 -0.127262 0.895562 0.526527
-0.698193 0.738477 -0.127390 0.895507 0.527528
-0.697447 0.737733 -0.127517 0.895452 0.528529
-0.696702 0.736992 -0.127644 0.895397 0.529530
-0.695958 0.736250 -0.127770 0.895342 0.530531
-0.695215 0.735508 -0.127896 0.895288 0.531532
-0.694473 0.734765 -0.128022 0.895234 0.532533
-0.693731 0.734024 -0.128147 0.895180 0.533534
-0.692990 0.733283 -0.128272 0.895127 0.534535
-0.692250 0.732540 -0.128396 0.895074 0.535536
-0.691511 0.731799 -0.128520 0.895021 0.536537
-0.690772 0.731058 -0.128643 0.894969 0.537538
-0.690035 0.730318 -0.128766 0.894917 0.538539
-0.689298 0.729578 -0.128888 0.894865 0.539540
-0.688562 0.728836 -0.129010 0.894813 0.540541
-0.687827 0.728098 -0.129132 0.894762 0.541542
-0.687092 0.727357 -0.129253 0.894711 0.542543
-0.686359 0.726617 -0.129374 0.894661 0.543544
-0.685626 0.725876 -0.129494 0.894611 0.544545
-0.684894 0.725137 -0.129614 0.894560 0.545546
-0.684163 0.724397 -0.129734 0.894511 0.546547
-0.683433 0.723658 -0.129853 0.894461 0.547548
-0.682703 0.722919 -0.129971 0.894412 0.548549
-0.681974 0.722180 -0.130090 0.894363 0.549550
-0.681246 0.721442 -0.130207 0.894315 0.550551
-0.680519 0.720703 -0.130325 0.894267 0.551552
-0.679793 0.719965 -0.130441 0.894219 0.552553
-0.679067 0.719226 -0.130558 0.894171 0.553554
-0.678342 0.718489 -0.130674 0.894124 0.554555
-0.677618 0.717750 -0.130789 0.894077 0.555556
-0.676895 0.717012 -0.130904 0.894030 0.556557
-0.676172 0.716274 -0.131019 0.893984 0.557558
-0.675451 0.715537 -0.131133 0.893937 0.558559
-0.674730 0.714799 -0.131247 0.893891 0.559560
-0.674010 0.714062 -0.131361 0.893846 0.560561
-0.673291 0.713326 -0.131474 0.893801 0.561562
-0.672572 0.712588 -0.131586 0.893756 0.562563
-0.671854 0.711852 -0.131698 0.893711 0.563564
-0.671138 0.711115 -0.131810 0.893666 0.564565
-0.670421 0.710379 -0.131921 0.893622 0.565566
-0.669706 0.709642 -0.132032 0.893578 0.566567
-0.668992 0.708907 -0.132142 0.893535 0.567568
-0.668278 0.708171 -0.132252 0.893491 0.568569
-0.667565 0.707436 -0.132361 0.893448 0.569570
-0.666853 0.706700 -0.132470 0.893406 0.570571
-0.666141 0.705965 -0.132579 0.893363 0.571572
-0.665431 0.705231 -0.132687 0.893321 0.572573
-0.664721 0.704496 -0.132795 0.893279 0.573574
-0.664012 0.703762 -0.132902 0.893238 0.574575
-0.663303 0.703028 -0.133009 0.893196 0.575576
-0.662596 0.702293 -0.133115 0.893155 0.576577
-0.661889 0.701561 -0.133221 0.893114 0.577578
-0.661183 0.700827 -0.133327 0.893074 0.578579
-0.660478 0.700093 -0.133432 0.893033 0.579580
-0.659773 0.699360 -0.133537 0.892993 0.580581
-0.659069 0.698628 -0.133641 0.892954 0.581582
-0.658367 0.697895 -0.133745 0.892914 0.582583
-0.657665 0.697163 -0.133849 0.892875 0.583584
-0.656963 0.696431 -0.133952 0.892836 0.584585
-0.656262 0.695700 -0.134054 0.892798 0.585586
-0.655563 0.694969 -0.134156 0.892760 0.586587
-0.654864 0.694238 -0.134258 0.892721 0.587588
-0.654166 0.693507 -0.134360 0.892684 0.588589
-0.653468 0.692777 -0.134460 0.892646 0.589590
-0.652771 0.692047 -0.134561 0.892609 0.590591
-0.652075 0.691317 -0.134661 0.892572 0.591592
-0.651380 0.690589 -0.134761 0.892535 0.592593
-0.650685 0.689858 -0.134860 0.892498 0.593594
-0.649992 0.689130 -0.134959 0.892462 0.594595
-0.649299 0.688403 -0.135057 0.892426 0.595596
-0.648606 0.687675 -0.135155 0.892391 0.596597
-0.647915 0.686946 -0.135253 0.892355 0.597598
-0.647225 0.686220 -0.135350 0.892320 0.598599
-0.646535 0.685493 -0.135447 0.892285 0.599600
-0.645845 0.684767 -0.135543 0.892251 0.600601
-0.645157 0.684042 -0.135639 0.892216 0.601602
-0.644469 0.683316 -0.135735 0.892182 0.602603
-0.643782 0.682590 -0.135830 0.892148 0.603604
-0.643096 0.681865 -0.135925 0.892115 0.604605
-0.642411 0.681141 -0.136019 0.892081 0.605606
-0.641726 0.680418 -0.136113 0.892049 0.606607
-0.641042 0.679695 -0.136206 0.892016 0.607608
-0.640359 0.678973 -0.136299 0.891983 0.608609
-0.639676 0.678249 -0.136392 0.891951 0.609610
-0.638995 0.677527 -0.136485 0.891919 0.610611
-0.638314 0.676807 -0.136577 0.891887 0.611612
-0.637634 0.676085 -0.136668 0.891855 0.612613
-0.636954 0.675365 -0.136759 0.891824 0.613614
-0.636275 0.674645 -0.136850 0.891793 0.614615
-0.635597 0.673925 -0.136940 0.891762 0.615616
-0.634920 0.673208 -0.137030 0.891732 0.616617
-0.634243 0.672489 -0.137120 0.891702 0.617618
-0.633568 0.671772 -0.137209 0.891672 0.618619
-0.632892 0.671055 -0.137298 0.891642 0.619620
-0.632218 0.670339 -0.137386 0.891613 0.620621
-0.631544 0.669622 -0.137474 0.891583 0.621622
-0.630872 0.668907 -0.137562 0.891554 0.622623
-0.630200 0.668192 -0.137649 0.891526 0.623624
-0.629528 0.667479 -0.137736 0.891497 0.624625
-0.628857 0.666766 -0.137823 0.891469 0.625626
-0.628187 0.666053 -0.137909 0.891441 0.626627
-0.627518 0.665341 -0.137995 0.891413 0.627628
-0.626850 0.664629 -0.138080 0.891386 0.628629
-0.626182 0.663919 -0.138165 0.891358 0.629630
-0.625515 0.663207 -0.138250 0.891331 0.630631
-0.624848 0.662499 -0.138334 0.891304 0.631632
-0.624183 0.661790 -0.138418 0.891278 0.632633
-0.623518 0.661082 -0.138501 0.891252 0.633634
-0.622854 0.660375 -0.138585 0.891226 0.634635
-0.622190 0.659669 -0.138667 0.891200 0.635636
-0.621527 0.658963 -0.138750 0.891174 0.636637
-0.620865 0.658257 -0.138832 0.891149 0.637638
-0.620203 0.657553 -0.138914 0.891124 0.638639
-0.619543 0.656849 -0.138995 0.891099 0.639640
-0.618883 0.656146 -0.139076 0.891074 0.640641
-0.618224 0.655445 -0.139157 0.891050 0.641642
-0.617565 0.654744 -0.139237 0.891026 0.642643
-0.616907 0.654043 -0.139317 0.891002 0.643644
-0.616250 0.653343 -0.139397 0.890978 0.644645
-0.615594 0.652645 -0.139476 0.890955 0.645646
-0.614938 0.651946 -0.139555 0.890932 0.646647
-0.614283 0.651249 -0.139634 0.890909 0.647648
-0.613628 0.650553 -0.139712 0.890886 0.648649
-0.612975 0.649859 -0.139790 0.890864 0.649650
-0.612321 0.649163 -0.139867 0.890842 0.650651
-0.611669 0.648470 -0.139945 0.890819 0.651652
-0.611018 0.647777 -0.140022 0.890798 0.652653
-0.610366 0.647086 -0.140098 0.890776 0.653654
-0.609716 0.646394 -0.140174 0.890754 0.654655
-0.609067 0.645704 -0.140250 0.890734 0.655656
-0.608418 0.645015 -0.140326 0.890713 0.656657
-0.607770 0.644327 -0.140401 0.890692 0.657658
-0.607122 0.643640 -0.140476 0.890672 0.658659
-0.606475 0.642953 -0.140551 0.890651 0.659660
-0.605829 0.642268 -0.140625 0.890631 0.660661
-0.605184 0.641584 -0.140699 0.890612 0.661662
-0.604539 0.640901 -0.140773 0.890592 0.662663
-0.603895 0.640219 -0.140846 0.890573 0.663664
-0.603251 0.639537 -0.140919 0.890554 0.664665
-0.602608 0.638857 -0.140992 0.890535 0.665666
-0.601967 0.638177 -0.141064 0.890516 0.666667
-0.601325 0.637499 -0.141136 0.890498 0.667668
-0.600684 0.636823 -0.141208 0.890480 0.668669
-0.600044 0.636146 -0.141279 0.890462 0.669670
-0.599405 0.635471 -0.141350 0.890444 0.670671
-0.598766 0.634796 -0.141421 0.890426 0.671672
-0.598128 0.634123 -0.141492 0.890409 0.672673
-0.597490 0.633451 -0.141562 0.890392 0.673674
-0.596853 0.632781 -0.141632 0.890375 0.674675
-0.596217 0.632111 -0.141702 0.890358 0.675676
-0.595582 0.631442 -0.141771 0.890342 0.676677
-0.594947 0.630774 -0.141840 0.890326 0.677678
-0.594313 0.630108 -0.141909 0.890310 0.678679
-0.593679 0.629444 -0.141977 0.890294 0.679680
-0.593046 0.628779 -0.142046 0.890278 0.680681
-0.592414 0.628117 -0.142113 0.890263 0.681682
-0.591782 0.627454 -0.142181 0.890247 0.682683
-0.591151 0.626794 -0.142248 0.890233 0.683684
-0.590521 0.626135 -0.142316 0.890218 0.684685
-0.589891 0.625477 -0.142382 0.890203 0.685686
-0.589262 0.624819 -0.142449 0.890189 0.686687
-0.588634 0.624165 -0.142515 0.890175 0.687688
-0.588006 0.623509 -0.142581 0.890161 0.688689
-0.587379 0.622855 -0.142647 0.890147 0.689690
-0.586753 0.622204 -0.142712 0.890134 0.690691
-0.586127 0.621553 -0.142777 0.890120 0.691692
-0.585501 0.620904 -0.142842 0.890107 0.692693
-0.584877 0.620255 -0.142907 0.890094 0.693694
-0.584253 0.619608 -0.142971 0.890081 0.694695
-0.583630 0.618962 -0.143035 0.890069 0.695696
-0.583007 0.618317 -0.143099 0.890056 0.696697
-0.582385 0.617674 -0.143163 0.890045 0.697698
-0.581763 0.617032 -0.143226 0.890033 0.698699
-0.581143 0.616391 -0.143289 0.890021 0.699700
-0.580522 0.615752 -0.143352 0.890010 0.700701
-0.579903 0.615113 -0.143415 0.889998 0.701702
-0.579284 0.614477 -0.143477 0.889987 0.702703
-0.578665 0.613842 -0.143539 0.889976 0.703704
-0.578048 0.613207 -0.143601 0.889965 0.704705
-0.577430 0.612575 -0.143662 0.889955 0.705706
-0.576813 0.611943 -0.143724 0.889944 0.706707
-0.576198 0.611314 -0.143785 0.889934 0.707708
-0.575583 0.610685 -0.143846 0.889924 0.708709
-0.574968 0.610058 -0.143906 0.889915 0.709710
-0.574354 0.609432 -0.143967 0.889905 0.710711
-0.573740 0.608806 -0.144027 0.889895 0.711712
-0.573127 0.608185 -0.144087 0.889886 0.712713
-0.572515 0.607562 -0.144147 0.889877 0.713714
-0.571903 0.606942 -0.144206 0.889868 0.714715
-0.571292 0.606322 -0.144265 0.889859 0.715716
-0.570682 0.605705 -0.144324 0.889851 0.716717
-0.570072 0.605089 -0.144383 0.889843 0.717718
-0.569463 0.604475 -0.144442 0.889835 0.718719
-0.568854 0.603862 -0.144500 0.889827 0.719720
-0.568246 0.603249 -0.144558 0.889819 0.720721
-0.567638 0.602640 -0.144616 0.889812 0.721722
-0.567031 0.602031 -0.144674 0.889804 0.722723
-0.566425 0.601422 -0.144731 0.889797 0.723724
-0.565819 0.600817 -0.144789 0.889790 0.724725
-0.565214 0.600213 -0.144846 0.889783 0.725726
-0.564610 0.599611 -0.144903 0.889777 0.726727
-0.564005 0.599008 -0.144959 0.889770 0.727728
-0.563402 0.598408 -0.145016 0.889764 0.728729
-0.562799 0.597809 -0.145072 0.889758 0.729730
-0.562197 0.597212 -0.145128 0.889752 0.730731
-0.561595 0.596617 -0.145184 0.889746 0.731732
-0.560994 0.596023 -0.145239 0.889740 0.732733
-0.560394 0.595430 -0.145295 0.889735 0.733734
-0.559794 0.594840 -0.145350 0.889730 0.734735
-0.559194 0.594250 -0.145405 0.889725 0.735736
-0.558595 0.593661 -0.145460 0.889720 0.736737
-0.557997 0.593075 -0.145515 0.889715 0.737738
-0.557400 0.592490 -0.145569 0.889710 0.738739
-0.556803 0.591905 -0.145624 0.889706 0.739740
-0.556206 0.591324 -0.145678 0.889702 0.740741
-0.555610 0.590745 -0.145732 0.889698 0.741742
-0.555014 0.590165 -0.145785 0.889694 0.742743
-0.554420 0.589588 -0.145839 0.889690 0.743744
-0.553825 0.589012 -0.145892 0.889686 0.744745
-0.553232 0.588439 -0.145946 0.889683 0.745746
-0.552638 0.587867 -0.145999 0.889680 0.746747
-0.552046 0.587296 -0.146051 0.889677 0.747748
-0.551454 0.586726 -0.146104 0.889674 0.748749
-0.550862 0.586159 -0.146157 0.889671 0.749750
-0.550271 0.585592 -0.146209 0.889668 0.750751
-0.549681 0.585028 -0.146261 0.889666 0.751752
-0.549091 0.584465 -0.146313 0.889664 0.752753
-0.548502 0.583903 -0.146365 0.889662 0.753754
-0.547913 0.583343 -0.146417 0.889660 0.754755
-0.547325 0.582784 -0.146468 0.889658 0.755756
-0.546737 0.582230 -0.146519 0.889657 0.756757
-0.546150 0.581673 -0.146571 0.889655 0.757758
-0.545563 0.581120 -0.146622 0.889654 0.758759
-0.544977 0.580568 -0.146673 0.889652 0.759760
-0.544392 0.580018 -0.146723 0.889652 0.760761
-0.543807 0.579469 -0.146774 0.889651 0.761762
-0.543222 0.578923 -0.146824 0.889650 0.762763
-0.542639 0.578377 -0.146875 0.889650 0.763764
-0.542055 0.577833 -0.146925 0.889649 0.764765
-0.541473 0.577292 -0.146975 0.889649 0.765766
-0.540891 0.576750 -0.147024 0.889649 0.766767
-0.540309 0.576211 -0.147074 0.889649 0.767768
-0.539728 0.575676 -0.147124 0.889649 0.768769
-0.539147 0.575139 -0.147173 0.889650 0.769770
-0.538567 0.574606 -0.147222 0.889650 0.770771
-0.537988 0.574073 -0.147271 0.889651 0.771772
-0.537408 0.573542 -0.147320 0.889651 0.772773
-0.536830 0.573013 -0.147369 0.889653 0.773774
-0.536252 0.572486 -0.147418 0.889654 0.774775
-0.535675 0.571961 -0.147466 0.889655 0.775776
-0.535098 0.571437 -0.147515 0.889656 0.776777
-0.534521 0.570913 -0.147563 0.889657 0.777778
-0.533945 0.570393 -0.147611 0.889659 0.778779
-0.533370 0.569874 -0.147659 0.889661 0.779780
-0.532795 0.569357 -0.147707 0.889663 0.780781
-0.532221 0.568840 -0.147755 0.889665 0.781782
-0.531647 0.568325 -0.147802 0.889668 0.782783
-0.531074 0.567814 -0.147850 0.889670 0.783784
-0.530501 0.567301 -0.147897 0.889673 0.784785
-0.529929 0.566792 -0.147944 0.889675 0.785786
-0.529358 0.566285 -0.147991 0.889678 0.786787
-0.528786 0.565780 -0.148038 0.889681 0.787788
-0.528216 0.565274 -0.148085 0.889684 0.788789
-0.527646 0.564772 -0.148132 0.889687 0.789790
-0.527077 0.564271 -0.148179 0.889691 0.790791
-0.526507 0.563772 -0.148225 0.889694 0.791792
-0.525939 0.563273 -0.148272 0.889698 0.792793
-0.525371 0.562778 -0.148318 0.889701 0.793794
-0.524803 0.562283 -0.148364 0.889705 0.794795
-0.524237 0.561790 -0.148410 0.889709 0.795796
-0.523670 0.561301 -0.148456 0.889714 0.796797
-0.523104 0.560810 -0.148502 0.889718 0.797798
-0.522539 0.560321 -0.148548 0.889722 0.798799
-0.521974 0.559835 -0.148593 0.889727 0.799800
-0.521410 0.559351 -0.148639 0.889732 0.800801
-0.520846 0.558869 -0.148684 0.889737 0.801802
-0.520282 0.558387 -0.148729 0.889742 0.802803
-0.519720 0.557907 -0.148775 0.889746 0.803804
-0.519157 0.557428 -0.148820 0.889752 0.804805
-0.518596 0.556952 -0.148865 0.889757 0.805806
-0.518034 0.556478 -0.148910 0.889762 0.806807
-0.517474 0.556005 -0.148955 0.889768 0.807808
-0.516913 0.555534 -0.148999 0.889774 0.808809
-0.516354 0.555063 -0.149044 0.889780 0.809810
-0.515794 0.554595 -0.149088 0.889786 0.810811
-0.515236 0.554128 -0.149133 0.889792 0.811812
-0.514678 0.553663 -0.149177 0.889798 0.812813
-0.514120 0.553201 -0.149221 0.889805 0.813814
-0.513563 0.552739 -0.149265 0.889811 0.814815
-0.513006 0.552278 -0.149309 0.889818 0.815816
-0.512450 0.551821 -0.149353 0.889825 0.816817
-0.511895 0.551362 -0.149397 0.889832 0.817818
-0.511340 0.550908 -0.149441 0.889839 0.818819
-0.510785 0.550453 -0.149485 0.889846 0.819820
-0.510231 0.550002 -0.149528 0.889853 0.820821
-0.509677 0.549551 -0.149572 0.889861 0.821822
-0.509124 0.549102 -0.149615 0.889868 0.822823
-0.508572 0.548655 -0.149659 0.889875 0.823824
-0.508020 0.548209 -0.149702 0.889883 0.824825
-0.507468 0.547765 -0.149745 0.889891 0.825826
-0.506918 0.547322 -0.149788 0.889899 0.826827
-0.506367 0.546881 -0.149831 0.889907 0.827828
-0.505817 0.546443 -0.149874 0.889916 0.828829
-0.505268 0.546005 -0.149917 0.889924 0.829830
-0.504719 0.545568 -0.149960 0.889933 0.830831
-0.504170 0.545133 -0.150002 0.889941 0.831832
-0.503623 0.544700 -0.150045 0.889950 0.832833
-0.503076 0.544269 -0.150087 0.889959 0.833834
-0.502529 0.543837 -0.150130 0.889968 0.834835
-0.501983 0.543410 -0.150172 0.889977 0.835836
-0.501437 0.542983 -0.150214 0.889986 0.836837
-0.500891 0.542557 -0.150257 0.889995 0.837838
-0.500347 0.542133 -0.150299 0.890005 0.838839
-0.499802 0.541710 -0.150341 0.890015 0.839840
-0.499259 0.541290 -0.150383 0.890024 0.840841
-0.498716 0.540870 -0.150425 0.890034 0.841842
-0.498173 0.540452 -0.150467 0.890044 0.842843
-0.497631 0.540036 -0.150509 0.890054 0.843844
-0.497089 0.539621 -0.150550 0.890064 0.844845
-0.496548 0.539208 -0.150592 0.890075 0.845846
-0.496008 0.538797 -0.150634 0.890085 0.846847
-0.495467 0.538386 -0.150675 0.890095 0.847848
-0.494928 0.537977 -0.150716 0.890106 0.848849
-0.494389 0.537567 -0.150758 0.890117 0.849850
-0.493850 0.537163 -0.150799 0.890128 0.850851
-0.493313 0.536758 -0.150840 0.890139 0.851852
-0.492775 0.536355 -0.150882 0.890150 0.852853
-0.492239 0.535954 -0.150923 0.890161 0.853854
-0.491702 0.535553 -0.150964 0.890173 0.854855
-0.491166 0.535154 -0.151005 0.890184 0.855856
-0.490631 0.534756 -0.151046 0.890196 0.856857
-0.490097 0.534361 -0.151087 0.890207 0.857858
-0.489562 0.533967 -0.151127 0.890220 0.858859
-0.489028 0.533573 -0.151168 0.890231 0.859860
-0.488495 0.533181 -0.151209 0.890244 0.860861
-0.487963 0.532790 -0.151249 0.890256 0.861862
-0.487431 0.532402 -0.151290 0.890268 0.862863
-0.486899 0.532015 -0.151330 0.890280 0.863864
-0.486368 0.531627 -0.151371 0.890293 0.864865
-0.485838 0.531244 -0.151411 0.890306 0.865866
-0.485308 0.530860 -0.151452 0.890318 0.866867
-0.484779 0.530479 -0.151492 0.890331 0.867868
-0.484250 0.530097 -0.151532 0.890344 0.868869
-0.483722 0.529717 -0.151572 0.890357 0.869870
-0.483194 0.529339 -0.151612 0.890371 0.870871
-0.482667 0.528963 -0.151652 0.890384 0.871872
-0.482140 0.528587 -0.151692 0.890398 0.872873
-0.481614 0.528212 -0.151732 0.890411 0.873874
-0.481089 0.527840 -0.151772 0.890425 0.874875
-0.480564 0.527467 -0.151812 0.890439 0.875876
-0.480039 0.527098 -0.151852 0.890453 0.876877
-0.479515 0.526727 -0.151891 0.890467 0.877878
-0.478992 0.526360 -0.151931 0.890481 0.878879
-0.478469 0.525993 -0.151970 0.890495 0.879880
-0.477948 0.525628 -0.152010 0.890510 0.880881
-0.477426 0.525263 -0.152049 0.890525 0.881882
-0.476905 0.524899 -0.152089 0.890539 0.882883
-0.476385 0.524538 -0.152128 0.890554 0.883884
-0.475865 0.524177 -0.152167 0.890569 0.884885
-0.475345 0.523817 -0.152207 0.890584 0.885886
-0.474827 0.523460 -0.152246 0.890599 0.886887
-0.474308 0.523104 -0.152285 0.890614 0.887888
-0.473791 0.522747 -0.152324 0.890630 0.888889
-0.473274 0.522392 -0.152363 0.890645 0.889890
-0.472757 0.522039 -0.152402 0.890661 0.890891
-0.472241 0.521686 -0.152441 0.890677 0.891892
-0.471726 0.521334 -0.152480 0.890693 0.892893
-0.471211 0.520984 -0.152519 0.890708 0.893894
-0.470697 0.520635 -0.152557 0.890725 0.894895
-0.470184 0.520287 -0.152596 0.890741 0.895896
-0.469671 0.519939 -0.152635 0.890757 0.896897
-0.469158 0.519593 -0.152673 0.890774 0.897898
-0.468647 0.519249 -0.152712 0.890790 0.898899
-0.468136 0.518904 -0.152750 0.890807 0.899900
-0.467625 0.518563 -0.152789 0.890824 0.900901
-0.467115 0.518220 -0.152827 0.890841 0.901902
-0.466606 0.517879 -0.152865 0.890858 0.902903
-0.466097 0.517540 -0.152904 0.890875 0.903904
-0.465589 0.517200 -0.152942 0.890893 0.904905
-0.465081 0.516862 -0.152980 0.890910 0.905906
-0.464574 0.516527 -0.153018 0.890928 0.906907
-0.464068 0.516190 -0.153056 0.890946 0.907908
-0.463562 0.515855 -0.153094 0.890963 0.908909
-0.463057 0.515521 -0.153132 0.890981 0.909910
-0.462553 0.515187 -0.153170 0.890999 0.910911
-0.462049 0.514855 -0.153208 0.891018 0.911912
-0.461546 0.514524 -0.153246 0.891036 0.912913
-0.461043 0.514192 -0.153283 0.891055 0.913914
-0.460541 0.513864 -0.153321 0.891073 0.914915
-0.460040 0.513534 -0.153359 0.891092 0.915916
-0.459539 0.513206 -0.153396 0.891111 0.916917
-0.459039 0.512880 -0.153434 0.891130 0.917918
-0.458539 0.512553 -0.153471 0.891149 0.918919
-0.458041 0.512228 -0.153509 0.891168 0.919920
-0.457542 0.511902 -0.153546 0.891188 0.920921
-0.457045 0.511580 -0.153583 0.891207 0.921922
-0.456548 0.511256 -0.153620 0.891227 0.922923
-0.456051 0.510933 -0.153657 0.891246 0.923924
-0.455556 0.510611 -0.153694 0.891266 0.924925
-0.455061 0.510291 -0.153732 0.891287 0.925926
-0.454567 0.509971 -0.153769 0.891307 0.926927
-0.454073 0.509651 -0.153805 0.891327 0.927928
-0.453580 0.509332 -0.153842 0.891348 0.928929
-0.453088 0.509014 -0.153879 0.891368 0.929930
-0.452596 0.508696 -0.153916 0.891389 0.930931
-0.452105 0.508380 -0.153953 0.891410 0.931932
-0.451615 0.508063 -0.153989 0.891430 0.932933
-0.451125 0.507747 -0.154026 0.891452 0.933934
-0.450636 0.507433 -0.154062 0.891473 0.934935
-0.450148 0.507118 -0.154099 0.891494 0.935936
-0.449660 0.506804 -0.154135 0.891516 0.936937
-0.449173 0.506491 -0.154171 0.891537 0.937938
-0.448687 0.506178 -0.154207 0.891559 0.938939
-0.448201 0.505866 -0.154244 0.891581 0.939940
-0.447716 0.505553 -0.154280 0.891603 0.940941
-0.447232 0.505242 -0.154316 0.891625 0.941942
-0.446749 0.504931 -0.154352 0.891648 0.942943
-0.446266 0.504621 -0.154388 0.891670 0.943944
-0.445783 0.504312 -0.154423 0.891693 0.944945
-0.445302 0.504002 -0.154459 0.891716 0.945946
-0.444821 0.503694 -0.154495 0.891739 0.946947
-0.444342 0.503384 -0.154530 0.891762 0.947948
-0.443862 0.503077 -0.154566 0.891785 0.948949
-0.443384 0.502768 -0.154602 0.891808 0.949950
-0.442906 0.502460 -0.154637 0.891832 0.950951
-0.442429 0.502154 -0.154672 0.891855 0.951952
-0.441952 0.501847 -0.154708 0.891879 0.952953
-0.441476 0.501539 -0.154743 0.891903 0.953954
-0.441002 0.501233 -0.154778 0.891927 0.954955
-0.440527 0.500929 -0.154813 0.891951 0.955956
-0.440054 0.500623 -0.154848 0.891975 0.956957
-0.439581 0.500317 -0.154883 0.892000 0.957958
-0.439109 0.500012 -0.154918 0.892025 0.958959
-0.438638 0.499707 -0.154952 0.892049 0.959960
-0.438167 0.499402 -0.154987 0.892074 0.960961
-0.437697 0.499098 -0.155022 0.892099 0.961962
-0.437228 0.498794 -0.155056 0.892124 0.962963
-0.436760 0.498489 -0.155091 0.892150 0.963964
-0.436292 0.498185 -0.155125 0.892175 0.964965
-0.435825 0.497881 -0.155159 0.892201 0.965966
-0.435359 0.497577 -0.155193 0.892227 0.966967
-0.434894 0.497274 -0.155227 0.892253 0.967968
-0.434429 0.496970 -0.155261 0.892279 0.968969
-0.433966 0.496667 -0.155295 0.892305 0.969970
-0.433503 0.496363 -0.155329 0.892331 0.970971
-0.433041 0.496059 -0.155363 0.892358 0.971972
-0.432579 0.495755 -0.155397 0.892385 0.972973
-0.432119 0.495453 -0.155430 0.892411 0.973974
-0.431659 0.495149 -0.155464 0.892438 0.974975
-0.431200 0.494845 -0.155497 0.892466 0.975976
-0.430741 0.494542 -0.155530 0.892493 0.976977
-0.430284 0.494238 -0.155563 0.892520 0.977978
-0.429827 0.493934 -0.155596 0.892548 0.978979
-0.429371 0.493630 -0.155629 0.892576 0.979980
-0.428916 0.493327 -0.155662 0.892604 0.980981
-0.428462 0.493022 -0.155695 0.892632 0.981982
-0.428008 0.492717 -0.155728 0.892660 0.982983
-0.427556 0.492413 -0.155760 0.892688 0.983984
-0.427104 0.492107 -0.155793 0.892717 0.984985
-0.426653 0.491802 -0.155825 0.892745 0.985986
-0.426203 0.491498 -0.155858 0.892774 0.986987
-0.425753 0.491193 -0.155890 0.892803 0.987988
-0.425305 0.490887 -0.155922 0.892832 0.988989
-0.424856 0.490581 -0.155954 0.892862 0.989990
-0.424409 0.490275 -0.155986 0.892891 0.990991
-0.423964 0.489969 -0.156017 0.892920 0.991992
-0.423518 0.489661 -0.156049 0.892950 0.992993
-0.423074 0.489354 -0.156081 0.892980 0.993994
-0.422630 0.489046 -0.156112 0.893010 0.994995
-0.422187 0.488738 -0.156143 0.893040 0.995996
-0.421745 0.488430 -0.156174 0.893070 0.996997
-0.421304 0.488120 -0.156206 0.893101 0.997998
-0.420864 0.487811 -0.156237 0.893131 0.998999
-0.420425 0.487502 -0.156267 0.893162 1.000000


==> plots2/dat_files/DeepONet_Stacked_traj_1_targets.dat <==
theta omega E_q E_d time
-1.263924 0.582137 0.000000 1.011948 0.000000
-1.263309 0.645799 -0.000381 1.011446 0.001001
-1.262632 0.705591 -0.000762 1.010944 0.002002
-1.261898 0.761741 -0.001142 1.010444 0.003003
-1.261108 0.814462 -0.001522 1.009943 0.004004
-1.260268 0.863978 -0.001902 1.009444 0.005005
-1.259382 0.910526 -0.002282 1.008945 0.006006
-1.258450 0.954253 -0.002661 1.008446 0.007007
-1.257477 0.995295 -0.003039 1.007948 0.008008
-1.256463 1.033788 -0.003418 1.007451 0.009009
-1.255412 1.069863 -0.003796 1.006955 0.010010
-1.254326 1.103649 -0.004173 1.006459 0.011011
-1.253205 1.135271 -0.004550 1.005964 0.012012
-1.252054 1.164854 -0.004927 1.005470 0.013013
-1.250872 1.192518 -0.005303 1.004977 0.014014
-1.249664 1.218380 -0.005679 1.004485 0.015015
-1.248430 1.242557 -0.006055 1.003994 0.016016
-1.247172 1.265160 -0.006430 1.003503 0.017017
-1.245892 1.286300 -0.006805 1.003014 0.018018
-1.244592 1.306083 -0.007179 1.002526 0.019019
-1.243274 1.324613 -0.007553 1.002038 0.020020
-1.241939 1.341991 -0.007926 1.001552 0.021021
-1.240588 1.358264 -0.008299 1.001067 0.022022
-1.239221 1.373473 -0.008672 1.000583 0.023023
-1.237841 1.387665 -0.009044 1.000100 0.024024
-1.236447 1.400885 -0.009415 0.999618 0.025025
-1.235040 1.413180 -0.009786 0.999137 0.026026
-1.233620 1.424595 -0.010157 0.998657 0.027027
-1.232190 1.435175 -0.010527 0.998179 0.028028
-1.230749 1.444963 -0.010897 0.997701 0.029029
-1.229297 1.454004 -0.011266 0.997225 0.030030
-1.227837 1.462340 -0.011635 0.996750 0.031031
-1.226369 1.470015 -0.012003 0.996277 0.032032
-1.224892 1.477070 -0.012371 0.995804 0.033033
-1.223409 1.483547 -0.012739 0.995333 0.034034
-1.221919 1.489488 -0.013105 0.994863 0.035035
-1.220424 1.494932 -0.013472 0.994394 0.036036
-1.218923 1.499920 -0.013838 0.993927 0.037037
-1.217419 1.504492 -0.014203 0.993461 0.038038
-1.215910 1.508685 -0.014568 0.992996 0.039039
-1.214399 1.512518 -0.014932 0.992532 0.040040
-1.212884 1.515998 -0.015296 0.992070 0.041041
-1.211366 1.519137 -0.015659 0.991609 0.042042
-1.209846 1.521945 -0.016022 0.991150 0.043043
-1.208322 1.524433 -0.016384 0.990692 0.044044
-1.206797 1.526613 -0.016746 0.990235 0.045045
-1.205269 1.528495 -0.017107 0.989779 0.046046
-1.203739 1.530094 -0.017468 0.989325 0.047047
-1.202207 1.531419 -0.017828 0.988873 0.048048
-1.200674 1.532485 -0.018187 0.988421 0.049049
-1.199140 1.533305 -0.018546 0.987971 0.050050
-1.197604 1.533891 -0.018905 0.987523 0.051051
-1.196068 1.534258 -0.019263 0.987076 0.052052
-1.194531 1.534419 -0.019620 0.986630 0.053053
-1.192994 1.534389 -0.019977 0.986186 0.054054
-1.191456 1.534182 -0.020333 0.985743 0.055055
-1.189919 1.533814 -0.020689 0.985301 0.056056
-1.188382 1.533299 -0.021044 0.984861 0.057057
-1.186846 1.532653 -0.021399 0.984423 0.058058
-1.185311 1.531893 -0.021753 0.983986 0.059059
-1.183777 1.531034 -0.022106 0.983550 0.060060
-1.182244 1.530093 -0.022459 0.983116 0.061061
-1.180713 1.529070 -0.022812 0.982683 0.062062
-1.179184 1.527957 -0.023163 0.982252 0.063063
-1.177656 1.526755 -0.023515 0.981822 0.064064
-1.176129 1.525462 -0.023865 0.981394 0.065065
-1.174604 1.524080 -0.024215 0.980967 0.066066
-1.173080 1.522609 -0.024565 0.980541 0.067067
-1.171558 1.521050 -0.024914 0.980117 0.068068
-1.170038 1.519405 -0.025262 0.979695 0.069069
-1.168519 1.517676 -0.025609 0.979274 0.070070
-1.167001 1.515864 -0.025957 0.978855 0.071071
-1.165485 1.513971 -0.026303 0.978437 0.072072
-1.163971 1.512001 -0.026649 0.978020 0.073073
-1.162459 1.509956 -0.026994 0.977605 0.074074
-1.160949 1.507839 -0.027339 0.977192 0.075075
-1.159440 1.505655 -0.027683 0.976780 0.076076
-1.157933 1.503406 -0.028026 0.976369 0.077077
-1.156429 1.501098 -0.028369 0.975960 0.078078
-1.154926 1.498734 -0.028712 0.975553 0.079079
-1.153426 1.496319 -0.029053 0.975147 0.080080
-1.151928 1.493859 -0.029394 0.974743 0.081081
-1.150433 1.491359 -0.029735 0.974340 0.082082
-1.148940 1.488824 -0.030074 0.973938 0.083083
-1.147449 1.486261 -0.030414 0.973538 0.084084
-1.145961 1.483677 -0.030752 0.973140 0.085085
-1.144476 1.481076 -0.031090 0.972743 0.086086
-1.142994 1.478468 -0.031427 0.972348 0.087087
-1.141515 1.475858 -0.031764 0.971954 0.088088
-1.140040 1.473246 -0.032100 0.971562 0.089089
-1.138567 1.470622 -0.032436 0.971171 0.090090
-1.137096 1.467983 -0.032770 0.970781 0.091091
-1.135629 1.465328 -0.033105 0.970394 0.092092
-1.134165 1.462656 -0.033438 0.970007 0.093093
-1.132703 1.459964 -0.033771 0.969623 0.094094
-1.131244 1.457252 -0.034103 0.969240 0.095095
-1.129788 1.454518 -0.034435 0.968858 0.096096
-1.128334 1.451761 -0.034766 0.968478 0.097097
-1.126883 1.448982 -0.035096 0.968099 0.098098
-1.125435 1.446179 -0.035426 0.967722 0.099099
-1.123990 1.443352 -0.035755 0.967346 0.100100
-1.122548 1.440501 -0.036083 0.966972 0.101101
-1.121108 1.437626 -0.036411 0.966600 0.102102
-1.119671 1.434728 -0.036738 0.966228 0.103103
-1.118236 1.431807 -0.037064 0.965859 0.104104
-1.116804 1.428863 -0.037390 0.965491 0.105105
-1.115376 1.425898 -0.037715 0.965124 0.106106
-1.113949 1.422913 -0.038040 0.964759 0.107107
-1.112526 1.419909 -0.038364 0.964395 0.108108
-1.111106 1.416888 -0.038687 0.964033 0.109109
-1.109688 1.413851 -0.039009 0.963673 0.110110
-1.108273 1.410800 -0.039331 0.963314 0.111111
-1.106861 1.407738 -0.039652 0.962956 0.112112
-1.105452 1.404666 -0.039973 0.962600 0.113113
-1.104046 1.401588 -0.040293 0.962245 0.114114
-1.102644 1.398505 -0.040612 0.961892 0.115115
-1.101244 1.395421 -0.040931 0.961541 0.116116
-1.099847 1.392339 -0.041248 0.961190 0.117117
-1.098454 1.389262 -0.041566 0.960842 0.118118
-1.097063 1.386194 -0.041882 0.960495 0.119119
-1.095676 1.383138 -0.042198 0.960149 0.120120
-1.094293 1.380099 -0.042513 0.959805 0.121121
-1.092913 1.377080 -0.042828 0.959462 0.122122
-1.091536 1.374077 -0.043142 0.959121 0.123123
-1.090162 1.371081 -0.043455 0.958781 0.124124
-1.088792 1.368091 -0.043767 0.958443 0.125125
-1.087424 1.365106 -0.044079 0.958106 0.126126
-1.086060 1.362124 -0.044390 0.957770 0.127127
-1.084699 1.359144 -0.044701 0.957436 0.128128
-1.083341 1.356165 -0.045011 0.957104 0.129129
-1.081986 1.353185 -0.045320 0.956773 0.130130
-1.080634 1.350204 -0.045628 0.956443 0.131131
-1.079285 1.347221 -0.045936 0.956115 0.132132
-1.077939 1.344236 -0.046243 0.955788 0.133133
-1.076596 1.341246 -0.046550 0.955463 0.134134
-1.075256 1.338253 -0.046856 0.955139 0.135135
-1.073918 1.335255 -0.047161 0.954816 0.136136
-1.072584 1.332253 -0.047465 0.954495 0.137137
-1.071253 1.329245 -0.047769 0.954175 0.138138
-1.069924 1.326233 -0.048072 0.953857 0.139139
-1.068599 1.323215 -0.048374 0.953540 0.140140
-1.067276 1.320192 -0.048676 0.953225 0.141141
-1.065956 1.317165 -0.048977 0.952911 0.142142
-1.064640 1.314133 -0.049277 0.952598 0.143143
-1.063326 1.311096 -0.049577 0.952287 0.144144
-1.062015 1.308056 -0.049876 0.951977 0.145145
-1.060706 1.305013 -0.050174 0.951669 0.146146
-1.059401 1.301968 -0.050472 0.951362 0.147147
-1.058099 1.298921 -0.050769 0.951056 0.148148
-1.056799 1.295873 -0.051065 0.950752 0.149149
-1.055503 1.292826 -0.051361 0.950449 0.150150
-1.054209 1.289780 -0.051656 0.950147 0.151151
-1.052918 1.286737 -0.051950 0.949847 0.152152
-1.051631 1.283697 -0.052244 0.949548 0.153153
-1.050346 1.280664 -0.052537 0.949250 0.154154
-1.049064 1.277637 -0.052829 0.948954 0.155155
-1.047785 1.274619 -0.053120 0.948659 0.156156
-1.046510 1.271611 -0.053411 0.948365 0.157157
-1.045237 1.268616 -0.053702 0.948073 0.158158
-1.043967 1.265634 -0.053991 0.947782 0.159159
-1.042701 1.262669 -0.054280 0.947493 0.160160
-1.041437 1.259722 -0.054568 0.947204 0.161161
-1.040177 1.256796 -0.054856 0.946917 0.162162
-1.038920 1.253892 -0.055142 0.946632 0.163163
-1.037666 1.251014 -0.055429 0.946347 0.164164
-1.036415 1.248155 -0.055714 0.946064 0.165165
-1.035167 1.245301 -0.055999 0.945782 0.166166
-1.033922 1.242451 -0.056283 0.945502 0.167167
-1.032679 1.239606 -0.056566 0.945223 0.168168
-1.031440 1.236767 -0.056849 0.944945 0.169169
-1.030203 1.233933 -0.057131 0.944668 0.170170
-1.028969 1.231106 -0.057413 0.944393 0.171171
-1.027738 1.228286 -0.057693 0.944118 0.172172
-1.026510 1.225472 -0.057974 0.943846 0.173173
-1.025285 1.222666 -0.058253 0.943574 0.174174
-1.024062 1.219868 -0.058532 0.943303 0.175175
-1.022842 1.217077 -0.058810 0.943034 0.176176
-1.021625 1.214295 -0.059087 0.942766 0.177177
-1.020411 1.211521 -0.059364 0.942499 0.178178
-1.019199 1.208756 -0.059640 0.942234 0.179179
-1.017990 1.206000 -0.059916 0.941970 0.180180
-1.016784 1.203254 -0.060190 0.941706 0.181181
-1.015581 1.200516 -0.060465 0.941445 0.182182
-1.014381 1.197789 -0.060738 0.941184 0.183183
-1.013183 1.195071 -0.061011 0.940924 0.184184
-1.011988 1.192364 -0.061283 0.940666 0.185185
-1.010796 1.189667 -0.061554 0.940409 0.186186
-1.009606 1.186980 -0.061825 0.940153 0.187187
-1.008419 1.184304 -0.062095 0.939898 0.188188
-1.007235 1.181638 -0.062365 0.939644 0.189189
-1.006053 1.178983 -0.062634 0.939392 0.190190
-1.004874 1.176339 -0.062902 0.939140 0.191191
-1.003698 1.173706 -0.063170 0.938890 0.192192
-1.002525 1.171084 -0.063437 0.938641 0.193193
-1.001354 1.168473 -0.063703 0.938393 0.194194
-1.000185 1.165873 -0.063968 0.938146 0.195195
-0.999020 1.163283 -0.064233 0.937901 0.196196
-0.997857 1.160706 -0.064498 0.937656 0.197197
-0.996696 1.158139 -0.064761 0.937413 0.198198
-0.995539 1.155583 -0.065025 0.937170 0.199199
-0.994383 1.153038 -0.065287 0.936929 0.200200
-0.993231 1.150504 -0.065549 0.936689 0.201201
-0.992080 1.147981 -0.065810 0.936450 0.202202
-0.990933 1.145469 -0.066070 0.936212 0.203203
-0.989788 1.142967 -0.066330 0.935975 0.204204
-0.988645 1.140476 -0.066589 0.935739 0.205205
-0.987505 1.137996 -0.066848 0.935504 0.206206
-0.986367 1.135526 -0.067106 0.935271 0.207207
-0.985232 1.133066 -0.067363 0.935038 0.208208
-0.984099 1.130616 -0.067620 0.934806 0.209209
-0.982969 1.128175 -0.067876 0.934576 0.210210
-0.981841 1.125745 -0.068132 0.934346 0.211211
-0.980716 1.123323 -0.068386 0.934118 0.212212
-0.979593 1.120911 -0.068641 0.933890 0.213213
-0.978472 1.118508 -0.068894 0.933664 0.214214
-0.977354 1.116114 -0.069147 0.933439 0.215215
-0.976237 1.113727 -0.069400 0.933214 0.216216
-0.975124 1.111344 -0.069651 0.932991 0.217217
-0.974012 1.108963 -0.069902 0.932768 0.218218
-0.972903 1.106586 -0.070153 0.932547 0.219219
-0.971796 1.104214 -0.070403 0.932326 0.220220
-0.970691 1.101848 -0.070652 0.932107 0.221221
-0.969588 1.099491 -0.070901 0.931889 0.222222
-0.968488 1.097144 -0.071149 0.931671 0.223223
-0.967390 1.094808 -0.071396 0.931455 0.224224
-0.966294 1.092483 -0.071643 0.931239 0.225225
-0.965201 1.090172 -0.071890 0.931024 0.226226
-0.964110 1.087875 -0.072135 0.930811 0.227227
-0.963021 1.085592 -0.072380 0.930598 0.228228
-0.961935 1.083326 -0.072625 0.930386 0.229229
-0.960850 1.081075 -0.072869 0.930175 0.230230
-0.959769 1.078842 -0.073112 0.929965 0.231231
-0.958689 1.076627 -0.073355 0.929756 0.232232
-0.957612 1.074429 -0.073597 0.929548 0.233233
-0.956537 1.072249 -0.073838 0.929341 0.234234
-0.955464 1.070088 -0.074079 0.929135 0.235235
-0.954394 1.067945 -0.074320 0.928930 0.236236
-0.953326 1.065820 -0.074560 0.928725 0.237237
-0.952260 1.063714 -0.074799 0.928522 0.238238
-0.951196 1.061626 -0.075037 0.928319 0.239239
-0.950135 1.059556 -0.075275 0.928117 0.240240
-0.949075 1.057504 -0.075513 0.927916 0.241241
-0.948018 1.055469 -0.075750 0.927716 0.242242
-0.946963 1.053450 -0.075986 0.927517 0.243243
-0.945911 1.051447 -0.076222 0.927319 0.244244
-0.944860 1.049459 -0.076457 0.927121 0.245245
-0.943812 1.047486 -0.076692 0.926925 0.246246
-0.942765 1.045525 -0.076926 0.926729 0.247247
-0.941721 1.043577 -0.077159 0.926534 0.248248
-0.940678 1.041641 -0.077392 0.926340 0.249249
-0.939638 1.039714 -0.077625 0.926147 0.250250
-0.938599 1.037795 -0.077856 0.925954 0.251251
-0.937563 1.035884 -0.078088 0.925763 0.252252
-0.936528 1.033978 -0.078318 0.925572 0.253253
-0.935495 1.032076 -0.078549 0.925382 0.254254
-0.934464 1.030177 -0.078778 0.925193 0.255255
-0.933435 1.028277 -0.079007 0.925004 0.256256
-0.932407 1.026377 -0.079236 0.924817 0.257257
-0.931381 1.024473 -0.079464 0.924630 0.258258
-0.930357 1.022563 -0.079691 0.924444 0.259259
-0.929335 1.020647 -0.079918 0.924259 0.260260
-0.928313 1.018730 -0.080144 0.924074 0.261261
-0.927294 1.016815 -0.080370 0.923891 0.262262
-0.926277 1.014903 -0.080596 0.923708 0.263263
-0.925261 1.012996 -0.080820 0.923526 0.264264
-0.924247 1.011096 -0.081045 0.923344 0.265265
-0.923235 1.009204 -0.081268 0.923163 0.266266
-0.922224 1.007323 -0.081491 0.922984 0.267267
-0.921216 1.005453 -0.081714 0.922804 0.268268
-0.920209 1.003596 -0.081936 0.922626 0.269269
-0.919204 1.001753 -0.082158 0.922448 0.270270
-0.918201 0.999925 -0.082379 0.922271 0.271271
-0.917200 0.998112 -0.082599 0.922095 0.272272
-0.916201 0.996316 -0.082819 0.921920 0.273273
-0.915203 0.994538 -0.083039 0.921745 0.274274
-0.914207 0.992778 -0.083258 0.921571 0.275275
-0.913214 0.991036 -0.083477 0.921398 0.276276
-0.912222 0.989313 -0.083695 0.921225 0.277277
-0.911232 0.987609 -0.083912 0.921053 0.278278
-0.910244 0.985924 -0.084129 0.920882 0.279279
-0.909257 0.984258 -0.084346 0.920711 0.280280
-0.908273 0.982611 -0.084562 0.920541 0.281281
-0.907290 0.980983 -0.084777 0.920372 0.282282
-0.906309 0.979374 -0.084992 0.920204 0.283283
-0.905330 0.977782 -0.085206 0.920036 0.284284
-0.904352 0.976208 -0.085420 0.919869 0.285285
-0.903376 0.974650 -0.085634 0.919702 0.286286
-0.902402 0.973108 -0.085847 0.919537 0.287287
-0.901430 0.971582 -0.086060 0.919371 0.288288
-0.900460 0.970069 -0.086272 0.919207 0.289289
-0.899491 0.968568 -0.086483 0.919043 0.290290
-0.898523 0.967080 -0.086694 0.918880 0.291291
-0.897557 0.965601 -0.086905 0.918717 0.292292
-0.896593 0.964131 -0.087115 0.918556 0.293293
-0.895630 0.962667 -0.087324 0.918394 0.294294
-0.894669 0.961209 -0.087534 0.918234 0.295295
-0.893709 0.959754 -0.087742 0.918074 0.296296
-0.892751 0.958301 -0.087950 0.917914 0.297297
-0.891794 0.956846 -0.088158 0.917756 0.298298
-0.890838 0.955389 -0.088365 0.917598 0.299299
-0.889883 0.953926 -0.088572 0.917440 0.300300
-0.888930 0.952456 -0.088779 0.917283 0.301301
-0.887978 0.950975 -0.088984 0.917127 0.302302
-0.887027 0.949481 -0.089190 0.916971 0.303303
-0.886077 0.947976 -0.089395 0.916816 0.304304
-0.885128 0.946463 -0.089599 0.916662 0.305305
-0.884181 0.944946 -0.089803 0.916508 0.306306
-0.883235 0.943426 -0.090007 0.916354 0.307307
-0.882290 0.941906 -0.090210 0.916202 0.308308
-0.881346 0.940389 -0.090413 0.916050 0.309309
-0.880404 0.938877 -0.090615 0.915898 0.310310
-0.879463 0.937371 -0.090816 0.915747 0.311311
-0.878523 0.935874 -0.091018 0.915597 0.312312
-0.877585 0.934388 -0.091219 0.915447 0.313313
-0.876649 0.932913 -0.091419 0.915298 0.314314
-0.875714 0.931451 -0.091619 0.915149 0.315315
-0.874780 0.930005 -0.091819 0.915001 0.316316
-0.873848 0.928574 -0.092018 0.914853 0.317317
-0.872917 0.927160 -0.092216 0.914706 0.318318
-0.871988 0.925764 -0.092414 0.914560 0.319319
-0.871060 0.924387 -0.092612 0.914414 0.320320
-0.870134 0.923029 -0.092809 0.914268 0.321321
-0.869209 0.921691 -0.093006 0.914124 0.322322
-0.868286 0.920373 -0.093203 0.913979 0.323323
-0.867364 0.919076 -0.093399 0.913836 0.324324
-0.866444 0.917799 -0.093594 0.913693 0.325325
-0.865526 0.916542 -0.093790 0.913550 0.326326
-0.864609 0.915306 -0.093984 0.913408 0.327327
-0.863693 0.914090 -0.094179 0.913266 0.328328
-0.862779 0.912893 -0.094373 0.913125 0.329329
-0.861866 0.911715 -0.094566 0.912985 0.330330
-0.860955 0.910556 -0.094759 0.912845 0.331331
-0.860045 0.909413 -0.094952 0.912705 0.332332
-0.859136 0.908287 -0.095144 0.912566 0.333333
-0.858229 0.907177 -0.095336 0.912428 0.334334
-0.857323 0.906080 -0.095527 0.912290 0.335335
-0.856419 0.904995 -0.095718 0.912152 0.336336
-0.855516 0.903922 -0.095908 0.912015 0.337337
-0.854614 0.902857 -0.096099 0.911879 0.338338
-0.853713 0.901800 -0.096288 0.911743 0.339339
-0.852814 0.900749 -0.096478 0.911608 0.340340
-0.851915 0.899700 -0.096666 0.911473 0.341341
-0.851018 0.898653 -0.096855 0.911338 0.342342
-0.850122 0.897605 -0.097043 0.911204 0.343343
-0.849226 0.896552 -0.097231 0.911071 0.344344
-0.848332 0.895493 -0.097418 0.910938 0.345345
-0.847439 0.894425 -0.097605 0.910805 0.346346
-0.846546 0.893344 -0.097791 0.910673 0.347347
-0.845655 0.892249 -0.097977 0.910542 0.348348
-0.844764 0.891134 -0.098163 0.910411 0.349349
-0.843873 0.889998 -0.098348 0.910280 0.350350
-0.842983 0.888836 -0.098533 0.910150 0.351351
-0.842094 0.887649 -0.098718 0.910020 0.352352
-0.841206 0.886451 -0.098902 0.909891 0.353353
-0.840319 0.885248 -0.099085 0.909763 0.354354
-0.839432 0.884042 -0.099269 0.909634 0.355355
-0.838547 0.882834 -0.099452 0.909506 0.356356
-0.837663 0.881627 -0.099634 0.909379 0.357357
-0.836779 0.880423 -0.099816 0.909252 0.358358
-0.835897 0.879224 -0.099998 0.909126 0.359359
-0.835016 0.878030 -0.100180 0.909000 0.360360
-0.834136 0.876845 -0.100361 0.908874 0.361361
-0.833257 0.875668 -0.100541 0.908749 0.362362
-0.832379 0.874502 -0.100721 0.908625 0.363363
-0.831503 0.873347 -0.100901 0.908500 0.364364
-0.830628 0.872205 -0.101081 0.908377 0.365365
-0.829753 0.871076 -0.101260 0.908254 0.366366
-0.828880 0.869962 -0.101438 0.908131 0.367367
-0.828009 0.868863 -0.101617 0.908008 0.368368
-0.827138 0.867779 -0.101795 0.907886 0.369369
-0.826269 0.866711 -0.101972 0.907765 0.370370
-0.825401 0.865660 -0.102149 0.907644 0.371371
-0.824534 0.864625 -0.102326 0.907523 0.372372
-0.823668 0.863606 -0.102503 0.907403 0.373373
-0.822803 0.862605 -0.102679 0.907283 0.374374
-0.821940 0.861619 -0.102854 0.907164 0.375375
-0.821078 0.860650 -0.103030 0.907045 0.376376
-0.820217 0.859696 -0.103205 0.906927 0.377377
-0.819357 0.858758 -0.103379 0.906808 0.378378
-0.818499 0.857834 -0.103553 0.906691 0.379379
-0.817641 0.856924 -0.103727 0.906574 0.380380
-0.816785 0.856026 -0.103901 0.906457 0.381381
-0.815930 0.855141 -0.104074 0.906341 0.382382
-0.815076 0.854266 -0.104247 0.906225 0.383383
-0.814223 0.853401 -0.104419 0.906109 0.384384
-0.813371 0.852544 -0.104591 0.905994 0.385385
-0.812520 0.851694 -0.104763 0.905879 0.386386
-0.811670 0.850848 -0.104934 0.905765 0.387387
-0.810821 0.850006 -0.105105 0.905651 0.388388
-0.809973 0.849165 -0.105275 0.905538 0.389389
-0.809126 0.848324 -0.105445 0.905425 0.390390
-0.808279 0.847481 -0.105615 0.905312 0.391391
-0.807434 0.846632 -0.105785 0.905200 0.392392
-0.806589 0.845776 -0.105954 0.905088 0.393393
-0.805745 0.844911 -0.106123 0.904977 0.394394
-0.804902 0.844034 -0.106291 0.904866 0.395395
-0.804059 0.843141 -0.106459 0.904755 0.396396
-0.803217 0.842231 -0.106627 0.904645 0.397397
-0.802375 0.841301 -0.106794 0.904535 0.398398
-0.801534 0.840346 -0.106961 0.904426 0.399399
-0.800693 0.839368 -0.107128 0.904316 0.400400
-0.799853 0.838383 -0.107294 0.904208 0.401401
-0.799014 0.837395 -0.107460 0.904100 0.402402
-0.798176 0.836404 -0.107625 0.903992 0.403403
-0.797338 0.835412 -0.107791 0.903884 0.404404
-0.796502 0.834421 -0.107956 0.903777 0.405405
-0.795666 0.833432 -0.108120 0.903671 0.406406
-0.794831 0.832446 -0.108284 0.903564 0.407407
-0.793997 0.831464 -0.108448 0.903458 0.408408
-0.793165 0.830487 -0.108612 0.903353 0.409409
-0.792333 0.829515 -0.108775 0.903248 0.410410
-0.791502 0.828551 -0.108937 0.903143 0.411411
-0.790671 0.827593 -0.109100 0.903039 0.412412
-0.789842 0.826644 -0.109262 0.902935 0.413413
-0.789014 0.825703 -0.109424 0.902831 0.414414
-0.788187 0.824772 -0.109585 0.902728 0.415415
-0.787361 0.823850 -0.109746 0.902625 0.416416
-0.786536 0.822938 -0.109907 0.902523 0.417417
-0.785712 0.822036 -0.110067 0.902421 0.418418
-0.784889 0.821144 -0.110227 0.902319 0.419419
-0.784066 0.820263 -0.110387 0.902218 0.420420
-0.783245 0.819393 -0.110546 0.902117 0.421421
-0.782425 0.818533 -0.110705 0.902017 0.422422
-0.781606 0.817684 -0.110864 0.901916 0.423423
-0.780788 0.816844 -0.111022 0.901817 0.424424
-0.779971 0.816015 -0.111180 0.901717 0.425425
-0.779154 0.815195 -0.111338 0.901618 0.426426
-0.778339 0.814384 -0.111495 0.901520 0.427427
-0.777525 0.813582 -0.111652 0.901422 0.428428
-0.776712 0.812787 -0.111808 0.901324 0.429429
-0.775899 0.812000 -0.111965 0.901226 0.430430
-0.775088 0.811220 -0.112121 0.901129 0.431431
-0.774277 0.810446 -0.112276 0.901032 0.432432
-0.773468 0.809676 -0.112431 0.900936 0.433433
-0.772659 0.808910 -0.112586 0.900840 0.434434
-0.771851 0.808147 -0.112741 0.900744 0.435435
-0.771044 0.807386 -0.112895 0.900649 0.436436
-0.770238 0.806625 -0.113049 0.900554 0.437437
-0.769432 0.805864 -0.113202 0.900460 0.438438
-0.768627 0.805100 -0.113356 0.900366 0.439439
-0.767824 0.804333 -0.113508 0.900272 0.440440
-0.767020 0.803561 -0.113661 0.900178 0.441441
-0.766218 0.802782 -0.113813 0.900085 0.442442
-0.765416 0.801994 -0.113965 0.899993 0.443443
-0.764615 0.801196 -0.114117 0.899900 0.444444
-0.763814 0.800386 -0.114268 0.899808 0.445445
-0.763014 0.799563 -0.114419 0.899717 0.446446
-0.762214 0.798723 -0.114569 0.899625 0.447447
-0.761415 0.797866 -0.114719 0.899535 0.448448
-0.760617 0.797003 -0.114869 0.899444 0.449449
-0.759819 0.796136 -0.115019 0.899354 0.450450
-0.759022 0.795267 -0.115168 0.899264 0.451451
-0.758226 0.794396 -0.115317 0.899175 0.452452
-0.757431 0.793525 -0.115465 0.899086 0.453453
-0.756637 0.792654 -0.115613 0.898997 0.454454
-0.755843 0.791784 -0.115761 0.898909 0.455455
-0.755050 0.790916 -0.115909 0.898821 0.456456
-0.754258 0.790049 -0.116056 0.898733 0.457457
-0.753467 0.789186 -0.116203 0.898646 0.458458
-0.752676 0.788325 -0.116349 0.898559 0.459459
-0.751887 0.787469 -0.116496 0.898472 0.460460
-0.751098 0.786617 -0.116641 0.898386 0.461461
-0.750310 0.785769 -0.116787 0.898300 0.462462
-0.749523 0.784927 -0.116932 0.898215 0.463463
-0.748737 0.784090 -0.117077 0.898130 0.464464
-0.747952 0.783258 -0.117221 0.898045 0.465465
-0.747168 0.782432 -0.117366 0.897961 0.466466
-0.746384 0.781612 -0.117510 0.897877 0.467467
-0.745602 0.780799 -0.117653 0.897793 0.468468
-0.744820 0.779991 -0.117796 0.897710 0.469469
-0.744039 0.779190 -0.117939 0.897627 0.470470
-0.743259 0.778396 -0.118082 0.897544 0.471471
-0.742480 0.777607 -0.118224 0.897462 0.472472
-0.741702 0.776825 -0.118366 0.897380 0.473473
-0.740925 0.776049 -0.118507 0.897298 0.474474
-0.740149 0.775278 -0.118649 0.897217 0.475475
-0.739373 0.774514 -0.118789 0.897136 0.476476
-0.738598 0.773755 -0.118930 0.897056 0.477477
-0.737825 0.773000 -0.119070 0.896976 0.478478
-0.737052 0.772251 -0.119210 0.896896 0.479479
-0.736280 0.771506 -0.119350 0.896816 0.480480
-0.735508 0.770765 -0.119489 0.896737 0.481481
-0.734738 0.770028 -0.119628 0.896659 0.482482
-0.733968 0.769294 -0.119766 0.896580 0.483483
-0.733199 0.768562 -0.119905 0.896502 0.484484
-0.732432 0.767832 -0.120043 0.896425 0.485485
-0.731664 0.767103 -0.120180 0.896347 0.486486
-0.730898 0.766374 -0.120318 0.896270 0.487487
-0.730132 0.765645 -0.120454 0.896194 0.488488
-0.729367 0.764915 -0.120591 0.896117 0.489489
-0.728603 0.764184 -0.120727 0.896042 0.490490
-0.727840 0.763449 -0.120863 0.895966 0.491491
-0.727077 0.762711 -0.120999 0.895891 0.492492
-0.726315 0.761968 -0.121134 0.895816 0.493493
-0.725554 0.761219 -0.121269 0.895741 0.494494
-0.724793 0.760464 -0.121404 0.895667 0.495495
-0.724033 0.759701 -0.121538 0.895593 0.496496
-0.723273 0.758929 -0.121672 0.895520 0.497497
-0.722514 0.758147 -0.121806 0.895447 0.498498
-0.721756 0.757354 -0.121939 0.895374 0.499499
-0.720999 0.756549 -0.122072 0.895302 0.500501
-0.720242 0.755739 -0.122205 0.895229 0.501502
-0.719485 0.754926 -0.122337 0.895158 0.502503
-0.718730 0.754111 -0.122469 0.895086 0.503504
-0.717975 0.753294 -0.122601 0.895015 0.504505
-0.717221 0.752476 -0.122732 0.894944 0.505506
-0.716467 0.751657 -0.122863 0.894874 0.506507
-0.715715 0.750837 -0.122994 0.894804 0.507508
-0.714963 0.750019 -0.123124 0.894734 0.508509
-0.714212 0.749200 -0.123255 0.894665 0.509510
-0.713462 0.748384 -0.123384 0.894596 0.510511
-0.712712 0.747568 -0.123514 0.894527 0.511512
-0.711964 0.746755 -0.123643 0.894459 0.512513
-0.711216 0.745944 -0.123771 0.894391 0.513514
-0.710469 0.745136 -0.123900 0.894324 0.514515
-0.709722 0.744331 -0.124028 0.894256 0.515516
-0.708977 0.743530 -0.124156 0.894189 0.516517
-0.708232 0.742732 -0.124283 0.894123 0.517518
-0.707489 0.741937 -0.124410 0.894056 0.518519
-0.706746 0.741147 -0.124537 0.893991 0.519520
-0.706003 0.740361 -0.124664 0.893925 0.520521
-0.705262 0.739579 -0.124790 0.893860 0.521522
-0.704522 0.738802 -0.124916 0.893795 0.522523
-0.703782 0.738029 -0.125041 0.893730 0.523524
-0.703043 0.737261 -0.125166 0.893666 0.524525
-0.702305 0.736497 -0.125291 0.893602 0.525526
-0.701568 0.735738 -0.125416 0.893539 0.526527
-0.700832 0.734984 -0.125540 0.893476 0.527528
-0.700096 0.734234 -0.125664 0.893413 0.528529
-0.699361 0.733489 -0.125787 0.893350 0.529530
-0.698628 0.732748 -0.125910 0.893288 0.530531
-0.697894 0.732011 -0.126033 0.893226 0.531532
-0.697162 0.731278 -0.126156 0.893165 0.532533
-0.696431 0.730550 -0.126278 0.893104 0.533534
-0.695700 0.729825 -0.126400 0.893043 0.534535
-0.694970 0.729103 -0.126521 0.892982 0.535536
-0.694241 0.728385 -0.126643 0.892922 0.536537
-0.693513 0.727670 -0.126764 0.892863 0.537538
-0.692786 0.726957 -0.126884 0.892803 0.538539
-0.692059 0.726247 -0.127005 0.892744 0.539540
-0.691333 0.725538 -0.127124 0.892685 0.540541
-0.690608 0.724832 -0.127244 0.892627 0.541542
-0.689884 0.724126 -0.127363 0.892569 0.542543
-0.689161 0.723420 -0.127482 0.892511 0.543544
-0.688438 0.722715 -0.127601 0.892453 0.544545
-0.687716 0.722010 -0.127719 0.892396 0.545546
-0.686994 0.721303 -0.127837 0.892340 0.546547
-0.686274 0.720596 -0.127955 0.892283 0.547548
-0.685554 0.719886 -0.128072 0.892227 0.548549
-0.684835 0.719173 -0.128189 0.892171 0.549550
-0.684116 0.718457 -0.128306 0.892116 0.550551
-0.683398 0.717738 -0.128422 0.892061 0.551552
-0.682681 0.717013 -0.128538 0.892006 0.552553
-0.681965 0.716283 -0.128654 0.891951 0.553554
-0.681249 0.715547 -0.128770 0.891897 0.554555
-0.680534 0.714804 -0.128885 0.891843 0.555556
-0.679819 0.714054 -0.128999 0.891790 0.556557
-0.679105 0.713295 -0.129114 0.891737 0.557558
-0.678392 0.712526 -0.129228 0.891684 0.558559
-0.677679 0.711747 -0.129342 0.891632 0.559560
-0.676966 0.710959 -0.129455 0.891580 0.560561
-0.676255 0.710163 -0.129568 0.891528 0.561562
-0.675544 0.709360 -0.129681 0.891476 0.562563
-0.674833 0.708551 -0.129794 0.891425 0.563564
-0.674123 0.707737 -0.129906 0.891374 0.564565
-0.673414 0.706919 -0.130018 0.891324 0.565566
-0.672706 0.706099 -0.130129 0.891273 0.566567
-0.671998 0.705277 -0.130240 0.891224 0.567568
-0.671291 0.704454 -0.130351 0.891174 0.568569
-0.670585 0.703631 -0.130462 0.891125 0.569570
-0.669879 0.702809 -0.130572 0.891076 0.570571
-0.669175 0.701989 -0.130682 0.891027 0.571572
-0.668471 0.701171 -0.130792 0.890979 0.572573
-0.667767 0.700356 -0.130901 0.890931 0.573574
-0.667065 0.699544 -0.131010 0.890884 0.574575
-0.666363 0.698738 -0.131118 0.890836 0.575576
-0.665663 0.697936 -0.131227 0.890790 0.576577
-0.664963 0.697139 -0.131335 0.890743 0.577578
-0.664263 0.696348 -0.131442 0.890697 0.578579
-0.663565 0.695564 -0.131550 0.890651 0.579580
-0.662868 0.694787 -0.131657 0.890605 0.580581
-0.662171 0.694017 -0.131763 0.890560 0.581582
-0.661475 0.693254 -0.131870 0.890515 0.582583
-0.660780 0.692498 -0.131976 0.890470 0.583584
-0.660086 0.691751 -0.132082 0.890426 0.584585
-0.659393 0.691012 -0.132187 0.890382 0.585586
-0.658700 0.690281 -0.132292 0.890338 0.586587
-0.658009 0.689559 -0.132397 0.890294 0.587588
-0.657318 0.688844 -0.132501 0.890251 0.588589
-0.656628 0.688139 -0.132606 0.890208 0.589590
-0.655939 0.687441 -0.132709 0.890166 0.590591
-0.655251 0.686752 -0.132813 0.890124 0.591592
-0.654563 0.686071 -0.132916 0.890082 0.592593
-0.653877 0.685399 -0.133019 0.890041 0.593594
-0.653191 0.684734 -0.133121 0.889999 0.594595
-0.652506 0.684076 -0.133224 0.889958 0.595596
-0.651822 0.683426 -0.133325 0.889918 0.596597
-0.651139 0.682783 -0.133427 0.889878 0.597598
-0.650457 0.682146 -0.133528 0.889838 0.598599
-0.649775 0.681516 -0.133629 0.889798 0.599600
-0.649095 0.680891 -0.133730 0.889759 0.600601
-0.648415 0.680272 -0.133830 0.889720 0.601602
-0.647735 0.679657 -0.133930 0.889681 0.602603
-0.647057 0.679046 -0.134030 0.889643 0.603604
-0.646379 0.678439 -0.134129 0.889604 0.604605
-0.645702 0.677834 -0.134228 0.889567 0.605606
-0.645026 0.677231 -0.134327 0.889529 0.606607
-0.644351 0.676630 -0.134425 0.889492 0.607608
-0.643676 0.676029 -0.134523 0.889455 0.608609
-0.643002 0.675428 -0.134621 0.889419 0.609610
-0.642329 0.674825 -0.134719 0.889382 0.610611
-0.641656 0.674220 -0.134816 0.889346 0.611612
-0.640984 0.673612 -0.134913 0.889311 0.612613
-0.640312 0.673000 -0.135009 0.889275 0.613614
-0.639641 0.672383 -0.135105 0.889240 0.614615
-0.638971 0.671759 -0.135201 0.889206 0.615616
-0.638301 0.671127 -0.135297 0.889171 0.616617
-0.637632 0.670487 -0.135392 0.889137 0.617618
-0.636964 0.669837 -0.135487 0.889103 0.618619
-0.636296 0.669176 -0.135582 0.889070 0.619620
-0.635628 0.668502 -0.135676 0.889037 0.620621
-0.634961 0.667814 -0.135770 0.889004 0.621622
-0.634294 0.667111 -0.135864 0.888971 0.622623
-0.633628 0.666391 -0.135957 0.888939 0.623624
-0.632962 0.665652 -0.136050 0.888907 0.624625
-0.632296 0.664894 -0.136143 0.888875 0.625626
-0.631631 0.664119 -0.136235 0.888843 0.626627
-0.630966 0.663340 -0.136328 0.888812 0.627628
-0.630302 0.662556 -0.136419 0.888781 0.628629
-0.629639 0.661771 -0.136511 0.888751 0.629630
-0.628976 0.660985 -0.136602 0.888721 0.630631
-0.628314 0.660199 -0.136693 0.888691 0.631632
-0.627653 0.659415 -0.136784 0.888661 0.632633
-0.626992 0.658633 -0.136874 0.888631 0.633634
-0.626332 0.657854 -0.136964 0.888602 0.634635
-0.625673 0.657079 -0.137054 0.888574 0.635636
-0.625015 0.656310 -0.137143 0.888545 0.636637
-0.624357 0.655546 -0.137232 0.888517 0.637638
-0.623700 0.654788 -0.137321 0.888489 0.638639
-0.623044 0.654037 -0.137409 0.888461 0.639640
-0.622389 0.653294 -0.137497 0.888434 0.640641
-0.621734 0.652559 -0.137585 0.888407 0.641642
-0.621081 0.651832 -0.137673 0.888380 0.642643
-0.620428 0.651113 -0.137760 0.888353 0.643644
-0.619775 0.650403 -0.137847 0.888327 0.644645
-0.619124 0.649703 -0.137934 0.888301 0.645646
-0.618474 0.649011 -0.138020 0.888276 0.646647
-0.617824 0.648328 -0.138106 0.888250 0.647648
-0.617175 0.647655 -0.138192 0.888225 0.648649
-0.616527 0.646990 -0.138277 0.888200 0.649650
-0.615879 0.646334 -0.138362 0.888176 0.650651
-0.615233 0.645687 -0.138447 0.888152 0.651652
-0.614587 0.645048 -0.138531 0.888128 0.652653
-0.613942 0.644416 -0.138615 0.888104 0.653654
-0.613298 0.643792 -0.138699 0.888080 0.654655
-0.612654 0.643175 -0.138783 0.888057 0.655656
-0.612012 0.642564 -0.138866 0.888035 0.656657
-0.611370 0.641959 -0.138949 0.888012 0.657658
-0.610728 0.641358 -0.139032 0.887990 0.658659
-0.610088 0.640761 -0.139114 0.887968 0.659660
-0.609448 0.640168 -0.139196 0.887946 0.660661
-0.608809 0.639576 -0.139278 0.887924 0.661662
-0.608170 0.638986 -0.139359 0.887903 0.662663
-0.607532 0.638396 -0.139441 0.887882 0.663664
-0.606895 0.637804 -0.139521 0.887862 0.664665
-0.606258 0.637211 -0.139602 0.887841 0.665666
-0.605622 0.636614 -0.139682 0.887821 0.666667
-0.604986 0.636011 -0.139762 0.887801 0.667668
-0.604351 0.635403 -0.139842 0.887782 0.668669
-0.603717 0.634786 -0.139921 0.887762 0.669670
-0.603083 0.634160 -0.140000 0.887743 0.670671
-0.602449 0.633523 -0.140079 0.887725 0.671672
-0.601816 0.632873 -0.140158 0.887706 0.672673
-0.601183 0.632208 -0.140236 0.887688 0.673674
-0.600550 0.631529 -0.140314 0.887670 0.674675
-0.599918 0.630847 -0.140391 0.887652 0.675676
-0.599287 0.630162 -0.140469 0.887635 0.676677
-0.598656 0.629477 -0.140546 0.887617 0.677678
-0.598026 0.628791 -0.140622 0.887600 0.678679
-0.597397 0.628106 -0.140699 0.887584 0.679680
-0.596768 0.627421 -0.140775 0.887567 0.680681
-0.596140 0.626739 -0.140851 0.887551 0.681682
-0.595512 0.626059 -0.140926 0.887535 0.682683
-0.594885 0.625381 -0.141002 0.887520 0.683684
-0.594259 0.624707 -0.141077 0.887504 0.684685
-0.593633 0.624037 -0.141151 0.887489 0.685686
-0.593008 0.623371 -0.141226 0.887474 0.686687
-0.592384 0.622709 -0.141300 0.887460 0.687688
-0.591760 0.622053 -0.141374 0.887445 0.688689
-0.591137 0.621401 -0.141447 0.887431 0.689690
-0.590515 0.620755 -0.141520 0.887417 0.690691
-0.589893 0.620115 -0.141593 0.887404 0.691692
-0.589273 0.619481 -0.141666 0.887390 0.692693
-0.588652 0.618852 -0.141738 0.887377 0.693694
-0.588033 0.618229 -0.141810 0.887364 0.694695
-0.587414 0.617613 -0.141882 0.887352 0.695696
-0.586796 0.617002 -0.141954 0.887339 0.696697
-0.586179 0.616397 -0.142025 0.887327 0.697698
-0.585562 0.615798 -0.142096 0.887315 0.698699
-0.584946 0.615205 -0.142167 0.887304 0.699700
-0.584330 0.614618 -0.142237 0.887292 0.700701
-0.583716 0.614035 -0.142307 0.887281 0.701702
-0.583102 0.613458 -0.142377 0.887270 0.702703
-0.582488 0.612885 -0.142446 0.887260 0.703704
-0.581875 0.612317 -0.142516 0.887249 0.704705
-0.581263 0.611753 -0.142585 0.887239 0.705706
-0.580652 0.611192 -0.142653 0.887229 0.706707
-0.580041 0.610635 -0.142722 0.887220 0.707708
-0.579431 0.610080 -0.142790 0.887210 0.708709
-0.578821 0.609527 -0.142858 0.887201 0.709710
-0.578212 0.608975 -0.142925 0.887192 0.710711
-0.577604 0.608424 -0.142993 0.887183 0.711712
-0.576996 0.607873 -0.143060 0.887175 0.712713
-0.576388 0.607322 -0.143126 0.887167 0.713714
-0.575782 0.606769 -0.143193 0.887159 0.714715
-0.575175 0.606214 -0.143259 0.887151 0.715716
-0.574569 0.605655 -0.143325 0.887144 0.716717
-0.573964 0.605093 -0.143390 0.887136 0.717718
-0.573359 0.604526 -0.143456 0.887129 0.718719
-0.572755 0.603952 -0.143521 0.887122 0.719720
-0.572151 0.603372 -0.143586 0.887116 0.720721
-0.571548 0.602784 -0.143650 0.887109 0.721722
-0.570945 0.602186 -0.143714 0.887103 0.722723
-0.570342 0.601583 -0.143778 0.887097 0.723724
-0.569740 0.600974 -0.143842 0.887092 0.724725
-0.569138 0.600361 -0.143905 0.887086 0.725726
-0.568537 0.599746 -0.143969 0.887081 0.726727
-0.567936 0.599128 -0.144031 0.887076 0.727728
-0.567336 0.598510 -0.144094 0.887071 0.728729
-0.566737 0.597891 -0.144156 0.887067 0.729730
-0.566138 0.597272 -0.144219 0.887062 0.730731
-0.565539 0.596655 -0.144280 0.887058 0.731732
-0.564941 0.596040 -0.144342 0.887054 0.732733
-0.564344 0.595428 -0.144403 0.887051 0.733734
-0.563747 0.594819 -0.144464 0.887047 0.734735
-0.563151 0.594213 -0.144525 0.887044 0.735736
-0.562555 0.593612 -0.144585 0.887041 0.736737
-0.561961 0.593016 -0.144646 0.887038 0.737738
-0.561366 0.592425 -0.144705 0.887036 0.738739
-0.560773 0.591840 -0.144765 0.887033 0.739740
-0.560179 0.591261 -0.144824 0.887031 0.740741
-0.559587 0.590688 -0.144884 0.887029 0.741742
-0.558995 0.590121 -0.144942 0.887028 0.742743
-0.558404 0.589562 -0.145001 0.887026 0.743744
-0.557814 0.589009 -0.145059 0.887025 0.744745
-0.557224 0.588463 -0.145117 0.887024 0.745746
-0.556634 0.587925 -0.145175 0.887023 0.746747
-0.556046 0.587393 -0.145233 0.887022 0.747748
-0.555458 0.586869 -0.145290 0.887022 0.748749
-0.554870 0.586351 -0.145347 0.887022 0.749750
-0.554284 0.585841 -0.145404 0.887022 0.750751
-0.553698 0.585337 -0.145460 0.887022 0.751752
-0.553112 0.584840 -0.145517 0.887023 0.752753
-0.552527 0.584349 -0.145573 0.887023 0.753754
-0.551943 0.583864 -0.145628 0.887024 0.754755
-0.551359 0.583384 -0.145684 0.887025 0.755756
-0.550776 0.582910 -0.145739 0.887026 0.756757
-0.550194 0.582441 -0.145794 0.887028 0.757758
-0.549612 0.581976 -0.145849 0.887030 0.758759
-0.549030 0.581515 -0.145903 0.887031 0.759760
-0.548450 0.581057 -0.145957 0.887034 0.760761
-0.547869 0.580602 -0.146011 0.887036 0.761762
-0.547290 0.580149 -0.146065 0.887038 0.762763
-0.546710 0.579697 -0.146118 0.887041 0.763764
-0.546132 0.579245 -0.146171 0.887044 0.764765
-0.545554 0.578794 -0.146224 0.887047 0.765766
-0.544976 0.578341 -0.146277 0.887050 0.766767
-0.544399 0.577886 -0.146329 0.887054 0.767768
-0.543822 0.577428 -0.146381 0.887058 0.768769
-0.543245 0.576966 -0.146433 0.887061 0.769770
-0.542669 0.576499 -0.146485 0.887066 0.770771
-0.542094 0.576027 -0.146536 0.887070 0.771772
-0.541518 0.575547 -0.146587 0.887074 0.772773
-0.540944 0.575058 -0.146638 0.887079 0.773774
-0.540369 0.574561 -0.146689 0.887084 0.774775
-0.539795 0.574052 -0.146739 0.887089 0.775776
-0.539221 0.573531 -0.146790 0.887094 0.776777
-0.538647 0.572997 -0.146839 0.887100 0.777778
-0.538074 0.572450 -0.146889 0.887105 0.778779
-0.537501 0.571894 -0.146938 0.887111 0.779780
-0.536928 0.571328 -0.146988 0.887117 0.780781
-0.536355 0.570756 -0.147037 0.887123 0.781782
-0.535783 0.570179 -0.147085 0.887130 0.782783
-0.535212 0.569598 -0.147134 0.887136 0.783784
-0.534640 0.569015 -0.147182 0.887143 0.784785
-0.534070 0.568431 -0.147230 0.887150 0.785786
-0.533499 0.567848 -0.147277 0.887157 0.786787
-0.532930 0.567265 -0.147325 0.887164 0.787788
-0.532360 0.566686 -0.147372 0.887172 0.788789
-0.531792 0.566111 -0.147419 0.887180 0.789790
-0.531223 0.565540 -0.147466 0.887187 0.790791
-0.530656 0.564975 -0.147512 0.887196 0.791792
-0.530089 0.564416 -0.147558 0.887204 0.792793
-0.529522 0.563865 -0.147604 0.887212 0.793794
-0.528956 0.563321 -0.147650 0.887221 0.794795
-0.528391 0.562787 -0.147696 0.887230 0.795796
-0.527826 0.562261 -0.147741 0.887239 0.796797
-0.527262 0.561745 -0.147786 0.887248 0.797798
-0.526699 0.561239 -0.147831 0.887257 0.798799
-0.526136 0.560743 -0.147875 0.887267 0.799800
-0.525574 0.560258 -0.147920 0.887276 0.800801
-0.525012 0.559784 -0.147964 0.887286 0.801802
-0.524451 0.559321 -0.148008 0.887296 0.802803
-0.523891 0.558868 -0.148051 0.887306 0.803804
-0.523331 0.558427 -0.148095 0.887317 0.804805
-0.522772 0.557996 -0.148138 0.887327 0.805806
-0.522214 0.557576 -0.148181 0.887338 0.806807
-0.521656 0.557166 -0.148223 0.887349 0.807808
-0.521099 0.556767 -0.148266 0.887360 0.808809
-0.520542 0.556376 -0.148308 0.887371 0.809810
-0.519986 0.555995 -0.148350 0.887383 0.810811
-0.519430 0.555623 -0.148391 0.887395 0.811812
-0.518875 0.555258 -0.148433 0.887406 0.812813
-0.518321 0.554901 -0.148474 0.887418 0.813814
-0.517767 0.554550 -0.148515 0.887430 0.814815
-0.517214 0.554205 -0.148556 0.887443 0.815816
-0.516661 0.553865 -0.148597 0.887455 0.816817
-0.516109 0.553528 -0.148637 0.887468 0.817818
-0.515557 0.553194 -0.148677 0.887481 0.818819
-0.515006 0.552862 -0.148717 0.887494 0.819820
-0.514455 0.552530 -0.148756 0.887507 0.820821
-0.513904 0.552196 -0.148796 0.887520 0.821822
-0.513354 0.551861 -0.148835 0.887534 0.822823
-0.512805 0.551522 -0.148874 0.887547 0.823824
-0.512255 0.551178 -0.148913 0.887561 0.824825
-0.511706 0.550826 -0.148951 0.887575 0.825826
-0.511157 0.550467 -0.148989 0.887589 0.826827
-0.510609 0.550097 -0.149027 0.887603 0.827828
-0.510060 0.549715 -0.149065 0.887618 0.828829
-0.509512 0.549319 -0.149103 0.887632 0.829830
-0.508964 0.548908 -0.149140 0.887647 0.830831
-0.508416 0.548478 -0.149177 0.887662 0.831832
-0.507869 0.548029 -0.149214 0.887677 0.832833
-0.507321 0.547558 -0.149251 0.887693 0.833834
-0.506773 0.547063 -0.149288 0.887708 0.834835
-0.506226 0.546551 -0.149324 0.887723 0.835836
-0.505678 0.546031 -0.149360 0.887739 0.836837
-0.505132 0.545504 -0.149396 0.887755 0.837838
-0.504585 0.544971 -0.149431 0.887771 0.838839
-0.504039 0.544436 -0.149467 0.887787 0.839840
-0.503493 0.543898 -0.149502 0.887804 0.840841
-0.502947 0.543360 -0.149537 0.887820 0.841842
-0.502402 0.542823 -0.149571 0.887837 0.842843
-0.501858 0.542289 -0.149606 0.887854 0.843844
-0.501313 0.541758 -0.149640 0.887870 0.844845
-0.500770 0.541232 -0.149674 0.887888 0.845846
-0.500227 0.540712 -0.149708 0.887905 0.846847
-0.499684 0.540198 -0.149742 0.887922 0.847848
-0.499142 0.539692 -0.149775 0.887940 0.848849
-0.498600 0.539195 -0.149808 0.887958 0.849850
-0.498059 0.538707 -0.149841 0.887975 0.850851
-0.497519 0.538229 -0.149874 0.887993 0.851852
-0.496979 0.537761 -0.149907 0.888012 0.852853
-0.496439 0.537304 -0.149939 0.888030 0.853854
-0.495901 0.536857 -0.149971 0.888048 0.854855
-0.495362 0.536422 -0.150003 0.888067 0.855856
-0.494825 0.535999 -0.150035 0.888086 0.856857
-0.494288 0.535587 -0.150066 0.888105 0.857858
-0.493751 0.535187 -0.150097 0.888124 0.858859
-0.493216 0.534798 -0.150128 0.888143 0.859860
-0.492680 0.534421 -0.150159 0.888162 0.860861
-0.492146 0.534055 -0.150190 0.888182 0.861862
-0.491611 0.533699 -0.150220 0.888202 0.862863
-0.491078 0.533353 -0.150250 0.888221 0.863864
-0.490545 0.533017 -0.150280 0.888241 0.864865
-0.490012 0.532690 -0.150310 0.888261 0.865866
-0.489480 0.532371 -0.150340 0.888282 0.866867
-0.488949 0.532060 -0.150369 0.888302 0.867868
-0.488418 0.531755 -0.150398 0.888322 0.868869
-0.487887 0.531456 -0.150427 0.888343 0.869870
-0.487357 0.531161 -0.150456 0.888364 0.870871
-0.486827 0.530869 -0.150484 0.888385 0.871872
-0.486298 0.530580 -0.150512 0.888406 0.872873
-0.485769 0.530291 -0.150540 0.888427 0.873874
-0.485241 0.530001 -0.150568 0.888449 0.874875
-0.484713 0.529709 -0.150596 0.888470 0.875876
-0.484185 0.529413 -0.150623 0.888492 0.876877
-0.483657 0.529112 -0.150651 0.888513 0.877878
-0.483130 0.528803 -0.150678 0.888535 0.878879
-0.482603 0.528484 -0.150704 0.888557 0.879880
-0.482076 0.528155 -0.150731 0.888580 0.880881
-0.481549 0.527812 -0.150758 0.888602 0.881882
-0.481023 0.527453 -0.150784 0.888624 0.882883
-0.480496 0.527077 -0.150810 0.888647 0.883884
-0.479970 0.526681 -0.150836 0.888670 0.884885
-0.479443 0.526262 -0.150861 0.888692 0.885886
-0.478917 0.525820 -0.150887 0.888716 0.886887
-0.478390 0.525369 -0.150912 0.888739 0.887888
-0.477864 0.524915 -0.150937 0.888762 0.888889
-0.477339 0.524459 -0.150962 0.888785 0.889890
-0.476814 0.524001 -0.150986 0.888809 0.890891
-0.476289 0.523543 -0.151011 0.888832 0.891892
-0.475764 0.523086 -0.151035 0.888856 0.892893
-0.475240 0.522630 -0.151059 0.888880 0.893894
-0.474716 0.522177 -0.151083 0.888904 0.894895
-0.474193 0.521727 -0.151106 0.888928 0.895896
-0.473670 0.521281 -0.151129 0.888953 0.896897
-0.473148 0.520839 -0.151153 0.888977 0.897898
-0.472625 0.520403 -0.151176 0.889002 0.898899
-0.472104 0.519972 -0.151198 0.889026 0.899900
-0.471583 0.519547 -0.151221 0.889051 0.900901
-0.471062 0.519128 -0.151243 0.889076 0.901902
-0.470542 0.518716 -0.151266 0.889101 0.902903
-0.470022 0.518312 -0.151288 0.889126 0.903904
-0.469503 0.517914 -0.151309 0.889152 0.904905
-0.468984 0.517524 -0.151331 0.889177 0.905906
-0.468466 0.517142 -0.151352 0.889203 0.906907
-0.467948 0.516767 -0.151374 0.889228 0.907908
-0.467431 0.516399 -0.151395 0.889254 0.908909
-0.466914 0.516039 -0.151415 0.889280 0.909910
-0.466397 0.515686 -0.151436 0.889306 0.910911
-0.465881 0.515341 -0.151456 0.889333 0.911912
-0.465366 0.515002 -0.151477 0.889359 0.912913
-0.464851 0.514669 -0.151497 0.889385 0.913914
-0.464336 0.514342 -0.151516 0.889412 0.914915
-0.463822 0.514021 -0.151536 0.889439 0.915916
-0.463309 0.513705 -0.151555 0.889466 0.916917
-0.462795 0.513393 -0.151575 0.889492 0.917918
-0.462282 0.513085 -0.151594 0.889520 0.918919
-0.461770 0.512780 -0.151613 0.889547 0.919920
-0.461258 0.512478 -0.151631 0.889574 0.920921
-0.460746 0.512177 -0.151650 0.889602 0.921922
-0.460235 0.511876 -0.151668 0.889629 0.922923
-0.459724 0.511575 -0.151686 0.889657 0.923924
-0.459213 0.511273 -0.151704 0.889685 0.924925
-0.458702 0.510968 -0.151722 0.889712 0.925926
-0.458192 0.510660 -0.151739 0.889741 0.926927
-0.457682 0.510347 -0.151756 0.889769 0.927928
-0.457173 0.510028 -0.151773 0.889797 0.928929
-0.456663 0.509701 -0.151790 0.889825 0.929930
-0.456154 0.509365 -0.151807 0.889854 0.930931
-0.455645 0.509020 -0.151824 0.889882 0.931932
-0.455136 0.508662 -0.151840 0.889911 0.932933
-0.454627 0.508292 -0.151856 0.889940 0.933934
-0.454119 0.507910 -0.151872 0.889969 0.934935
-0.453610 0.507526 -0.151888 0.889998 0.935936
-0.453102 0.507140 -0.151904 0.890027 0.936937
-0.452594 0.506752 -0.151919 0.890057 0.937938
-0.452087 0.506363 -0.151934 0.890086 0.938939
-0.451580 0.505974 -0.151949 0.890116 0.939940
-0.451073 0.505585 -0.151964 0.890145 0.940941
-0.450567 0.505198 -0.151979 0.890175 0.941942
-0.450061 0.504812 -0.151993 0.890205 0.942943
-0.449555 0.504427 -0.152008 0.890235 0.943944
-0.449050 0.504045 -0.152022 0.890265 0.944945
-0.448545 0.503666 -0.152036 0.890295 0.945946
-0.448040 0.503290 -0.152049 0.890325 0.946947
-0.447536 0.502918 -0.152063 0.890356 0.947948
-0.447032 0.502549 -0.152076 0.890386 0.948949
-0.446529 0.502184 -0.152089 0.890417 0.949950
-0.446026 0.501824 -0.152102 0.890448 0.950951
-0.445523 0.501468 -0.152115 0.890479 0.951952
-0.445021 0.501116 -0.152128 0.890510 0.952953
-0.444519 0.500769 -0.152140 0.890541 0.953954
-0.444018 0.500427 -0.152152 0.890572 0.954955
-0.443517 0.500089 -0.152165 0.890603 0.955956
-0.443016 0.499756 -0.152176 0.890635 0.956957
-0.442516 0.499428 -0.152188 0.890666 0.957958
-0.442016 0.499105 -0.152200 0.890698 0.958959
-0.441517 0.498786 -0.152211 0.890730 0.959960
-0.441017 0.498471 -0.152222 0.890762 0.960961
-0.440519 0.498161 -0.152233 0.890794 0.961962
-0.440021 0.497855 -0.152244 0.890826 0.962963
-0.439523 0.497552 -0.152254 0.890858 0.963964
-0.439025 0.497253 -0.152265 0.890890 0.964965
-0.438528 0.496956 -0.152275 0.890923 0.965966
-0.438031 0.496663 -0.152285 0.890955 0.966967
-0.437535 0.496371 -0.152295 0.890988 0.967968
-0.437039 0.496082 -0.152305 0.891020 0.968969
-0.436543 0.495794 -0.152314 0.891053 0.969970
-0.436048 0.495507 -0.152324 0.891086 0.970971
-0.435553 0.495220 -0.152333 0.891119 0.971972
-0.435058 0.494932 -0.152342 0.891152 0.972973
-0.434563 0.494644 -0.152351 0.891186 0.973974
-0.434069 0.494355 -0.152359 0.891219 0.974975
-0.433575 0.494062 -0.152368 0.891252 0.975976
-0.433081 0.493767 -0.152376 0.891286 0.976977
-0.432588 0.493469 -0.152384 0.891320 0.977978
-0.432095 0.493165 -0.152392 0.891353 0.978979
-0.431602 0.492856 -0.152400 0.891387 0.979980
-0.431109 0.492541 -0.152407 0.891421 0.980981
-0.430617 0.492218 -0.152415 0.891455 0.981982
-0.430124 0.491887 -0.152422 0.891489 0.982983
-0.429632 0.491549 -0.152429 0.891524 0.983984
-0.429140 0.491211 -0.152436 0.891558 0.984985
-0.428649 0.490875 -0.152442 0.891592 0.985986
-0.428157 0.490541 -0.152449 0.891627 0.986987
-0.427667 0.490209 -0.152455 0.891662 0.987988
-0.427176 0.489878 -0.152461 0.891696 0.988989
-0.426686 0.489548 -0.152467 0.891731 0.989990
-0.426196 0.489220 -0.152473 0.891766 0.990991
-0.425706 0.488894 -0.152479 0.891801 0.991992
-0.425217 0.488569 -0.152484 0.891836 0.992993
-0.424728 0.488245 -0.152489 0.891872 0.993994
-0.424240 0.487922 -0.152494 0.891907 0.994995
-0.423752 0.487601 -0.152499 0.891942 0.995996
-0.423264 0.487280 -0.152504 0.891978 0.996997
-0.422776 0.486961 -0.152509 0.892013 0.997998
-0.422289 0.486643 -0.152513 0.892049 0.998999
-0.421802 0.486326 -0.152517 0.892085 1.000000


==> plots2/dat_files/DeepONet_Stacked_traj_2_predictions.dat <==
theta omega E_q E_d time
0.654313 -0.871932 -0.002329 1.016977 0.000000
0.653315 -0.847119 -0.001936 1.016737 0.001001
0.652357 -0.823594 -0.001550 1.016494 0.002002
0.651437 -0.801307 -0.001168 1.016250 0.003003
0.650553 -0.780207 -0.000792 1.016004 0.004004
0.649704 -0.760244 -0.000421 1.015759 0.005005
0.648888 -0.741365 -0.000054 1.015513 0.006006
0.648103 -0.723519 0.000308 1.015268 0.007007
0.647348 -0.706649 0.000666 1.015025 0.008008
0.646621 -0.690707 0.001020 1.014785 0.009009
0.645921 -0.675640 0.001369 1.014547 0.010010
0.645244 -0.661396 0.001716 1.014311 0.011011
0.644592 -0.647928 0.002058 1.014080 0.012012
0.643960 -0.635186 0.002398 1.013852 0.013013
0.643348 -0.623125 0.002735 1.013629 0.014014
0.642755 -0.611699 0.003069 1.013411 0.015015
0.642179 -0.600866 0.003401 1.013198 0.016016
0.641618 -0.590586 0.003730 1.012989 0.017017
0.641073 -0.580819 0.004057 1.012787 0.018018
0.640541 -0.571530 0.004383 1.012589 0.019019
0.640021 -0.562682 0.004706 1.012398 0.020020
0.639512 -0.554246 0.005028 1.012212 0.021021
0.639014 -0.546188 0.005349 1.012033 0.022022
0.638525 -0.538483 0.005669 1.011859 0.023023
0.638045 -0.531100 0.005987 1.011691 0.024024
0.637573 -0.524019 0.006305 1.011529 0.025025
0.637108 -0.517212 0.006621 1.011373 0.026026
0.636650 -0.510660 0.006937 1.011223 0.027027
0.636198 -0.504345 0.007253 1.011078 0.028028
0.635751 -0.498245 0.007568 1.010939 0.029029
0.635310 -0.492344 0.007882 1.010805 0.030030
0.634873 -0.486629 0.008196 1.010677 0.031031
0.634440 -0.481082 0.008510 1.010554 0.032032
0.634012 -0.475691 0.008824 1.010436 0.033033
0.633587 -0.470444 0.009138 1.010323 0.034034
0.633165 -0.465332 0.009451 1.010214 0.035035
0.632746 -0.460341 0.009765 1.010110 0.036036
0.632330 -0.455462 0.010078 1.010010 0.037037
0.631917 -0.450686 0.010392 1.009914 0.038038
0.631506 -0.446008 0.010706 1.009823 0.039039
0.631098 -0.441418 0.011020 1.009734 0.040040
0.630692 -0.436909 0.011334 1.009649 0.041041
0.630288 -0.432476 0.011648 1.009568 0.042042
0.629887 -0.428111 0.011962 1.009489 0.043043
0.629487 -0.423811 0.012276 1.009414 0.044044
0.629089 -0.419571 0.012591 1.009342 0.045045
0.628694 -0.415385 0.012905 1.009271 0.046046
0.628300 -0.411247 0.013220 1.009204 0.047047
0.627908 -0.407158 0.013535 1.009138 0.048048
0.627518 -0.403111 0.013850 1.009074 0.049049
0.627130 -0.399103 0.014165 1.009013 0.050050
0.626743 -0.395131 0.014480 1.008953 0.051051
0.626359 -0.391191 0.014796 1.008895 0.052052
0.625976 -0.387283 0.015111 1.008838 0.053053
0.625596 -0.383402 0.015426 1.008782 0.054054
0.625217 -0.379546 0.015742 1.008727 0.055055
0.624840 -0.375713 0.016057 1.008674 0.056056
0.624465 -0.371901 0.016373 1.008621 0.057057
0.624092 -0.368110 0.016688 1.008569 0.058058
0.623721 -0.364334 0.017003 1.008517 0.059059
0.623351 -0.360576 0.017318 1.008466 0.060060
0.622984 -0.356830 0.017633 1.008417 0.061061
0.622619 -0.353097 0.017948 1.008366 0.062062
0.622256 -0.349375 0.018262 1.008316 0.063063
0.621895 -0.345664 0.018577 1.008267 0.064064
0.621537 -0.341961 0.018891 1.008217 0.065065
0.621180 -0.338266 0.019204 1.008167 0.066066
0.620826 -0.334579 0.019518 1.008118 0.067067
0.620474 -0.330896 0.019831 1.008068 0.068068
0.620125 -0.327219 0.020143 1.008018 0.069069
0.619777 -0.323546 0.020455 1.007967 0.070070
0.619432 -0.319878 0.020767 1.007917 0.071071
0.619090 -0.316211 0.021078 1.007866 0.072072
0.618750 -0.312548 0.021389 1.007814 0.073073
0.618412 -0.308886 0.021699 1.007763 0.074074
0.618076 -0.305227 0.022008 1.007710 0.075075
0.617744 -0.301569 0.022317 1.007658 0.076076
0.617414 -0.297911 0.022625 1.007605 0.077077
0.617087 -0.294254 0.022933 1.007551 0.078078
0.616762 -0.290598 0.023239 1.007496 0.079079
0.616439 -0.286941 0.023545 1.007441 0.080080
0.616120 -0.283287 0.023850 1.007386 0.081081
0.615803 -0.279632 0.024155 1.007330 0.082082
0.615489 -0.275978 0.024458 1.007273 0.083083
0.615178 -0.272323 0.024761 1.007216 0.084084
0.614870 -0.268669 0.025063 1.007158 0.085085
0.614564 -0.265016 0.025364 1.007099 0.086086
0.614262 -0.261364 0.025663 1.007041 0.087087
0.613962 -0.257712 0.025962 1.006981 0.088088
0.613665 -0.254061 0.026260 1.006921 0.089089
0.613371 -0.250411 0.026557 1.006860 0.090090
0.613080 -0.246763 0.026853 1.006798 0.091091
0.612792 -0.243118 0.027148 1.006736 0.092092
0.612508 -0.239474 0.027441 1.006674 0.093093
0.612226 -0.235834 0.027734 1.006611 0.094094
0.611947 -0.232196 0.028025 1.006548 0.095095
0.611672 -0.228563 0.028316 1.006484 0.096096
0.611400 -0.224932 0.028605 1.006419 0.097097
0.611130 -0.221306 0.028893 1.006354 0.098098
0.610865 -0.217684 0.029179 1.006289 0.099099
0.610602 -0.214068 0.029465 1.006223 0.100100
0.610342 -0.210458 0.029749 1.006157 0.101101
0.610086 -0.206853 0.030032 1.006091 0.102102
0.609833 -0.203256 0.030313 1.006024 0.103103
0.609583 -0.199666 0.030594 1.005957 0.104104
0.609337 -0.196082 0.030873 1.005890 0.105105
0.609094 -0.192507 0.031150 1.005821 0.106106
0.608854 -0.188940 0.031427 1.005753 0.107107
0.608618 -0.185383 0.031701 1.005685 0.108108
0.608385 -0.181836 0.031975 1.005617 0.109109
0.608156 -0.178300 0.032247 1.005548 0.110110
0.607929 -0.174773 0.032518 1.005479 0.111111
0.607707 -0.171256 0.032787 1.005410 0.112112
0.607487 -0.167753 0.033055 1.005341 0.113113
0.607272 -0.164262 0.033322 1.005272 0.114114
0.607059 -0.160784 0.033587 1.005202 0.115115
0.606851 -0.157318 0.033850 1.005133 0.116116
0.606645 -0.153867 0.034112 1.005063 0.117117
0.606443 -0.150430 0.034373 1.004993 0.118118
0.606245 -0.147008 0.034632 1.004924 0.119119
0.606050 -0.143601 0.034890 1.004854 0.120120
0.605859 -0.140211 0.035146 1.004784 0.121121
0.605671 -0.136836 0.035401 1.004715 0.122122
0.605487 -0.133477 0.035654 1.004645 0.123123
0.605306 -0.130137 0.035906 1.004575 0.124124
0.605129 -0.126813 0.036157 1.004505 0.125125
0.604955 -0.123509 0.036405 1.004436 0.126126
0.604785 -0.120224 0.036653 1.004366 0.127127
0.604618 -0.116956 0.036898 1.004296 0.128128
0.604455 -0.113709 0.037143 1.004227 0.129129
0.604296 -0.110481 0.037385 1.004157 0.130130
0.604140 -0.107274 0.037626 1.004088 0.131131
0.603987 -0.104088 0.037866 1.004019 0.132132
0.603838 -0.100923 0.038104 1.003949 0.133133
0.603693 -0.097779 0.038341 1.003880 0.134134
0.603551 -0.094658 0.038576 1.003811 0.135135
0.603413 -0.091558 0.038809 1.003743 0.136136
0.603278 -0.088482 0.039041 1.003673 0.137137
0.603146 -0.085428 0.039272 1.003605 0.138138
0.603018 -0.082398 0.039501 1.003536 0.139139
0.602894 -0.079392 0.039728 1.003467 0.140140
0.602773 -0.076411 0.039954 1.003399 0.141141
0.602655 -0.073453 0.040179 1.003330 0.142142
0.602541 -0.070520 0.040402 1.003262 0.143143
0.602430 -0.067613 0.040623 1.003194 0.144144
0.602323 -0.064731 0.040843 1.003125 0.145145
0.602219 -0.061875 0.041062 1.003058 0.146146
0.602119 -0.059044 0.041279 1.002989 0.147147
0.602022 -0.056239 0.041494 1.002921 0.148148
0.601928 -0.053463 0.041708 1.002853 0.149149
0.601838 -0.050713 0.041921 1.002785 0.150150
0.601751 -0.047990 0.042132 1.002717 0.151151
0.601667 -0.045294 0.042341 1.002650 0.152152
0.601587 -0.042626 0.042549 1.002582 0.153153
0.601509 -0.039986 0.042756 1.002514 0.154154
0.601435 -0.037375 0.042961 1.002446 0.155155
0.601365 -0.034792 0.043165 1.002378 0.156156
0.601297 -0.032238 0.043368 1.002311 0.157157
0.601233 -0.029712 0.043568 1.002243 0.158158
0.601172 -0.027217 0.043768 1.002175 0.159159
0.601114 -0.024749 0.043966 1.002107 0.160160
0.601059 -0.022312 0.044163 1.002039 0.161161
0.601007 -0.019905 0.044358 1.001971 0.162162
0.600958 -0.017528 0.044552 1.001902 0.163163
0.600912 -0.015181 0.044745 1.001834 0.164164
0.600870 -0.012864 0.044936 1.001766 0.165165
0.600830 -0.010578 0.045126 1.001698 0.166166
0.600793 -0.008323 0.045314 1.001629 0.167167
0.600759 -0.006099 0.045502 1.001560 0.168168
0.600728 -0.003907 0.045687 1.001492 0.169169
0.600700 -0.001744 0.045872 1.001423 0.170170
0.600675 0.000385 0.046055 1.001353 0.171171
0.600652 0.002484 0.046237 1.001284 0.172172
0.600632 0.004551 0.046418 1.001215 0.173173
0.600616 0.006585 0.046598 1.001145 0.174174
0.600601 0.008587 0.046776 1.001075 0.175175
0.600590 0.010558 0.046953 1.001005 0.176176
0.600581 0.012496 0.047128 1.000935 0.177177
0.600575 0.014400 0.047303 1.000864 0.178178
0.600571 0.016272 0.047476 1.000793 0.179179
0.600570 0.018114 0.047648 1.000722 0.180180
0.600571 0.019919 0.047819 1.000650 0.181181
0.600575 0.021694 0.047989 1.000579 0.182182
0.600581 0.023435 0.048158 1.000506 0.183183
0.600590 0.025143 0.048325 1.000434 0.184184
0.600601 0.026817 0.048491 1.000362 0.185185
0.600615 0.028459 0.048657 1.000289 0.186186
0.600631 0.030066 0.048821 1.000215 0.187187
0.600649 0.031641 0.048984 1.000142 0.188188
0.600669 0.033181 0.049146 1.000067 0.189189
0.600692 0.034688 0.049307 0.999993 0.190190
0.600716 0.036161 0.049466 0.999918 0.191191
0.600743 0.037600 0.049625 0.999843 0.192192
0.600772 0.039006 0.049783 0.999768 0.193193
0.600803 0.040377 0.049940 0.999692 0.194194
0.600836 0.041716 0.050096 0.999616 0.195195
0.600871 0.043019 0.050250 0.999539 0.196196
0.600907 0.044290 0.050404 0.999462 0.197197
0.600946 0.045525 0.050557 0.999384 0.198198
0.600987 0.046727 0.050709 0.999306 0.199199
0.601029 0.047896 0.050860 0.999228 0.200200
0.601073 0.049030 0.051010 0.999149 0.201201
0.601119 0.050131 0.051159 0.999069 0.202202
0.601167 0.051198 0.051308 0.998990 0.203203
0.601216 0.052230 0.051455 0.998909 0.204204
0.601267 0.053229 0.051602 0.998829 0.205205
0.601320 0.054195 0.051748 0.998747 0.206206
0.601374 0.055125 0.051893 0.998666 0.207207
0.601429 0.056023 0.052037 0.998583 0.208208
0.601486 0.056887 0.052180 0.998501 0.209209
0.601545 0.057717 0.052323 0.998418 0.210210
0.601604 0.058514 0.052465 0.998334 0.211211
0.601665 0.059277 0.052606 0.998250 0.212212
0.601728 0.060007 0.052746 0.998165 0.213213
0.601791 0.060704 0.052886 0.998080 0.214214
0.601856 0.061369 0.053025 0.997994 0.215215
0.601922 0.061999 0.053163 0.997908 0.216216
0.601989 0.062597 0.053301 0.997822 0.217217
0.602057 0.063163 0.053438 0.997734 0.218218
0.602127 0.063695 0.053574 0.997647 0.219219
0.602197 0.064196 0.053710 0.997558 0.220220
0.602268 0.064663 0.053845 0.997469 0.221221
0.602340 0.065099 0.053980 0.997381 0.222222
0.602413 0.065503 0.054114 0.997291 0.223223
0.602487 0.065874 0.054247 0.997200 0.224224
0.602562 0.066215 0.054380 0.997109 0.225225
0.602637 0.066523 0.054512 0.997018 0.226226
0.602713 0.066801 0.054644 0.996926 0.227227
0.602790 0.067048 0.054775 0.996834 0.228228
0.602867 0.067264 0.054906 0.996741 0.229229
0.602945 0.067448 0.055036 0.996647 0.230230
0.603023 0.067603 0.055166 0.996553 0.231231
0.603102 0.067728 0.055295 0.996459 0.232232
0.603182 0.067823 0.055424 0.996364 0.233233
0.603262 0.067887 0.055552 0.996268 0.234234
0.603342 0.067923 0.055681 0.996172 0.235235
0.603423 0.067931 0.055808 0.996075 0.236236
0.603503 0.067907 0.055935 0.995978 0.237237
0.603585 0.067856 0.056062 0.995881 0.238238
0.603666 0.067777 0.056189 0.995782 0.239239
0.603748 0.067670 0.056315 0.995684 0.240240
0.603830 0.067535 0.056441 0.995584 0.241241
0.603911 0.067371 0.056566 0.995485 0.242242
0.603993 0.067181 0.056692 0.995385 0.243243
0.604075 0.066965 0.056817 0.995283 0.244244
0.604157 0.066721 0.056941 0.995182 0.245245
0.604239 0.066451 0.057065 0.995081 0.246246
0.604321 0.066156 0.057190 0.994978 0.247247
0.604403 0.065836 0.057314 0.994875 0.248248
0.604484 0.065489 0.057437 0.994772 0.249249
0.604566 0.065118 0.057561 0.994669 0.250250
0.604647 0.064722 0.057684 0.994565 0.251251
0.604728 0.064302 0.057807 0.994460 0.252252
0.604809 0.063858 0.057930 0.994355 0.253253
0.604889 0.063391 0.058052 0.994249 0.254254
0.604969 0.062900 0.058175 0.994143 0.255255
0.605048 0.062387 0.058297 0.994036 0.256256
0.605128 0.061852 0.058419 0.993929 0.257257
0.605206 0.061294 0.058541 0.993822 0.258258
0.605285 0.060714 0.058663 0.993714 0.259259
0.605362 0.060114 0.058785 0.993605 0.260260
0.605439 0.059492 0.058907 0.993496 0.261261
0.605516 0.058850 0.059028 0.993387 0.262262
0.605592 0.058189 0.059150 0.993277 0.263263
0.605667 0.057508 0.059272 0.993167 0.264264
0.605742 0.056807 0.059393 0.993056 0.265265
0.605815 0.056087 0.059514 0.992945 0.266266
0.605889 0.055349 0.059636 0.992834 0.267267
0.605961 0.054592 0.059757 0.992722 0.268268
0.606033 0.053818 0.059878 0.992609 0.269269
0.606103 0.053027 0.060000 0.992497 0.270270
0.606173 0.052218 0.060121 0.992383 0.271271
0.606242 0.051395 0.060242 0.992270 0.272272
0.606311 0.050553 0.060363 0.992156 0.273273
0.606378 0.049696 0.060485 0.992042 0.274274
0.606444 0.048825 0.060606 0.991927 0.275275
0.606509 0.047939 0.060728 0.991812 0.276276
0.606574 0.047039 0.060849 0.991697 0.277277
0.606637 0.046124 0.060970 0.991581 0.278278
0.606699 0.045195 0.061092 0.991465 0.279279
0.606761 0.044254 0.061214 0.991348 0.280280
0.606821 0.043300 0.061335 0.991232 0.281281
0.606880 0.042333 0.061457 0.991114 0.282282
0.606938 0.041355 0.061579 0.990997 0.283283
0.606995 0.040365 0.061701 0.990879 0.284284
0.607050 0.039365 0.061823 0.990761 0.285285
0.607105 0.038352 0.061945 0.990642 0.286286
0.607158 0.037331 0.062067 0.990523 0.287287
0.607210 0.036298 0.062190 0.990404 0.288288
0.607261 0.035259 0.062312 0.990285 0.289289
0.607310 0.034208 0.062435 0.990165 0.290290
0.607358 0.033149 0.062558 0.990045 0.291291
0.607405 0.032082 0.062681 0.989925 0.292292
0.607451 0.031008 0.062804 0.989805 0.293293
0.607495 0.029926 0.062927 0.989684 0.294294
0.607538 0.028836 0.063050 0.989563 0.295295
0.607580 0.027741 0.063174 0.989441 0.296296
0.607621 0.026639 0.063298 0.989319 0.297297
0.607660 0.025531 0.063422 0.989197 0.298298
0.607697 0.024417 0.063546 0.989076 0.299299
0.607734 0.023300 0.063670 0.988953 0.300300
0.607768 0.022176 0.063794 0.988831 0.301301
0.607802 0.021050 0.063919 0.988708 0.302302
0.607834 0.019919 0.064044 0.988585 0.303303
0.607865 0.018784 0.064169 0.988462 0.304304
0.607894 0.017646 0.064294 0.988338 0.305305
0.607922 0.016506 0.064420 0.988215 0.306306
0.607948 0.015363 0.064545 0.988091 0.307307
0.607973 0.014219 0.064671 0.987967 0.308308
0.607996 0.013072 0.064797 0.987843 0.309309
0.608018 0.011924 0.064923 0.987719 0.310310
0.608039 0.010775 0.065050 0.987594 0.311311
0.608058 0.009625 0.065177 0.987470 0.312312
0.608076 0.008474 0.065304 0.987345 0.313313
0.608092 0.007325 0.065431 0.987220 0.314314
0.608107 0.006175 0.065558 0.987095 0.315315
0.608120 0.005027 0.065686 0.986970 0.316316
0.608132 0.003879 0.065814 0.986845 0.317317
0.608142 0.002733 0.065942 0.986720 0.318318
0.608151 0.001589 0.066070 0.986594 0.319319
0.608158 0.000445 0.066198 0.986469 0.320320
0.608164 -0.000696 0.066327 0.986343 0.321321
0.608168 -0.001833 0.066456 0.986217 0.322322
0.608171 -0.002969 0.066585 0.986092 0.323323
0.608173 -0.004099 0.066715 0.985966 0.324324
0.608173 -0.005228 0.066845 0.985840 0.325325
0.608171 -0.006352 0.066975 0.985714 0.326326
0.608168 -0.007473 0.067105 0.985588 0.327327
0.608164 -0.008589 0.067235 0.985462 0.328328
0.608158 -0.009700 0.067366 0.985336 0.329329
0.608151 -0.010807 0.067497 0.985210 0.330330
0.608142 -0.011908 0.067628 0.985084 0.331331
0.608132 -0.013005 0.067760 0.984958 0.332332
0.608121 -0.014094 0.067891 0.984831 0.333333
0.608108 -0.015178 0.068023 0.984706 0.334334
0.608093 -0.016257 0.068155 0.984579 0.335335
0.608078 -0.017329 0.068288 0.984453 0.336336
0.608061 -0.018395 0.068420 0.984327 0.337337
0.608042 -0.019453 0.068553 0.984201 0.338338
0.608022 -0.020503 0.068686 0.984075 0.339339
0.608001 -0.021548 0.068819 0.983949 0.340340
0.607978 -0.022583 0.068953 0.983823 0.341341
0.607954 -0.023613 0.069087 0.983698 0.342342
0.607929 -0.024633 0.069221 0.983572 0.343343
0.607902 -0.025647 0.069355 0.983446 0.344344
0.607874 -0.026651 0.069489 0.983321 0.345345
0.607845 -0.027646 0.069624 0.983195 0.346346
0.607814 -0.028632 0.069759 0.983069 0.347347
0.607782 -0.029611 0.069894 0.982944 0.348348
0.607749 -0.030581 0.070030 0.982819 0.349349
0.607714 -0.031539 0.070165 0.982694 0.350350
0.607679 -0.032490 0.070301 0.982569 0.351351
0.607642 -0.033430 0.070437 0.982444 0.352352
0.607604 -0.034361 0.070574 0.982319 0.353353
0.607564 -0.035282 0.070710 0.982194 0.354354
0.607524 -0.036194 0.070847 0.982070 0.355355
0.607482 -0.037094 0.070984 0.981946 0.356356
0.607439 -0.037985 0.071121 0.981821 0.357357
0.607395 -0.038864 0.071258 0.981697 0.358358
0.607350 -0.039734 0.071396 0.981574 0.359359
0.607304 -0.040592 0.071533 0.981450 0.360360
0.607256 -0.041440 0.071671 0.981326 0.361361
0.607208 -0.042277 0.071809 0.981203 0.362362
0.607158 -0.043103 0.071948 0.981080 0.363363
0.607108 -0.043918 0.072086 0.980957 0.364364
0.607056 -0.044720 0.072225 0.980835 0.365365
0.607003 -0.045512 0.072364 0.980712 0.366366
0.606950 -0.046293 0.072503 0.980590 0.367367
0.606895 -0.047060 0.072642 0.980467 0.368368
0.606839 -0.047818 0.072782 0.980346 0.369369
0.606782 -0.048564 0.072921 0.980224 0.370370
0.606725 -0.049297 0.073061 0.980103 0.371371
0.606666 -0.050018 0.073201 0.979981 0.372372
0.606607 -0.050727 0.073341 0.979860 0.373373
0.606547 -0.051426 0.073481 0.979740 0.374374
0.606485 -0.052111 0.073622 0.979619 0.375375
0.606423 -0.052784 0.073762 0.979499 0.376376
0.606360 -0.053444 0.073903 0.979379 0.377377
0.606297 -0.054093 0.074044 0.979260 0.378378
0.606232 -0.054730 0.074185 0.979140 0.379379
0.606166 -0.055353 0.074326 0.979022 0.380380
0.606100 -0.055965 0.074468 0.978903 0.381381
0.606034 -0.056564 0.074609 0.978784 0.382382
0.605966 -0.057150 0.074751 0.978666 0.383383
0.605897 -0.057724 0.074892 0.978548 0.384384
0.605829 -0.058286 0.075034 0.978431 0.385385
0.605759 -0.058834 0.075176 0.978313 0.386386
0.605688 -0.059371 0.075318 0.978197 0.387387
0.605617 -0.059895 0.075460 0.978080 0.388388
0.605546 -0.060405 0.075603 0.977963 0.389389
0.605473 -0.060904 0.075745 0.977847 0.390390
0.605400 -0.061389 0.075888 0.977732 0.391391
0.605327 -0.061863 0.076030 0.977616 0.392392
0.605253 -0.062322 0.076173 0.977502 0.393393
0.605178 -0.062771 0.076316 0.977387 0.394394
0.605103 -0.063207 0.076459 0.977273 0.395395
0.605027 -0.063629 0.076602 0.977159 0.396396
0.604951 -0.064040 0.076745 0.977045 0.397397
0.604875 -0.064437 0.076888 0.976932 0.398398
0.604798 -0.064822 0.077031 0.976819 0.399399
0.604720 -0.065195 0.077174 0.976706 0.400400
0.604642 -0.065554 0.077317 0.976594 0.401401
0.604564 -0.065901 0.077461 0.976482 0.402402
0.604485 -0.066237 0.077604 0.976371 0.403403
0.604406 -0.066558 0.077748 0.976260 0.404404
0.604327 -0.066869 0.077891 0.976149 0.405405
0.604247 -0.067167 0.078035 0.976039 0.406406
0.604167 -0.067451 0.078179 0.975929 0.407407
0.604087 -0.067726 0.078322 0.975819 0.408408
0.604006 -0.067986 0.078466 0.975710 0.409409
0.603925 -0.068235 0.078610 0.975601 0.410410
0.603844 -0.068471 0.078753 0.975493 0.411411
0.603763 -0.068696 0.078897 0.975385 0.412412
0.603682 -0.068908 0.079041 0.975277 0.413413
0.603600 -0.069109 0.079185 0.975169 0.414414
0.603518 -0.069296 0.079329 0.975063 0.415415
0.603436 -0.069475 0.079472 0.974956 0.416416
0.603354 -0.069639 0.079616 0.974850 0.417417
0.603271 -0.069792 0.079760 0.974744 0.418418
0.603189 -0.069932 0.079904 0.974639 0.419419
0.603106 -0.070062 0.080048 0.974534 0.420420
0.603024 -0.070181 0.080191 0.974429 0.421421
0.602941 -0.070288 0.080335 0.974325 0.422422
0.602859 -0.070382 0.080479 0.974222 0.423423
0.602776 -0.070468 0.080623 0.974118 0.424424
0.602693 -0.070542 0.080766 0.974015 0.425425
0.602610 -0.070602 0.080910 0.973913 0.426426
0.602527 -0.070652 0.081054 0.973811 0.427427
0.602445 -0.070691 0.081197 0.973709 0.428428
0.602362 -0.070720 0.081341 0.973608 0.429429
0.602279 -0.070739 0.081485 0.973507 0.430430
0.602197 -0.070746 0.081628 0.973407 0.431431
0.602115 -0.070742 0.081771 0.973307 0.432432
0.602032 -0.070728 0.081915 0.973207 0.433433
0.601950 -0.070703 0.082058 0.973108 0.434434
0.601868 -0.070669 0.082201 0.973009 0.435435
0.601786 -0.070623 0.082344 0.972911 0.436436
0.601704 -0.070567 0.082488 0.972813 0.437437
0.601623 -0.070501 0.082631 0.972715 0.438438
0.601541 -0.070425 0.082774 0.972618 0.439439
0.601460 -0.070340 0.082916 0.972521 0.440440
0.601379 -0.070245 0.083059 0.972425 0.441441
0.601298 -0.070139 0.083202 0.972329 0.442442
0.601218 -0.070025 0.083345 0.972233 0.443443
0.601137 -0.069900 0.083487 0.972138 0.444444
0.601057 -0.069766 0.083629 0.972043 0.445445
0.600977 -0.069623 0.083772 0.971949 0.446446
0.600898 -0.069470 0.083914 0.971855 0.447447
0.600819 -0.069309 0.084056 0.971762 0.448448
0.600740 -0.069139 0.084198 0.971668 0.449449
0.600661 -0.068959 0.084340 0.971576 0.450450
0.600583 -0.068770 0.084482 0.971483 0.451451
0.600505 -0.068572 0.084623 0.971391 0.452452
0.600428 -0.068368 0.084765 0.971300 0.453453
0.600350 -0.068152 0.084906 0.971209 0.454454
0.600274 -0.067930 0.085048 0.971118 0.455455
0.600197 -0.067699 0.085189 0.971028 0.456456
0.600121 -0.067460 0.085330 0.970938 0.457457
0.600046 -0.067212 0.085471 0.970848 0.458458
0.599970 -0.066957 0.085611 0.970759 0.459459
0.599896 -0.066693 0.085752 0.970670 0.460460
0.599821 -0.066423 0.085892 0.970582 0.461461
0.599747 -0.066145 0.086033 0.970494 0.462462
0.599674 -0.065858 0.086173 0.970406 0.463463
0.599601 -0.065564 0.086313 0.970319 0.464464
0.599528 -0.065263 0.086453 0.970232 0.465465
0.599457 -0.064956 0.086592 0.970145 0.466466
0.599385 -0.064639 0.086732 0.970060 0.467467
0.599314 -0.064318 0.086871 0.969974 0.468468
0.599243 -0.063989 0.087010 0.969889 0.469469
0.599173 -0.063654 0.087149 0.969803 0.470470
0.599104 -0.063311 0.087288 0.969719 0.471471
0.599035 -0.062962 0.087427 0.969634 0.472472
0.598966 -0.062606 0.087565 0.969550 0.473473
0.598899 -0.062244 0.087704 0.969467 0.474474
0.598831 -0.061876 0.087842 0.969384 0.475475
0.598764 -0.061502 0.087980 0.969301 0.476476
0.598698 -0.061122 0.088118 0.969218 0.477477
0.598633 -0.060736 0.088255 0.969136 0.478478
0.598567 -0.060343 0.088393 0.969054 0.479479
0.598503 -0.059946 0.088530 0.968973 0.480480
0.598439 -0.059542 0.088667 0.968892 0.481481
0.598376 -0.059135 0.088804 0.968811 0.482482
0.598313 -0.058720 0.088940 0.968731 0.483483
0.598251 -0.058302 0.089077 0.968651 0.484484
0.598189 -0.057878 0.089213 0.968571 0.485485
0.598128 -0.057448 0.089349 0.968492 0.486486
0.598068 -0.057014 0.089485 0.968412 0.487487
0.598008 -0.056576 0.089620 0.968333 0.488488
0.597949 -0.056131 0.089756 0.968255 0.489489
0.597891 -0.055683 0.089891 0.968177 0.490490
0.597833 -0.055231 0.090026 0.968099 0.491491
0.597776 -0.054774 0.090161 0.968022 0.492492
0.597719 -0.054313 0.090295 0.967945 0.493493
0.597663 -0.053847 0.090430 0.967868 0.494494
0.597608 -0.053377 0.090564 0.967791 0.495495
0.597554 -0.052904 0.090698 0.967715 0.496496
0.597500 -0.052427 0.090831 0.967639 0.497497
0.597447 -0.051945 0.090965 0.967563 0.498498
0.597394 -0.051461 0.091098 0.967488 0.499499
0.597342 -0.050972 0.091231 0.967413 0.500501
0.597291 -0.050480 0.091364 0.967338 0.501502
0.597240 -0.049986 0.091496 0.967263 0.502503
0.597190 -0.049488 0.091629 0.967189 0.503504
0.597141 -0.048984 0.091761 0.967115 0.504505
0.597093 -0.048481 0.091893 0.967041 0.505506
0.597045 -0.047973 0.092024 0.966968 0.506507
0.596998 -0.047463 0.092156 0.966895 0.507508
0.596951 -0.046952 0.092287 0.966822 0.508509
0.596906 -0.046436 0.092418 0.966750 0.509510
0.596860 -0.045917 0.092549 0.966677 0.510511
0.596816 -0.045397 0.092679 0.966605 0.511512
0.596772 -0.044873 0.092809 0.966533 0.512513
0.596729 -0.044348 0.092939 0.966462 0.513514
0.596687 -0.043821 0.093069 0.966390 0.514515
0.596645 -0.043292 0.093199 0.966319 0.515516
0.596604 -0.042760 0.093328 0.966249 0.516517
0.596564 -0.042228 0.093457 0.966178 0.517518
0.596525 -0.041693 0.093586 0.966108 0.518519
0.596486 -0.041155 0.093714 0.966037 0.519520
0.596448 -0.040617 0.093843 0.965968 0.520521
0.596410 -0.040077 0.093971 0.965898 0.521522
0.596373 -0.039537 0.094098 0.965829 0.522523
0.596337 -0.038994 0.094226 0.965760 0.523524
0.596302 -0.038451 0.094353 0.965690 0.524525
0.596267 -0.037905 0.094480 0.965622 0.525526
0.596233 -0.037359 0.094607 0.965553 0.526527
0.596200 -0.036812 0.094734 0.965485 0.527528
0.596167 -0.036265 0.094860 0.965417 0.528529
0.596135 -0.035715 0.094986 0.965349 0.529530
0.596104 -0.035165 0.095112 0.965282 0.530531
0.596073 -0.034615 0.095238 0.965214 0.531532
0.596044 -0.034066 0.095363 0.965147 0.532533
0.596014 -0.033514 0.095488 0.965079 0.533534
0.595986 -0.032962 0.095613 0.965012 0.534535
0.595958 -0.032411 0.095738 0.964946 0.535536
0.595931 -0.031859 0.095862 0.964879 0.536537
0.595904 -0.031306 0.095986 0.964813 0.537538
0.595879 -0.030752 0.096110 0.964747 0.538539
0.595854 -0.030200 0.096234 0.964681 0.539540
0.595829 -0.029649 0.096357 0.964615 0.540541
0.595805 -0.029094 0.096480 0.964549 0.541542
0.595782 -0.028543 0.096603 0.964484 0.542543
0.595760 -0.027992 0.096726 0.964418 0.543544
0.595738 -0.027439 0.096848 0.964353 0.544545
0.595717 -0.026888 0.096970 0.964288 0.545546
0.595697 -0.026337 0.097092 0.964224 0.546547
0.595677 -0.025787 0.097214 0.964159 0.547548
0.595658 -0.025238 0.097335 0.964094 0.548549
0.595639 -0.024690 0.097456 0.964030 0.549550
0.595622 -0.024141 0.097577 0.963966 0.550551
0.595604 -0.023594 0.097698 0.963902 0.551552
0.595588 -0.023047 0.097818 0.963837 0.552553
0.595572 -0.022502 0.097938 0.963774 0.553554
0.595557 -0.021957 0.098058 0.963710 0.554555
0.595542 -0.021414 0.098178 0.963646 0.555556
0.595528 -0.020872 0.098297 0.963583 0.556557
0.595515 -0.020331 0.098416 0.963520 0.557558
0.595502 -0.019790 0.098535 0.963457 0.558559
0.595490 -0.019253 0.098654 0.963394 0.559560
0.595479 -0.018716 0.098772 0.963331 0.560561
0.595468 -0.018180 0.098891 0.963268 0.561562
0.595457 -0.017645 0.099009 0.963205 0.562563
0.595448 -0.017113 0.099126 0.963143 0.563564
0.595439 -0.016583 0.099244 0.963080 0.564565
0.595430 -0.016053 0.099361 0.963018 0.565566
0.595422 -0.015525 0.099478 0.962956 0.566567
0.595415 -0.014999 0.099595 0.962894 0.567568
0.595408 -0.014475 0.099711 0.962832 0.568569
0.595402 -0.013953 0.099828 0.962770 0.569570
0.595397 -0.013433 0.099944 0.962708 0.570571
0.595392 -0.012915 0.100059 0.962646 0.571572
0.595387 -0.012398 0.100175 0.962585 0.572573
0.595384 -0.011883 0.100290 0.962523 0.573574
0.595381 -0.011372 0.100405 0.962462 0.574575
0.595378 -0.010861 0.100520 0.962400 0.575576
0.595376 -0.010354 0.100635 0.962339 0.576577
0.595374 -0.009848 0.100749 0.962278 0.577578
0.595373 -0.009345 0.100864 0.962217 0.578579
0.595373 -0.008845 0.100978 0.962156 0.579580
0.595373 -0.008346 0.101091 0.962094 0.580581
0.595373 -0.007849 0.101205 0.962034 0.581582
0.595374 -0.007357 0.101318 0.961973 0.582583
0.595376 -0.006865 0.101431 0.961912 0.583584
0.595378 -0.006377 0.101544 0.961852 0.584585
0.595380 -0.005891 0.101656 0.961791 0.585586
0.595384 -0.005407 0.101769 0.961731 0.586587
0.595388 -0.004926 0.101881 0.961670 0.587588
0.595392 -0.004448 0.101993 0.961610 0.588589
0.595396 -0.003973 0.102105 0.961549 0.589590
0.595401 -0.003500 0.102216 0.961489 0.590591
0.595407 -0.003030 0.102327 0.961429 0.591592
0.595413 -0.002563 0.102438 0.961369 0.592593
0.595420 -0.002100 0.102549 0.961308 0.593594
0.595427 -0.001639 0.102660 0.961248 0.594595
0.595434 -0.001180 0.102770 0.961188 0.595596
0.595442 -0.000725 0.102880 0.961128 0.596597
0.595451 -0.000273 0.102990 0.961068 0.597598
0.595460 0.000177 0.103100 0.961008 0.598599
0.595469 0.000623 0.103210 0.960949 0.599600
0.595479 0.001067 0.103319 0.960889 0.600601
0.595489 0.001506 0.103428 0.960829 0.601602
0.595499 0.001944 0.103537 0.960769 0.602603
0.595510 0.002377 0.103646 0.960709 0.603604
0.595522 0.002808 0.103754 0.960649 0.604605
0.595534 0.003235 0.103863 0.960590 0.605606
0.595546 0.003660 0.103971 0.960530 0.606607
0.595559 0.004081 0.104079 0.960470 0.607608
0.595572 0.004499 0.104186 0.960411 0.608609
0.595585 0.004912 0.104294 0.960351 0.609610
0.595599 0.005324 0.104401 0.960292 0.610611
0.595613 0.005731 0.104509 0.960232 0.611612
0.595628 0.006136 0.104615 0.960173 0.612613
0.595643 0.006537 0.104722 0.960113 0.613614
0.595658 0.006935 0.104829 0.960053 0.614615
0.595674 0.007328 0.104935 0.959994 0.615616
0.595690 0.007719 0.105041 0.959935 0.616617
0.595706 0.008107 0.105147 0.959875 0.617618
0.595723 0.008491 0.105253 0.959816 0.618619
0.595740 0.008871 0.105359 0.959756 0.619620
0.595758 0.009249 0.105464 0.959697 0.620621
0.595775 0.009623 0.105569 0.959637 0.621622
0.595794 0.009991 0.105674 0.959578 0.622623
0.595812 0.010359 0.105779 0.959519 0.623624
0.595831 0.010722 0.105884 0.959460 0.624625
0.595850 0.011081 0.105988 0.959400 0.625626
0.595869 0.011437 0.106093 0.959341 0.626627
0.595889 0.011789 0.106197 0.959281 0.627628
0.595909 0.012138 0.106301 0.959222 0.628629
0.595929 0.012484 0.106405 0.959162 0.629630
0.595950 0.012823 0.106508 0.959103 0.630631
0.595970 0.013163 0.106612 0.959043 0.631632
0.595992 0.013497 0.106715 0.958984 0.632633
0.596013 0.013827 0.106818 0.958925 0.633634
0.596035 0.014154 0.106921 0.958865 0.634635
0.596056 0.014478 0.107024 0.958806 0.635636
0.596079 0.014798 0.107127 0.958746 0.636637
0.596101 0.015114 0.107229 0.958687 0.637638
0.596124 0.015427 0.107332 0.958627 0.638639
0.596146 0.015736 0.107434 0.958568 0.639640
0.596170 0.016040 0.107536 0.958508 0.640641
0.596193 0.016343 0.107638 0.958449 0.641642
0.596217 0.016641 0.107739 0.958389 0.642643
0.596240 0.016935 0.107841 0.958329 0.643644
0.596264 0.017225 0.107942 0.958270 0.644645
0.596289 0.017513 0.108043 0.958211 0.645646
0.596313 0.017796 0.108144 0.958151 0.646647
0.596337 0.018075 0.108245 0.958091 0.647648
0.596362 0.018352 0.108346 0.958032 0.648649
0.596387 0.018625 0.108447 0.957972 0.649650
0.596412 0.018894 0.108547 0.957912 0.650651
0.596438 0.019159 0.108648 0.957852 0.651652
0.596463 0.019421 0.108748 0.957793 0.652653
0.596489 0.019679 0.108848 0.957733 0.653654
0.596515 0.019932 0.108948 0.957673 0.654655
0.596541 0.020182 0.109048 0.957613 0.655656
0.596567 0.020429 0.109147 0.957553 0.656657
0.596593 0.020673 0.109247 0.957493 0.657658
0.596619 0.020913 0.109346 0.957433 0.658659
0.596646 0.021149 0.109445 0.957374 0.659660
0.596673 0.021382 0.109544 0.957313 0.660661
0.596700 0.021611 0.109643 0.957254 0.661662
0.596726 0.021837 0.109742 0.957194 0.662663
0.596754 0.022058 0.109841 0.957134 0.663664
0.596781 0.022276 0.109939 0.957074 0.664665
0.596808 0.022491 0.110038 0.957014 0.665666
0.596836 0.022701 0.110136 0.956953 0.666667
0.596863 0.022909 0.110234 0.956893 0.667668
0.596891 0.023113 0.110332 0.956833 0.668669
0.596919 0.023313 0.110430 0.956773 0.669670
0.596946 0.023511 0.110528 0.956712 0.670671
0.596974 0.023703 0.110626 0.956652 0.671672
0.597002 0.023893 0.110724 0.956591 0.672673
0.597030 0.024080 0.110821 0.956531 0.673674
0.597058 0.024263 0.110918 0.956470 0.674675
0.597086 0.024442 0.111016 0.956410 0.675676
0.597115 0.024619 0.111113 0.956349 0.676677
0.597143 0.024791 0.111210 0.956289 0.677678
0.597172 0.024960 0.111307 0.956228 0.678679
0.597200 0.025127 0.111403 0.956168 0.679680
0.597228 0.025288 0.111500 0.956107 0.680681
0.597257 0.025448 0.111597 0.956046 0.681682
0.597286 0.025603 0.111693 0.955985 0.682683
0.597314 0.025756 0.111790 0.955924 0.683684
0.597343 0.025905 0.111886 0.955864 0.684685
0.597371 0.026051 0.111982 0.955803 0.685686
0.597400 0.026192 0.112078 0.955742 0.686687
0.597429 0.026332 0.112174 0.955681 0.687688
0.597457 0.026468 0.112270 0.955620 0.688689
0.597486 0.026599 0.112366 0.955559 0.689690
0.597515 0.026730 0.112461 0.955498 0.690691
0.597543 0.026856 0.112557 0.955436 0.691692
0.597572 0.026979 0.112652 0.955376 0.692693
0.597601 0.027099 0.112748 0.955314 0.693694
0.597630 0.027215 0.112843 0.955253 0.694695
0.597658 0.027328 0.112938 0.955192 0.695696
0.597687 0.027439 0.113033 0.955130 0.696697
0.597716 0.027546 0.113128 0.955069 0.697698
0.597744 0.027649 0.113223 0.955007 0.698699
0.597773 0.027750 0.113318 0.954946 0.699700
0.597801 0.027848 0.113413 0.954885 0.700701
0.597830 0.027944 0.113508 0.954823 0.701702
0.597858 0.028035 0.113602 0.954761 0.702703
0.597887 0.028125 0.113697 0.954699 0.703704
0.597915 0.028210 0.113791 0.954638 0.704705
0.597943 0.028293 0.113885 0.954576 0.705706
0.597972 0.028373 0.113980 0.954514 0.706707
0.598000 0.028451 0.114074 0.954452 0.707708
0.598028 0.028524 0.114168 0.954390 0.708709
0.598056 0.028596 0.114262 0.954328 0.709710
0.598084 0.028665 0.114356 0.954266 0.710711
0.598112 0.028729 0.114450 0.954204 0.711712
0.598140 0.028794 0.114544 0.954142 0.712713
0.598168 0.028853 0.114637 0.954080 0.713714
0.598196 0.028910 0.114731 0.954018 0.714715
0.598223 0.028965 0.114825 0.953956 0.715716
0.598251 0.029017 0.114918 0.953893 0.716717
0.598279 0.029066 0.115011 0.953831 0.717718
0.598306 0.029112 0.115105 0.953769 0.718719
0.598333 0.029157 0.115198 0.953706 0.719720
0.598360 0.029198 0.115291 0.953644 0.720721
0.598387 0.029238 0.115385 0.953581 0.721722
0.598415 0.029273 0.115478 0.953519 0.722723
0.598441 0.029306 0.115571 0.953456 0.723724
0.598468 0.029338 0.115664 0.953393 0.724725
0.598495 0.029366 0.115757 0.953331 0.725726
0.598522 0.029392 0.115850 0.953269 0.726727
0.598548 0.029416 0.115942 0.953205 0.727728
0.598574 0.029437 0.116035 0.953143 0.728729
0.598601 0.029455 0.116128 0.953080 0.729730
0.598627 0.029473 0.116220 0.953017 0.730731
0.598653 0.029486 0.116313 0.952954 0.731732
0.598678 0.029499 0.116405 0.952891 0.732733
0.598704 0.029508 0.116498 0.952828 0.733734
0.598730 0.029515 0.116590 0.952765 0.734735
0.598755 0.029519 0.116683 0.952702 0.735736
0.598780 0.029523 0.116775 0.952639 0.736737
0.598806 0.029523 0.116867 0.952576 0.737738
0.598831 0.029522 0.116959 0.952512 0.738739
0.598856 0.029517 0.117051 0.952449 0.739740
0.598880 0.029512 0.117144 0.952386 0.740741
0.598905 0.029504 0.117236 0.952322 0.741742
0.598929 0.029494 0.117328 0.952259 0.742743
0.598954 0.029482 0.117419 0.952196 0.743744
0.598978 0.029468 0.117511 0.952132 0.744745
0.599001 0.029452 0.117603 0.952069 0.745746
0.599025 0.029434 0.117695 0.952005 0.746747
0.599049 0.029414 0.117787 0.951942 0.747748
0.599073 0.029392 0.117878 0.951878 0.748749
0.599096 0.029369 0.117970 0.951814 0.749750
0.599119 0.029343 0.118062 0.951750 0.750751
0.599142 0.029316 0.118153 0.951687 0.751752
0.599165 0.029288 0.118245 0.951623 0.752753
0.599187 0.029256 0.118336 0.951559 0.753754
0.599210 0.029223 0.118428 0.951495 0.754755
0.599232 0.029188 0.118519 0.951432 0.755756
0.599254 0.029154 0.118611 0.951368 0.756757
0.599276 0.029115 0.118702 0.951304 0.757758
0.599298 0.029076 0.118793 0.951240 0.758759
0.599319 0.029035 0.118884 0.951176 0.759760
0.599341 0.028992 0.118976 0.951112 0.760761
0.599362 0.028948 0.119067 0.951048 0.761762
0.599383 0.028903 0.119158 0.950984 0.762763
0.599404 0.028856 0.119249 0.950920 0.763764
0.599424 0.028808 0.119340 0.950855 0.764765
0.599445 0.028758 0.119431 0.950791 0.765766
0.599465 0.028706 0.119522 0.950727 0.766767
0.599485 0.028653 0.119613 0.950663 0.767768
0.599505 0.028600 0.119704 0.950599 0.768769
0.599525 0.028545 0.119795 0.950535 0.769770
0.599544 0.028488 0.119886 0.950470 0.770771
0.599564 0.028429 0.119976 0.950406 0.771772
0.599583 0.028370 0.120067 0.950341 0.772773
0.599601 0.028310 0.120158 0.950277 0.773774
0.599620 0.028249 0.120249 0.950213 0.774775
0.599639 0.028186 0.120339 0.950148 0.775776
0.599657 0.028123 0.120430 0.950084 0.776777
0.599675 0.028058 0.120521 0.950019 0.777778
0.599693 0.027992 0.120611 0.949955 0.778779
0.599711 0.027925 0.120702 0.949890 0.779780
0.599728 0.027857 0.120792 0.949825 0.780781
0.599745 0.027788 0.120883 0.949761 0.781782
0.599763 0.027717 0.120973 0.949697 0.782783
0.599780 0.027646 0.121064 0.949632 0.783784
0.599796 0.027574 0.121154 0.949567 0.784785
0.599813 0.027502 0.121244 0.949503 0.785786
0.599829 0.027429 0.121335 0.949438 0.786787
0.599845 0.027354 0.121425 0.949373 0.787788
0.599861 0.027279 0.121515 0.949309 0.788789
0.599877 0.027203 0.121606 0.949244 0.789790
0.599892 0.027127 0.121696 0.949179 0.790791
0.599907 0.027050 0.121786 0.949115 0.791792
0.599922 0.026971 0.121876 0.949050 0.792793
0.599937 0.026892 0.121966 0.948985 0.793794
0.599952 0.026813 0.122057 0.948920 0.794795
0.599966 0.026734 0.122147 0.948856 0.795796
0.599980 0.026654 0.122237 0.948791 0.796797
0.599995 0.026572 0.122327 0.948726 0.797798
0.600008 0.026490 0.122417 0.948662 0.798799
0.600022 0.026408 0.122507 0.948597 0.799800
0.600035 0.026326 0.122597 0.948532 0.800801
0.600048 0.026243 0.122687 0.948467 0.801802
0.600061 0.026160 0.122777 0.948403 0.802803
0.600074 0.026076 0.122866 0.948337 0.803804
0.600087 0.025992 0.122956 0.948273 0.804805
0.600099 0.025908 0.123046 0.948208 0.805806
0.600111 0.025824 0.123136 0.948143 0.806807
0.600123 0.025740 0.123226 0.948079 0.807808
0.600135 0.025654 0.123315 0.948014 0.808809
0.600147 0.025568 0.123405 0.947949 0.809810
0.600158 0.025482 0.123495 0.947884 0.810811
0.600169 0.025398 0.123584 0.947820 0.811812
0.600180 0.025312 0.123674 0.947755 0.812813
0.600191 0.025226 0.123764 0.947690 0.813814
0.600201 0.025140 0.123853 0.947626 0.814815
0.600212 0.025054 0.123943 0.947561 0.815816
0.600222 0.024968 0.124032 0.947496 0.816817
0.600232 0.024882 0.124122 0.947432 0.817818
0.600242 0.024797 0.124211 0.947367 0.818819
0.600251 0.024709 0.124301 0.947302 0.819820
0.600261 0.024624 0.124390 0.947238 0.820821
0.600270 0.024539 0.124480 0.947173 0.821822
0.600279 0.024453 0.124569 0.947109 0.822823
0.600288 0.024368 0.124658 0.947044 0.823824
0.600296 0.024282 0.124748 0.946980 0.824825
0.600305 0.024198 0.124837 0.946915 0.825826
0.600313 0.024113 0.124926 0.946851 0.826827
0.600321 0.024028 0.125015 0.946786 0.827828
0.600329 0.023944 0.125105 0.946722 0.828829
0.600337 0.023861 0.125194 0.946658 0.829830
0.600344 0.023776 0.125283 0.946593 0.830831
0.600352 0.023693 0.125372 0.946528 0.831832
0.600359 0.023610 0.125461 0.946464 0.832833
0.600366 0.023528 0.125550 0.946400 0.833834
0.600373 0.023446 0.125639 0.946336 0.834835
0.600379 0.023365 0.125728 0.946272 0.835836
0.600386 0.023283 0.125817 0.946208 0.836837
0.600392 0.023203 0.125906 0.946143 0.837838
0.600398 0.023123 0.125995 0.946079 0.838839
0.600404 0.023043 0.126084 0.946015 0.839840
0.600410 0.022964 0.126172 0.945952 0.840841
0.600416 0.022885 0.126261 0.945887 0.841842
0.600421 0.022809 0.126350 0.945823 0.842843
0.600427 0.022731 0.126439 0.945760 0.843844
0.600432 0.022655 0.126527 0.945696 0.844845
0.600437 0.022580 0.126616 0.945632 0.845846
0.600442 0.022506 0.126704 0.945568 0.846847
0.600447 0.022431 0.126793 0.945504 0.847848
0.600451 0.022358 0.126882 0.945441 0.848849
0.600456 0.022285 0.126970 0.945377 0.849850
0.600460 0.022213 0.127058 0.945314 0.850851
0.600464 0.022143 0.127147 0.945251 0.851852
0.600468 0.022073 0.127235 0.945187 0.852853
0.600472 0.022005 0.127324 0.945124 0.853854
0.600476 0.021936 0.127412 0.945061 0.854855
0.600480 0.021869 0.127500 0.944997 0.855856
0.600483 0.021803 0.127588 0.944934 0.856857
0.600487 0.021737 0.127676 0.944871 0.857858
0.600490 0.021673 0.127765 0.944808 0.858859
0.600493 0.021609 0.127853 0.944745 0.859860
0.600496 0.021547 0.127941 0.944683 0.860861
0.600499 0.021485 0.128029 0.944620 0.861862
0.600501 0.021426 0.128116 0.944557 0.862863
0.600504 0.021368 0.128204 0.944494 0.863864
0.600507 0.021309 0.128292 0.944432 0.864865
0.600509 0.021253 0.128380 0.944369 0.865866
0.600512 0.021198 0.128468 0.944307 0.866867
0.600514 0.021144 0.128555 0.944245 0.867868
0.600516 0.021090 0.128643 0.944182 0.868869
0.600518 0.021038 0.128731 0.944120 0.869870
0.600520 0.020987 0.128818 0.944058 0.870871
0.600522 0.020939 0.128906 0.943997 0.871872
0.600524 0.020890 0.128993 0.943934 0.872873
0.600526 0.020844 0.129081 0.943872 0.873874
0.600528 0.020798 0.129168 0.943811 0.874875
0.600529 0.020754 0.129255 0.943750 0.875876
0.600531 0.020712 0.129342 0.943688 0.876877
0.600533 0.020670 0.129430 0.943627 0.877878
0.600534 0.020631 0.129517 0.943565 0.878879
0.600535 0.020592 0.129604 0.943504 0.879880
0.600537 0.020555 0.129691 0.943443 0.880881
0.600538 0.020519 0.129778 0.943382 0.881882
0.600539 0.020484 0.129865 0.943321 0.882883
0.600540 0.020453 0.129951 0.943260 0.883884
0.600542 0.020422 0.130038 0.943200 0.884885
0.600543 0.020391 0.130125 0.943139 0.885886
0.600544 0.020365 0.130211 0.943079 0.886887
0.600545 0.020338 0.130298 0.943018 0.887888
0.600546 0.020314 0.130384 0.942958 0.888889
0.600547 0.020290 0.130471 0.942898 0.889890
0.600548 0.020268 0.130557 0.942838 0.890891
0.600549 0.020248 0.130643 0.942778 0.891892
0.600550 0.020230 0.130730 0.942719 0.892893
0.600551 0.020214 0.130816 0.942659 0.893894
0.600552 0.020199 0.130902 0.942600 0.894895
0.600553 0.020187 0.130988 0.942540 0.895896
0.600554 0.020174 0.131074 0.942481 0.896897
0.600555 0.020164 0.131159 0.942422 0.897898
0.600556 0.020157 0.131245 0.942363 0.898899
0.600557 0.020150 0.131331 0.942305 0.899900
0.600558 0.020147 0.131416 0.942246 0.900901
0.600559 0.020144 0.131502 0.942187 0.901902
0.600560 0.020144 0.131587 0.942129 0.902903
0.600561 0.020145 0.131673 0.942071 0.903904
0.600562 0.020147 0.131758 0.942013 0.904905
0.600564 0.020152 0.131843 0.941955 0.905906
0.600565 0.020160 0.131928 0.941897 0.906907
0.600566 0.020167 0.132013 0.941839 0.907908
0.600568 0.020178 0.132098 0.941782 0.908909
0.600569 0.020190 0.132183 0.941725 0.909910
0.600571 0.020204 0.132268 0.941667 0.910911
0.600572 0.020221 0.132352 0.941611 0.911912
0.600574 0.020239 0.132437 0.941554 0.912913
0.600576 0.020259 0.132521 0.941497 0.913914
0.600578 0.020282 0.132606 0.941441 0.914915
0.600580 0.020306 0.132690 0.941384 0.915916
0.600582 0.020332 0.132774 0.941328 0.916917
0.600584 0.020362 0.132858 0.941272 0.917918
0.600586 0.020391 0.132942 0.941216 0.918919
0.600589 0.020424 0.133026 0.941161 0.919920
0.600591 0.020457 0.133110 0.941105 0.920921
0.600594 0.020495 0.133193 0.941050 0.921922
0.600596 0.020533 0.133277 0.940995 0.922923
0.600599 0.020573 0.133360 0.940940 0.923924
0.600602 0.020616 0.133443 0.940885 0.924925
0.600605 0.020661 0.133527 0.940831 0.925926
0.600609 0.020708 0.133610 0.940776 0.926927
0.600612 0.020757 0.133693 0.940722 0.927928
0.600616 0.020808 0.133776 0.940668 0.928929
0.600620 0.020862 0.133858 0.940614 0.929930
0.600624 0.020917 0.133941 0.940561 0.930931
0.600628 0.020975 0.134023 0.940507 0.931932
0.600632 0.021036 0.134106 0.940454 0.932933
0.600637 0.021098 0.134188 0.940401 0.933934
0.600641 0.021162 0.134270 0.940348 0.934935
0.600646 0.021228 0.134352 0.940296 0.935936
0.600651 0.021297 0.134434 0.940244 0.936937
0.600657 0.021368 0.134516 0.940191 0.937938
0.600662 0.021442 0.134597 0.940140 0.938939
0.600668 0.021517 0.134679 0.940088 0.939940
0.600674 0.021594 0.134760 0.940036 0.940941
0.600680 0.021674 0.134841 0.939985 0.941942
0.600686 0.021757 0.134922 0.939934 0.942943
0.600693 0.021841 0.135003 0.939883 0.943944
0.600700 0.021928 0.135084 0.939833 0.944945
0.600707 0.022017 0.135165 0.939782 0.945946
0.600714 0.022110 0.135245 0.939732 0.946947
0.600722 0.022202 0.135326 0.939682 0.947948
0.600730 0.022299 0.135406 0.939633 0.948949
0.600738 0.022397 0.135486 0.939583 0.949950
0.600747 0.022497 0.135566 0.939534 0.950951
0.600755 0.022600 0.135646 0.939485 0.951952
0.600764 0.022706 0.135725 0.939436 0.952953
0.600774 0.022813 0.135805 0.939387 0.953954
0.600783 0.022923 0.135884 0.939339 0.954955
0.600793 0.023036 0.135963 0.939291 0.955956
0.600804 0.023151 0.136042 0.939243 0.956957
0.600814 0.023268 0.136121 0.939196 0.957958
0.600825 0.023387 0.136200 0.939148 0.958959
0.600837 0.023509 0.136278 0.939101 0.959960
0.600848 0.023633 0.136356 0.939054 0.960961
0.600860 0.023760 0.136434 0.939008 0.961962
0.600872 0.023889 0.136512 0.938962 0.962963
0.600885 0.024020 0.136590 0.938916 0.963964
0.600898 0.024154 0.136668 0.938870 0.964965
0.600912 0.024290 0.136745 0.938825 0.965966
0.600925 0.024428 0.136823 0.938779 0.966967
0.600939 0.024569 0.136900 0.938734 0.967968
0.600954 0.024713 0.136977 0.938690 0.968969
0.600969 0.024859 0.137053 0.938645 0.969970
0.600984 0.025007 0.137130 0.938601 0.970971
0.601000 0.025157 0.137206 0.938557 0.971972
0.601016 0.025309 0.137282 0.938514 0.972973
0.601033 0.025465 0.137358 0.938470 0.973974
0.601050 0.025622 0.137434 0.938427 0.974975
0.601067 0.025782 0.137510 0.938384 0.975976
0.601085 0.025946 0.137585 0.938342 0.976977
0.601103 0.026110 0.137660 0.938300 0.977978
0.601122 0.026277 0.137735 0.938258 0.978979
0.601141 0.026447 0.137810 0.938216 0.979980
0.601161 0.026619 0.137885 0.938175 0.980981
0.601181 0.026793 0.137959 0.938134 0.981982
0.601202 0.026970 0.138033 0.938093 0.982983
0.601223 0.027149 0.138107 0.938053 0.983984
0.601245 0.027329 0.138181 0.938012 0.984985
0.601267 0.027513 0.138254 0.937973 0.985986
0.601290 0.027701 0.138328 0.937933 0.986987
0.601313 0.027890 0.138401 0.937894 0.987988
0.601336 0.028081 0.138474 0.937855 0.988989
0.601360 0.028275 0.138546 0.937816 0.989990
0.601385 0.028471 0.138619 0.937778 0.990991
0.601410 0.028669 0.138691 0.937739 0.991992
0.601436 0.028869 0.138763 0.937702 0.992993
0.601462 0.029072 0.138835 0.937664 0.993994
0.601489 0.029277 0.138906 0.937627 0.994995
0.601517 0.029486 0.138977 0.937590 0.995996
0.601545 0.029695 0.139048 0.937553 0.996997
0.601573 0.029907 0.139119 0.937517 0.997998
0.601602 0.030122 0.139190 0.937481 0.998999
0.601632 0.030339 0.139260 0.937445 1.000000


==> plots2/dat_files/DeepONet_Stacked_traj_2_targets.dat <==
theta omega E_q E_d time
0.653570 -0.861106 0.000000 1.020090 0.000000
0.652720 -0.837644 0.000354 1.019887 0.001001
0.651892 -0.815514 0.000706 1.019684 0.002002
0.651087 -0.794633 0.001059 1.019482 0.003003
0.650301 -0.774923 0.001411 1.019280 0.004004
0.649535 -0.756308 0.001762 1.019079 0.005005
0.648786 -0.738682 0.002113 1.018879 0.006006
0.648054 -0.721974 0.002463 1.018679 0.007007
0.647337 -0.706144 0.002812 1.018480 0.008008
0.646636 -0.691150 0.003161 1.018282 0.009009
0.645949 -0.676952 0.003509 1.018084 0.010010
0.645276 -0.663512 0.003856 1.017887 0.011011
0.644617 -0.650788 0.004203 1.017690 0.012012
0.643970 -0.638741 0.004549 1.017495 0.013013
0.643336 -0.627332 0.004894 1.017300 0.014014
0.642713 -0.616521 0.005238 1.017106 0.015015
0.642102 -0.606271 0.005582 1.016912 0.016016
0.641501 -0.596541 0.005925 1.016719 0.017017
0.640911 -0.587293 0.006267 1.016528 0.018018
0.640329 -0.578490 0.006608 1.016337 0.019019
0.639757 -0.570092 0.006949 1.016146 0.020020
0.639193 -0.562062 0.007288 1.015957 0.021021
0.638636 -0.554363 0.007627 1.015768 0.022022
0.638087 -0.546956 0.007965 1.015581 0.023023
0.637544 -0.539805 0.008302 1.015394 0.024024
0.637008 -0.532873 0.008638 1.015208 0.025025
0.636478 -0.526168 0.008973 1.015023 0.026026
0.635954 -0.519695 0.009308 1.014839 0.027027
0.635436 -0.513441 0.009641 1.014656 0.028028
0.634925 -0.507393 0.009973 1.014474 0.029029
0.634419 -0.501541 0.010305 1.014292 0.030030
0.633920 -0.495872 0.010635 1.014112 0.031031
0.633426 -0.490376 0.010965 1.013933 0.032032
0.632937 -0.485039 0.011293 1.013755 0.033033
0.632454 -0.479852 0.011620 1.013578 0.034034
0.631977 -0.474804 0.011947 1.013402 0.035035
0.631504 -0.469883 0.012272 1.013227 0.036036
0.631036 -0.465080 0.012596 1.013052 0.037037
0.630574 -0.460383 0.012919 1.012879 0.038038
0.630116 -0.455782 0.013241 1.012708 0.039039
0.629662 -0.451268 0.013562 1.012537 0.040040
0.629213 -0.446830 0.013882 1.012367 0.041041
0.628769 -0.442458 0.014201 1.012198 0.042042
0.628328 -0.438144 0.014518 1.012031 0.043043
0.627892 -0.433877 0.014835 1.011865 0.044044
0.627460 -0.429649 0.015150 1.011700 0.045045
0.627032 -0.425462 0.015464 1.011535 0.046046
0.626608 -0.421315 0.015777 1.011373 0.047047
0.626188 -0.417206 0.016089 1.011211 0.048048
0.625772 -0.413133 0.016399 1.011050 0.049049
0.625361 -0.409092 0.016709 1.010891 0.050050
0.624953 -0.405082 0.017017 1.010733 0.051051
0.624549 -0.401100 0.017323 1.010576 0.052052
0.624149 -0.397144 0.017629 1.010420 0.053053
0.623754 -0.393212 0.017933 1.010265 0.054054
0.623362 -0.389302 0.018236 1.010112 0.055055
0.622974 -0.385412 0.018538 1.009959 0.056056
0.622590 -0.381539 0.018839 1.009808 0.057057
0.622210 -0.377682 0.019138 1.009659 0.058058
0.621834 -0.373839 0.019436 1.009510 0.059059
0.621462 -0.370007 0.019733 1.009363 0.060060
0.621094 -0.366185 0.020028 1.009217 0.061061
0.620730 -0.362371 0.020322 1.009072 0.062062
0.620369 -0.358563 0.020615 1.008928 0.063063
0.620012 -0.354760 0.020906 1.008785 0.064064
0.619659 -0.350959 0.021196 1.008644 0.065065
0.619310 -0.347159 0.021485 1.008504 0.066066
0.618965 -0.343358 0.021772 1.008366 0.067067
0.618623 -0.339555 0.022058 1.008228 0.068068
0.618285 -0.335748 0.022342 1.008092 0.069069
0.617951 -0.331941 0.022626 1.007957 0.070070
0.617621 -0.328136 0.022908 1.007823 0.071071
0.617294 -0.324334 0.023188 1.007690 0.072072
0.616972 -0.320534 0.023467 1.007559 0.073073
0.616653 -0.316736 0.023745 1.007428 0.074074
0.616338 -0.312940 0.024021 1.007299 0.075075
0.616026 -0.309146 0.024296 1.007172 0.076076
0.615719 -0.305354 0.024570 1.007045 0.077077
0.615415 -0.301563 0.024842 1.006920 0.078078
0.615115 -0.297775 0.025112 1.006796 0.079079
0.614819 -0.293989 0.025382 1.006673 0.080080
0.614527 -0.290205 0.025650 1.006551 0.081081
0.614238 -0.286423 0.025916 1.006430 0.082082
0.613954 -0.282644 0.026181 1.006311 0.083083
0.613673 -0.278868 0.026445 1.006192 0.084084
0.613395 -0.275096 0.026707 1.006075 0.085085
0.613122 -0.271327 0.026968 1.005960 0.086086
0.612852 -0.267562 0.027227 1.005845 0.087087
0.612586 -0.263801 0.027485 1.005731 0.088088
0.612324 -0.260046 0.027742 1.005619 0.089089
0.612065 -0.256296 0.027997 1.005507 0.090090
0.611811 -0.252553 0.028251 1.005397 0.091091
0.611560 -0.248816 0.028503 1.005288 0.092092
0.611312 -0.245087 0.028754 1.005180 0.093093
0.611069 -0.241366 0.029003 1.005073 0.094094
0.610829 -0.237654 0.029251 1.004967 0.095095
0.610593 -0.233951 0.029498 1.004863 0.096096
0.610360 -0.230260 0.029743 1.004759 0.097097
0.610132 -0.226580 0.029987 1.004656 0.098098
0.609907 -0.222912 0.030229 1.004555 0.099099
0.609685 -0.219258 0.030470 1.004454 0.100100
0.609468 -0.215618 0.030710 1.004355 0.101101
0.609253 -0.211991 0.030948 1.004257 0.102102
0.609043 -0.208372 0.031184 1.004159 0.103103
0.608836 -0.204763 0.031420 1.004063 0.104104
0.608633 -0.201166 0.031653 1.003968 0.105105
0.608433 -0.197583 0.031886 1.003873 0.106106
0.608236 -0.194013 0.032117 1.003780 0.107107
0.608044 -0.190459 0.032347 1.003688 0.108108
0.607855 -0.186921 0.032575 1.003596 0.109109
0.607669 -0.183401 0.032802 1.003505 0.110110
0.607487 -0.179900 0.033027 1.003416 0.111111
0.607308 -0.176417 0.033252 1.003327 0.112112
0.607133 -0.172955 0.033474 1.003240 0.113113
0.606961 -0.169514 0.033696 1.003153 0.114114
0.606793 -0.166095 0.033916 1.003067 0.115115
0.606628 -0.162698 0.034135 1.002982 0.116116
0.606467 -0.159323 0.034352 1.002897 0.117117
0.606309 -0.155972 0.034568 1.002814 0.118118
0.606155 -0.152645 0.034783 1.002731 0.119119
0.606004 -0.149341 0.034996 1.002650 0.120120
0.605856 -0.146062 0.035208 1.002569 0.121121
0.605711 -0.142808 0.035419 1.002489 0.122122
0.605570 -0.139578 0.035628 1.002409 0.123123
0.605432 -0.136373 0.035836 1.002331 0.124124
0.605298 -0.133193 0.036043 1.002253 0.125125
0.605166 -0.130037 0.036249 1.002176 0.126126
0.605038 -0.126906 0.036453 1.002100 0.127127
0.604913 -0.123799 0.036656 1.002024 0.128128
0.604791 -0.120716 0.036858 1.001950 0.129129
0.604672 -0.117656 0.037058 1.001876 0.130130
0.604556 -0.114620 0.037257 1.001802 0.131131
0.604444 -0.111607 0.037455 1.001729 0.132132
0.604334 -0.108616 0.037652 1.001657 0.133133
0.604227 -0.105647 0.037848 1.001586 0.134134
0.604123 -0.102698 0.038042 1.001515 0.135135
0.604021 -0.099770 0.038235 1.001445 0.136136
0.603923 -0.096862 0.038427 1.001376 0.137137
0.603828 -0.093977 0.038618 1.001307 0.138138
0.603735 -0.091116 0.038807 1.001239 0.139139
0.603645 -0.088282 0.038995 1.001171 0.140140
0.603558 -0.085474 0.039183 1.001104 0.141141
0.603473 -0.082695 0.039369 1.001037 0.142142
0.603392 -0.079944 0.039554 1.000971 0.143143
0.603313 -0.077222 0.039737 1.000906 0.144144
0.603237 -0.074530 0.039920 1.000841 0.145145
0.603163 -0.071869 0.040102 1.000777 0.146146
0.603093 -0.069238 0.040282 1.000713 0.147147
0.603024 -0.066639 0.040462 1.000649 0.148148
0.602959 -0.064071 0.040640 1.000586 0.149149
0.602896 -0.061535 0.040817 1.000524 0.150150
0.602836 -0.059031 0.040993 1.000462 0.151151
0.602778 -0.056558 0.041169 1.000400 0.152152
0.602723 -0.054117 0.041343 1.000339 0.153153
0.602670 -0.051706 0.041516 1.000278 0.154154
0.602620 -0.049327 0.041688 1.000218 0.155155
0.602572 -0.046978 0.041859 1.000158 0.156156
0.602526 -0.044659 0.042029 1.000098 0.157157
0.602483 -0.042369 0.042198 1.000039 0.158158
0.602442 -0.040108 0.042366 0.999980 0.159159
0.602403 -0.037874 0.042534 0.999922 0.160160
0.602366 -0.035667 0.042700 0.999864 0.161161
0.602332 -0.033486 0.042865 0.999806 0.162162
0.602299 -0.031330 0.043030 0.999748 0.163163
0.602269 -0.029201 0.043193 0.999691 0.164164
0.602241 -0.027101 0.043356 0.999634 0.165165
0.602215 -0.025031 0.043518 0.999577 0.166166
0.602191 -0.022990 0.043679 0.999521 0.167167
0.602168 -0.020980 0.043839 0.999465 0.168168
0.602148 -0.019001 0.043998 0.999409 0.169169
0.602130 -0.017052 0.044156 0.999354 0.170170
0.602114 -0.015135 0.044314 0.999298 0.171171
0.602100 -0.013249 0.044470 0.999243 0.172172
0.602087 -0.011395 0.044626 0.999188 0.173173
0.602077 -0.009572 0.044782 0.999133 0.174174
0.602068 -0.007781 0.044936 0.999079 0.175175
0.602062 -0.006020 0.045090 0.999025 0.176176
0.602056 -0.004291 0.045243 0.998970 0.177177
0.602053 -0.002592 0.045395 0.998916 0.178178
0.602051 -0.000923 0.045546 0.998863 0.179179
0.602051 0.000716 0.045697 0.998809 0.180180
0.602053 0.002325 0.045847 0.998755 0.181181
0.602056 0.003906 0.045996 0.998702 0.182182
0.602061 0.005459 0.046145 0.998648 0.183183
0.602067 0.006984 0.046293 0.998595 0.184184
0.602075 0.008483 0.046441 0.998542 0.185185
0.602084 0.009953 0.046587 0.998489 0.186186
0.602095 0.011394 0.046734 0.998436 0.187187
0.602107 0.012807 0.046879 0.998383 0.188188
0.602120 0.014190 0.047024 0.998330 0.189189
0.602135 0.015544 0.047168 0.998277 0.190190
0.602151 0.016868 0.047312 0.998225 0.191191
0.602169 0.018161 0.047456 0.998172 0.192192
0.602187 0.019425 0.047598 0.998119 0.193193
0.602207 0.020659 0.047740 0.998067 0.194194
0.602229 0.021863 0.047882 0.998014 0.195195
0.602251 0.023036 0.048023 0.997961 0.196196
0.602275 0.024181 0.048164 0.997909 0.197197
0.602300 0.025295 0.048304 0.997856 0.198198
0.602326 0.026381 0.048444 0.997803 0.199199
0.602353 0.027438 0.048583 0.997751 0.200200
0.602381 0.028468 0.048722 0.997698 0.201201
0.602410 0.029469 0.048860 0.997645 0.202202
0.602440 0.030444 0.048998 0.997592 0.203203
0.602471 0.031392 0.049136 0.997539 0.204204
0.602503 0.032315 0.049273 0.997486 0.205205
0.602536 0.033213 0.049410 0.997433 0.206206
0.602569 0.034085 0.049546 0.997380 0.207207
0.602604 0.034931 0.049682 0.997327 0.208208
0.602639 0.035750 0.049818 0.997273 0.209209
0.602675 0.036543 0.049953 0.997220 0.210210
0.602712 0.037308 0.050088 0.997166 0.211211
0.602750 0.038046 0.050223 0.997113 0.212212
0.602788 0.038757 0.050357 0.997059 0.213213
0.602827 0.039440 0.050491 0.997005 0.214214
0.602867 0.040095 0.050625 0.996951 0.215215
0.602907 0.040723 0.050759 0.996897 0.216216
0.602948 0.041324 0.050892 0.996842 0.217217
0.602990 0.041898 0.051025 0.996788 0.218218
0.603032 0.042444 0.051158 0.996733 0.219219
0.603075 0.042965 0.051290 0.996678 0.220220
0.603119 0.043459 0.051423 0.996623 0.221221
0.603162 0.043928 0.051555 0.996568 0.222222
0.603207 0.044372 0.051687 0.996513 0.223223
0.603252 0.044791 0.051818 0.996457 0.224224
0.603297 0.045187 0.051950 0.996401 0.225225
0.603342 0.045560 0.052081 0.996345 0.226226
0.603388 0.045912 0.052213 0.996289 0.227227
0.603434 0.046241 0.052344 0.996233 0.228228
0.603480 0.046549 0.052475 0.996176 0.229229
0.603527 0.046834 0.052606 0.996119 0.230230
0.603574 0.047096 0.052736 0.996062 0.231231
0.603621 0.047335 0.052867 0.996005 0.232232
0.603669 0.047550 0.052997 0.995947 0.233233
0.603716 0.047741 0.053128 0.995889 0.234234
0.603764 0.047907 0.053258 0.995831 0.235235
0.603812 0.048050 0.053389 0.995773 0.236236
0.603860 0.048168 0.053519 0.995714 0.237237
0.603908 0.048263 0.053649 0.995655 0.238238
0.603956 0.048333 0.053779 0.995596 0.239239
0.604005 0.048380 0.053909 0.995537 0.240240
0.604053 0.048403 0.054039 0.995477 0.241241
0.604102 0.048403 0.054169 0.995417 0.242242
0.604150 0.048380 0.054299 0.995356 0.243243
0.604199 0.048336 0.054429 0.995296 0.244244
0.604248 0.048270 0.054559 0.995235 0.245245
0.604296 0.048183 0.054689 0.995174 0.246246
0.604344 0.048076 0.054820 0.995112 0.247247
0.604392 0.047949 0.054950 0.995050 0.248248
0.604440 0.047805 0.055080 0.994988 0.249249
0.604488 0.047643 0.055210 0.994925 0.250250
0.604536 0.047464 0.055340 0.994862 0.251251
0.604583 0.047268 0.055470 0.994799 0.252252
0.604630 0.047054 0.055601 0.994736 0.253253
0.604677 0.046821 0.055731 0.994672 0.254254
0.604724 0.046569 0.055862 0.994607 0.255255
0.604770 0.046298 0.055992 0.994543 0.256256
0.604816 0.046009 0.056123 0.994478 0.257257
0.604862 0.045699 0.056254 0.994412 0.258258
0.604908 0.045371 0.056385 0.994347 0.259259
0.604953 0.045023 0.056516 0.994281 0.260260
0.604998 0.044656 0.056647 0.994214 0.261261
0.605042 0.044270 0.056778 0.994147 0.262262
0.605086 0.043865 0.056910 0.994080 0.263263
0.605130 0.043441 0.057041 0.994013 0.264264
0.605173 0.042999 0.057173 0.993945 0.265265
0.605216 0.042539 0.057305 0.993876 0.266266
0.605259 0.042062 0.057437 0.993808 0.267267
0.605301 0.041568 0.057569 0.993738 0.268268
0.605342 0.041058 0.057701 0.993669 0.269269
0.605383 0.040532 0.057833 0.993599 0.270270
0.605424 0.039992 0.057966 0.993529 0.271271
0.605463 0.039437 0.058099 0.993458 0.272272
0.605503 0.038869 0.058232 0.993387 0.273273
0.605541 0.038289 0.058365 0.993315 0.274274
0.605579 0.037697 0.058498 0.993243 0.275275
0.605617 0.037092 0.058632 0.993171 0.276276
0.605654 0.036475 0.058766 0.993098 0.277277
0.605690 0.035844 0.058900 0.993025 0.278278
0.605725 0.035200 0.059034 0.992951 0.279279
0.605760 0.034542 0.059168 0.992877 0.280280
0.605794 0.033871 0.059303 0.992802 0.281281
0.605828 0.033186 0.059438 0.992727 0.282282
0.605860 0.032488 0.059573 0.992652 0.283283
0.605892 0.031776 0.059708 0.992576 0.284284
0.605924 0.031050 0.059843 0.992500 0.285285
0.605955 0.030311 0.059979 0.992423 0.286286
0.605985 0.029560 0.060115 0.992346 0.287287
0.606014 0.028795 0.060251 0.992268 0.288288
0.606042 0.028018 0.060387 0.992190 0.289289
0.606070 0.027230 0.060524 0.992112 0.290290
0.606097 0.026429 0.060661 0.992033 0.291291
0.606123 0.025618 0.060798 0.991953 0.292292
0.606148 0.024796 0.060935 0.991874 0.293293
0.606173 0.023964 0.061073 0.991793 0.294294
0.606197 0.023123 0.061211 0.991713 0.295295
0.606219 0.022273 0.061349 0.991631 0.296296
0.606241 0.021416 0.061487 0.991550 0.297297
0.606262 0.020551 0.061626 0.991468 0.298298
0.606283 0.019680 0.061765 0.991385 0.299299
0.606302 0.018803 0.061904 0.991302 0.300300
0.606320 0.017919 0.062043 0.991219 0.301301
0.606338 0.017028 0.062183 0.991135 0.302302
0.606354 0.016129 0.062323 0.991050 0.303303
0.606370 0.015223 0.062463 0.990966 0.304304
0.606385 0.014310 0.062603 0.990880 0.305305
0.606398 0.013389 0.062744 0.990795 0.306306
0.606411 0.012462 0.062885 0.990708 0.307307
0.606423 0.011528 0.063026 0.990622 0.308308
0.606434 0.010587 0.063167 0.990535 0.309309
0.606444 0.009639 0.063309 0.990447 0.310310
0.606453 0.008685 0.063451 0.990359 0.311311
0.606462 0.007725 0.063593 0.990271 0.312312
0.606469 0.006759 0.063736 0.990182 0.313313
0.606475 0.005788 0.063878 0.990092 0.314314
0.606481 0.004812 0.064021 0.990002 0.315315
0.606485 0.003831 0.064164 0.989912 0.316316
0.606488 0.002845 0.064308 0.989821 0.317317
0.606491 0.001856 0.064452 0.989730 0.318318
0.606492 0.000864 0.064596 0.989639 0.319319
0.606493 -0.000132 0.064740 0.989546 0.320320
0.606492 -0.001129 0.064885 0.989454 0.321321
0.606491 -0.002129 0.065029 0.989361 0.322322
0.606488 -0.003129 0.065174 0.989268 0.323323
0.606484 -0.004130 0.065320 0.989174 0.324324
0.606480 -0.005132 0.065465 0.989079 0.325325
0.606474 -0.006135 0.065611 0.988985 0.326326
0.606467 -0.007140 0.065757 0.988890 0.327327
0.606460 -0.008145 0.065903 0.988794 0.328328
0.606451 -0.009151 0.066050 0.988698 0.329329
0.606441 -0.010158 0.066197 0.988601 0.330330
0.606431 -0.011165 0.066344 0.988505 0.331331
0.606419 -0.012173 0.066491 0.988407 0.332332
0.606406 -0.013180 0.066638 0.988309 0.333333
0.606393 -0.014187 0.066786 0.988211 0.334334
0.606378 -0.015194 0.066934 0.988113 0.335335
0.606362 -0.016200 0.067082 0.988014 0.336336
0.606345 -0.017205 0.067231 0.987914 0.337337
0.606328 -0.018208 0.067379 0.987814 0.338338
0.606309 -0.019210 0.067528 0.987714 0.339339
0.606289 -0.020211 0.067677 0.987614 0.340340
0.606269 -0.021209 0.067827 0.987513 0.341341
0.606247 -0.022205 0.067976 0.987411 0.342342
0.606224 -0.023198 0.068126 0.987309 0.343343
0.606201 -0.024188 0.068276 0.987207 0.344344
0.606176 -0.025175 0.068426 0.987104 0.345345
0.606150 -0.026158 0.068576 0.987001 0.346346
0.606123 -0.027137 0.068727 0.986898 0.347347
0.606096 -0.028112 0.068878 0.986794 0.348348
0.606067 -0.029083 0.069028 0.986690 0.349349
0.606038 -0.030051 0.069180 0.986586 0.350350
0.606007 -0.031015 0.069331 0.986481 0.351351
0.605976 -0.031975 0.069482 0.986376 0.352352
0.605943 -0.032931 0.069634 0.986270 0.353353
0.605910 -0.033881 0.069786 0.986164 0.354354
0.605876 -0.034826 0.069938 0.986058 0.355355
0.605840 -0.035765 0.070090 0.985951 0.356356
0.605804 -0.036698 0.070243 0.985844 0.357357
0.605767 -0.037624 0.070395 0.985737 0.358358
0.605729 -0.038544 0.070548 0.985629 0.359359
0.605690 -0.039456 0.070701 0.985521 0.360360
0.605650 -0.040361 0.070854 0.985413 0.361361
0.605609 -0.041258 0.071007 0.985304 0.362362
0.605568 -0.042147 0.071160 0.985195 0.363363
0.605525 -0.043027 0.071314 0.985086 0.364364
0.605482 -0.043900 0.071468 0.984976 0.365365
0.605437 -0.044763 0.071621 0.984866 0.366366
0.605392 -0.045618 0.071775 0.984756 0.367367
0.605346 -0.046464 0.071929 0.984646 0.368368
0.605299 -0.047302 0.072083 0.984535 0.369369
0.605251 -0.048130 0.072238 0.984424 0.370370
0.605202 -0.048949 0.072392 0.984313 0.371371
0.605153 -0.049759 0.072547 0.984201 0.372372
0.605102 -0.050560 0.072701 0.984089 0.373373
0.605051 -0.051352 0.072856 0.983977 0.374374
0.604999 -0.052135 0.073011 0.983865 0.375375
0.604947 -0.052908 0.073166 0.983752 0.376376
0.604893 -0.053673 0.073321 0.983639 0.377377
0.604839 -0.054429 0.073476 0.983526 0.378378
0.604784 -0.055177 0.073631 0.983413 0.379379
0.604728 -0.055916 0.073786 0.983300 0.380380
0.604672 -0.056646 0.073941 0.983186 0.381381
0.604615 -0.057369 0.074097 0.983072 0.382382
0.604557 -0.058083 0.074252 0.982958 0.383383
0.604499 -0.058788 0.074408 0.982843 0.384384
0.604440 -0.059482 0.074563 0.982729 0.385385
0.604380 -0.060166 0.074719 0.982614 0.386386
0.604320 -0.060839 0.074875 0.982499 0.387387
0.604259 -0.061501 0.075031 0.982384 0.388388
0.604197 -0.062150 0.075186 0.982268 0.389389
0.604135 -0.062786 0.075342 0.982153 0.390390
0.604071 -0.063410 0.075498 0.982037 0.391391
0.604008 -0.064020 0.075654 0.981921 0.392392
0.603944 -0.064617 0.075810 0.981805 0.393393
0.603879 -0.065200 0.075966 0.981689 0.394394
0.603813 -0.065769 0.076122 0.981573 0.395395
0.603747 -0.066324 0.076278 0.981457 0.396396
0.603680 -0.066866 0.076434 0.981340 0.397397
0.603613 -0.067393 0.076590 0.981223 0.398398
0.603545 -0.067907 0.076746 0.981107 0.399399
0.603477 -0.068406 0.076902 0.980990 0.400400
0.603408 -0.068892 0.077058 0.980873 0.401401
0.603339 -0.069365 0.077214 0.980756 0.402402
0.603269 -0.069825 0.077370 0.980638 0.403403
0.603198 -0.070272 0.077525 0.980521 0.404404
0.603128 -0.070706 0.077681 0.980404 0.405405
0.603057 -0.071128 0.077837 0.980286 0.406406
0.602985 -0.071539 0.077993 0.980169 0.407407
0.602913 -0.071939 0.078149 0.980051 0.408408
0.602841 -0.072329 0.078305 0.979934 0.409409
0.602768 -0.072709 0.078460 0.979816 0.410410
0.602695 -0.073079 0.078616 0.979698 0.411411
0.602622 -0.073440 0.078771 0.979580 0.412412
0.602548 -0.073789 0.078927 0.979463 0.413413
0.602474 -0.074127 0.079082 0.979345 0.414414
0.602400 -0.074452 0.079238 0.979227 0.415415
0.602326 -0.074763 0.079393 0.979109 0.416416
0.602251 -0.075062 0.079548 0.978991 0.417417
0.602176 -0.075345 0.079704 0.978873 0.418418
0.602100 -0.075614 0.079859 0.978755 0.419419
0.602025 -0.075868 0.080014 0.978638 0.420420
0.601949 -0.076107 0.080168 0.978520 0.421421
0.601873 -0.076330 0.080323 0.978402 0.422422
0.601796 -0.076538 0.080478 0.978284 0.423423
0.601720 -0.076729 0.080632 0.978166 0.424424
0.601643 -0.076905 0.080787 0.978049 0.425425
0.601566 -0.077064 0.080941 0.977931 0.426426
0.601489 -0.077208 0.081095 0.977813 0.427427
0.601411 -0.077337 0.081250 0.977696 0.428428
0.601333 -0.077450 0.081404 0.977578 0.429429
0.601256 -0.077548 0.081557 0.977461 0.430430
0.601178 -0.077632 0.081711 0.977343 0.431431
0.601100 -0.077702 0.081865 0.977226 0.432432
0.601022 -0.077757 0.082018 0.977109 0.433433
0.600944 -0.077800 0.082171 0.976992 0.434434
0.600865 -0.077831 0.082325 0.976875 0.435435
0.600787 -0.077850 0.082478 0.976758 0.436436
0.600709 -0.077858 0.082630 0.976641 0.437437
0.600631 -0.077856 0.082783 0.976524 0.438438
0.600553 -0.077845 0.082936 0.976407 0.439439
0.600475 -0.077826 0.083088 0.976291 0.440440
0.600397 -0.077798 0.083240 0.976174 0.441441
0.600320 -0.077759 0.083392 0.976058 0.442442
0.600242 -0.077709 0.083544 0.975942 0.443443
0.600164 -0.077648 0.083695 0.975826 0.444444
0.600087 -0.077574 0.083847 0.975710 0.445445
0.600009 -0.077487 0.083998 0.975595 0.446446
0.599932 -0.077387 0.084149 0.975479 0.447447
0.599855 -0.077273 0.084300 0.975364 0.448448
0.599778 -0.077145 0.084451 0.975248 0.449449
0.599701 -0.077003 0.084601 0.975133 0.450450
0.599624 -0.076847 0.084751 0.975018 0.451451
0.599547 -0.076677 0.084901 0.974904 0.452452
0.599470 -0.076493 0.085051 0.974789 0.453453
0.599394 -0.076294 0.085201 0.974675 0.454454
0.599318 -0.076081 0.085350 0.974561 0.455455
0.599242 -0.075853 0.085499 0.974447 0.456456
0.599166 -0.075613 0.085648 0.974333 0.457457
0.599090 -0.075358 0.085797 0.974220 0.458458
0.599015 -0.075091 0.085946 0.974106 0.459459
0.598939 -0.074811 0.086094 0.973993 0.460460
0.598864 -0.074519 0.086242 0.973880 0.461461
0.598790 -0.074215 0.086390 0.973767 0.462462
0.598715 -0.073901 0.086537 0.973655 0.463463
0.598641 -0.073576 0.086684 0.973543 0.464464
0.598568 -0.073242 0.086831 0.973431 0.465465
0.598494 -0.072899 0.086978 0.973319 0.466466
0.598421 -0.072549 0.087125 0.973207 0.467467
0.598349 -0.072192 0.087271 0.973096 0.468468
0.598277 -0.071829 0.087417 0.972985 0.469469
0.598205 -0.071459 0.087563 0.972874 0.470470
0.598134 -0.071080 0.087708 0.972764 0.471471
0.598063 -0.070693 0.087853 0.972653 0.472472
0.597992 -0.070297 0.087998 0.972543 0.473473
0.597922 -0.069891 0.088143 0.972434 0.474474
0.597853 -0.069475 0.088287 0.972324 0.475475
0.597784 -0.069049 0.088431 0.972215 0.476476
0.597715 -0.068613 0.088575 0.972106 0.477477
0.597647 -0.068166 0.088719 0.971997 0.478478
0.597579 -0.067709 0.088862 0.971889 0.479479
0.597511 -0.067241 0.089005 0.971781 0.480480
0.597444 -0.066763 0.089148 0.971673 0.481481
0.597378 -0.066274 0.089290 0.971565 0.482482
0.597312 -0.065775 0.089432 0.971458 0.483483
0.597246 -0.065265 0.089574 0.971351 0.484484
0.597181 -0.064745 0.089716 0.971244 0.485485
0.597116 -0.064216 0.089857 0.971138 0.486486
0.597052 -0.063677 0.089998 0.971032 0.487487
0.596989 -0.063129 0.090138 0.970926 0.488488
0.596925 -0.062572 0.090279 0.970821 0.489489
0.596863 -0.062008 0.090419 0.970715 0.490490
0.596801 -0.061435 0.090558 0.970610 0.491491
0.596740 -0.060856 0.090698 0.970506 0.492492
0.596679 -0.060270 0.090837 0.970402 0.493493
0.596619 -0.059679 0.090976 0.970298 0.494494
0.596559 -0.059083 0.091114 0.970194 0.495495
0.596500 -0.058483 0.091252 0.970091 0.496496
0.596442 -0.057879 0.091390 0.969988 0.497497
0.596384 -0.057273 0.091528 0.969885 0.498498
0.596327 -0.056663 0.091665 0.969783 0.499499
0.596271 -0.056048 0.091802 0.969681 0.500501
0.596215 -0.055428 0.091938 0.969579 0.501502
0.596160 -0.054803 0.092075 0.969477 0.502503
0.596105 -0.054172 0.092211 0.969376 0.503504
0.596052 -0.053536 0.092346 0.969276 0.504505
0.595999 -0.052894 0.092482 0.969175 0.505506
0.595946 -0.052246 0.092616 0.969075 0.506507
0.595894 -0.051593 0.092751 0.968975 0.507508
0.595843 -0.050933 0.092885 0.968876 0.508509
0.595792 -0.050268 0.093019 0.968777 0.509510
0.595742 -0.049597 0.093153 0.968678 0.510511
0.595693 -0.048921 0.093286 0.968580 0.511512
0.595645 -0.048238 0.093419 0.968481 0.512513
0.595597 -0.047551 0.093552 0.968384 0.513514
0.595549 -0.046858 0.093684 0.968286 0.514515
0.595503 -0.046161 0.093816 0.968189 0.515516
0.595457 -0.045459 0.093948 0.968092 0.516517
0.595412 -0.044752 0.094079 0.967996 0.517518
0.595367 -0.044042 0.094210 0.967900 0.518519
0.595323 -0.043328 0.094341 0.967804 0.519520
0.595280 -0.042610 0.094471 0.967709 0.520521
0.595237 -0.041890 0.094601 0.967613 0.521522
0.595196 -0.041168 0.094731 0.967519 0.522523
0.595155 -0.040444 0.094860 0.967424 0.523524
0.595115 -0.039719 0.094989 0.967330 0.524525
0.595075 -0.038994 0.095118 0.967236 0.525526
0.595036 -0.038268 0.095246 0.967143 0.526527
0.594998 -0.037543 0.095374 0.967050 0.527528
0.594961 -0.036818 0.095502 0.966957 0.528529
0.594925 -0.036093 0.095629 0.966865 0.529530
0.594889 -0.035366 0.095756 0.966773 0.530531
0.594854 -0.034638 0.095883 0.966681 0.531532
0.594820 -0.033909 0.096009 0.966589 0.532533
0.594786 -0.033179 0.096135 0.966498 0.533534
0.594753 -0.032448 0.096261 0.966408 0.534535
0.594721 -0.031716 0.096387 0.966317 0.535536
0.594690 -0.030983 0.096512 0.966227 0.536537
0.594659 -0.030249 0.096636 0.966137 0.537538
0.594630 -0.029514 0.096761 0.966048 0.538539
0.594600 -0.028779 0.096885 0.965959 0.539540
0.594572 -0.028042 0.097008 0.965870 0.540541
0.594544 -0.027305 0.097132 0.965782 0.541542
0.594517 -0.026568 0.097255 0.965693 0.542543
0.594491 -0.025830 0.097377 0.965606 0.543544
0.594466 -0.025093 0.097500 0.965518 0.544545
0.594441 -0.024355 0.097622 0.965431 0.545546
0.594417 -0.023617 0.097744 0.965344 0.546547
0.594393 -0.022880 0.097865 0.965257 0.547548
0.594371 -0.022143 0.097986 0.965171 0.548549
0.594349 -0.021407 0.098107 0.965085 0.549550
0.594328 -0.020672 0.098227 0.965000 0.550551
0.594308 -0.019939 0.098348 0.964915 0.551552
0.594288 -0.019207 0.098467 0.964830 0.552553
0.594269 -0.018477 0.098587 0.964745 0.553554
0.594251 -0.017749 0.098706 0.964661 0.554555
0.594233 -0.017024 0.098825 0.964576 0.555556
0.594217 -0.016301 0.098944 0.964493 0.556557
0.594201 -0.015582 0.099062 0.964409 0.557558
0.594185 -0.014866 0.099180 0.964326 0.558559
0.594171 -0.014152 0.099297 0.964243 0.559560
0.594157 -0.013439 0.099415 0.964161 0.560561
0.594144 -0.012729 0.099532 0.964079 0.561562
0.594131 -0.012021 0.099648 0.963997 0.562563
0.594120 -0.011315 0.099765 0.963915 0.563564
0.594109 -0.010613 0.099881 0.963834 0.564565
0.594098 -0.009913 0.099997 0.963752 0.565566
0.594089 -0.009216 0.100112 0.963672 0.566567
0.594080 -0.008522 0.100227 0.963591 0.567568
0.594072 -0.007831 0.100342 0.963511 0.568569
0.594064 -0.007145 0.100457 0.963431 0.569570
0.594057 -0.006461 0.100571 0.963351 0.570571
0.594051 -0.005782 0.100685 0.963272 0.571572
0.594046 -0.005106 0.100799 0.963193 0.572573
0.594041 -0.004435 0.100913 0.963114 0.573574
0.594037 -0.003767 0.101026 0.963035 0.574575
0.594033 -0.003104 0.101139 0.962957 0.575576
0.594031 -0.002445 0.101251 0.962879 0.576577
0.594028 -0.001791 0.101364 0.962801 0.577578
0.594027 -0.001141 0.101476 0.962724 0.578579
0.594026 -0.000495 0.101587 0.962646 0.579580
0.594026 0.000146 0.101699 0.962569 0.580581
0.594027 0.000783 0.101810 0.962493 0.581582
0.594028 0.001415 0.101921 0.962416 0.582583
0.594029 0.002043 0.102032 0.962340 0.583584
0.594032 0.002666 0.102142 0.962264 0.584585
0.594035 0.003284 0.102253 0.962188 0.585586
0.594039 0.003898 0.102362 0.962113 0.586587
0.594043 0.004508 0.102472 0.962037 0.587588
0.594048 0.005113 0.102581 0.961962 0.588589
0.594053 0.005714 0.102691 0.961887 0.589590
0.594059 0.006310 0.102799 0.961813 0.590591
0.594066 0.006902 0.102908 0.961738 0.591592
0.594073 0.007491 0.103017 0.961664 0.592593
0.594081 0.008074 0.103125 0.961590 0.593594
0.594089 0.008653 0.103233 0.961517 0.594595
0.594098 0.009228 0.103340 0.961443 0.595596
0.594108 0.009797 0.103448 0.961370 0.596597
0.594118 0.010361 0.103555 0.961297 0.597598
0.594128 0.010919 0.103662 0.961224 0.598599
0.594139 0.011471 0.103768 0.961151 0.599600
0.594151 0.012018 0.103875 0.961079 0.600601
0.594163 0.012558 0.103981 0.961007 0.601602
0.594176 0.013093 0.104087 0.960935 0.602603
0.594189 0.013621 0.104193 0.960863 0.603604
0.594203 0.014142 0.104299 0.960791 0.604605
0.594218 0.014658 0.104404 0.960720 0.605606
0.594233 0.015167 0.104509 0.960649 0.606607
0.594248 0.015669 0.104614 0.960578 0.607608
0.594264 0.016165 0.104719 0.960507 0.608609
0.594280 0.016655 0.104823 0.960436 0.609610
0.594297 0.017138 0.104928 0.960365 0.610611
0.594315 0.017614 0.105032 0.960295 0.611612
0.594333 0.018085 0.105136 0.960225 0.612613
0.594351 0.018550 0.105239 0.960155 0.613614
0.594370 0.019008 0.105343 0.960085 0.614615
0.594389 0.019461 0.105446 0.960015 0.615616
0.594409 0.019908 0.105549 0.959946 0.616617
0.594429 0.020349 0.105652 0.959877 0.617618
0.594450 0.020786 0.105755 0.959807 0.618619
0.594471 0.021217 0.105857 0.959738 0.619620
0.594492 0.021643 0.105960 0.959669 0.620621
0.594514 0.022065 0.106062 0.959601 0.621622
0.594537 0.022480 0.106164 0.959532 0.622623
0.594559 0.022890 0.106266 0.959464 0.623624
0.594582 0.023294 0.106368 0.959395 0.624625
0.594606 0.023692 0.106469 0.959327 0.625626
0.594630 0.024083 0.106570 0.959259 0.626627
0.594654 0.024468 0.106672 0.959191 0.627628
0.594678 0.024845 0.106773 0.959124 0.628629
0.594703 0.025216 0.106873 0.959056 0.629630
0.594729 0.025580 0.106974 0.958988 0.630631
0.594755 0.025937 0.107075 0.958921 0.631632
0.594781 0.026286 0.107175 0.958854 0.632633
0.594807 0.026629 0.107275 0.958787 0.633634
0.594834 0.026964 0.107375 0.958720 0.634635
0.594861 0.027292 0.107475 0.958653 0.635636
0.594889 0.027612 0.107575 0.958586 0.636637
0.594917 0.027926 0.107675 0.958519 0.637638
0.594945 0.028233 0.107774 0.958453 0.638639
0.594973 0.028533 0.107874 0.958386 0.639640
0.595002 0.028827 0.107973 0.958320 0.640641
0.595031 0.029114 0.108072 0.958253 0.641642
0.595060 0.029395 0.108171 0.958187 0.642643
0.595090 0.029670 0.108270 0.958121 0.643644
0.595120 0.029940 0.108369 0.958055 0.644645
0.595150 0.030204 0.108467 0.957989 0.645646
0.595181 0.030463 0.108566 0.957923 0.646647
0.595211 0.030717 0.108664 0.957857 0.647648
0.595242 0.030967 0.108762 0.957792 0.648649
0.595273 0.031211 0.108861 0.957726 0.649650
0.595304 0.031450 0.108959 0.957661 0.650651
0.595336 0.031684 0.109057 0.957595 0.651652
0.595368 0.031912 0.109154 0.957530 0.652653
0.595400 0.032134 0.109252 0.957464 0.653654
0.595432 0.032349 0.109350 0.957399 0.654655
0.595464 0.032558 0.109447 0.957334 0.655656
0.595497 0.032760 0.109545 0.957269 0.656657
0.595530 0.032955 0.109642 0.957204 0.657658
0.595563 0.033144 0.109739 0.957139 0.658659
0.595596 0.033326 0.109837 0.957074 0.659660
0.595629 0.033501 0.109934 0.957009 0.660661
0.595663 0.033669 0.110031 0.956944 0.661662
0.595697 0.033830 0.110127 0.956879 0.662663
0.595731 0.033984 0.110224 0.956814 0.663664
0.595765 0.034131 0.110321 0.956749 0.664665
0.595799 0.034272 0.110418 0.956685 0.665666
0.595834 0.034406 0.110514 0.956620 0.666667
0.595868 0.034534 0.110611 0.956555 0.667668
0.595903 0.034656 0.110707 0.956491 0.668669
0.595938 0.034772 0.110804 0.956426 0.669670
0.595973 0.034882 0.110900 0.956362 0.670671
0.596008 0.034987 0.110996 0.956297 0.671672
0.596043 0.035087 0.111092 0.956233 0.672673
0.596078 0.035183 0.111188 0.956168 0.673674
0.596114 0.035274 0.111284 0.956104 0.674675
0.596149 0.035361 0.111380 0.956039 0.675676
0.596184 0.035444 0.111476 0.955975 0.676677
0.596220 0.035524 0.111572 0.955911 0.677678
0.596255 0.035599 0.111668 0.955846 0.678679
0.596291 0.035670 0.111764 0.955782 0.679680
0.596327 0.035736 0.111860 0.955717 0.680681
0.596362 0.035797 0.111955 0.955653 0.681682
0.596398 0.035853 0.112051 0.955589 0.682683
0.596434 0.035904 0.112147 0.955524 0.683684
0.596470 0.035949 0.112242 0.955460 0.684685
0.596506 0.035988 0.112338 0.955396 0.685686
0.596542 0.036022 0.112433 0.955331 0.686687
0.596578 0.036050 0.112528 0.955267 0.687688
0.596614 0.036072 0.112624 0.955203 0.688689
0.596650 0.036088 0.112719 0.955138 0.689690
0.596686 0.036099 0.112815 0.955074 0.690691
0.596722 0.036104 0.112910 0.955010 0.691692
0.596758 0.036104 0.113005 0.954945 0.692693
0.596795 0.036098 0.113100 0.954881 0.693694
0.596831 0.036087 0.113195 0.954816 0.694695
0.596867 0.036071 0.113291 0.954752 0.695696
0.596903 0.036049 0.113386 0.954688 0.696697
0.596939 0.036023 0.113481 0.954623 0.697698
0.596976 0.035992 0.113576 0.954559 0.698699
0.597012 0.035957 0.113671 0.954494 0.699700
0.597048 0.035919 0.113766 0.954430 0.700701
0.597084 0.035876 0.113861 0.954365 0.701702
0.597120 0.035830 0.113956 0.954300 0.702703
0.597156 0.035781 0.114051 0.954236 0.703704
0.597191 0.035730 0.114146 0.954171 0.704705
0.597227 0.035677 0.114241 0.954107 0.705706
0.597263 0.035621 0.114336 0.954042 0.706707
0.597298 0.035562 0.114431 0.953977 0.707708
0.597334 0.035500 0.114526 0.953912 0.708709
0.597369 0.035435 0.114621 0.953848 0.709710
0.597405 0.035366 0.114716 0.953783 0.710711
0.597440 0.035293 0.114811 0.953718 0.711712
0.597475 0.035217 0.114906 0.953653 0.712713
0.597510 0.035137 0.115001 0.953588 0.713714
0.597546 0.035053 0.115096 0.953523 0.714715
0.597581 0.034966 0.115190 0.953458 0.715716
0.597615 0.034874 0.115285 0.953393 0.716717
0.597650 0.034778 0.115380 0.953328 0.717718
0.597685 0.034679 0.115475 0.953263 0.718719
0.597720 0.034575 0.115570 0.953198 0.719720
0.597754 0.034468 0.115665 0.953133 0.720721
0.597789 0.034357 0.115760 0.953067 0.721722
0.597823 0.034242 0.115855 0.953002 0.722723
0.597857 0.034124 0.115949 0.952937 0.723724
0.597891 0.034003 0.116044 0.952871 0.724725
0.597925 0.033878 0.116139 0.952806 0.725726
0.597959 0.033750 0.116234 0.952740 0.726727
0.597993 0.033620 0.116329 0.952675 0.727728
0.598027 0.033487 0.116424 0.952609 0.728729
0.598060 0.033351 0.116519 0.952543 0.729730
0.598094 0.033214 0.116614 0.952478 0.730731
0.598127 0.033074 0.116709 0.952412 0.731732
0.598160 0.032933 0.116804 0.952346 0.732733
0.598193 0.032791 0.116898 0.952280 0.733734
0.598226 0.032648 0.116993 0.952214 0.734735
0.598258 0.032504 0.117088 0.952148 0.735736
0.598291 0.032360 0.117183 0.952082 0.736737
0.598323 0.032214 0.117278 0.952016 0.737738
0.598355 0.032066 0.117373 0.951950 0.738739
0.598387 0.031917 0.117468 0.951884 0.739740
0.598419 0.031766 0.117563 0.951818 0.740741
0.598451 0.031613 0.117658 0.951751 0.741742
0.598482 0.031459 0.117753 0.951685 0.742743
0.598514 0.031303 0.117848 0.951618 0.743744
0.598545 0.031145 0.117943 0.951552 0.744745
0.598576 0.030985 0.118038 0.951485 0.745746
0.598607 0.030823 0.118133 0.951419 0.746747
0.598638 0.030660 0.118228 0.951352 0.747748
0.598668 0.030494 0.118323 0.951285 0.748749
0.598699 0.030327 0.118418 0.951219 0.749750
0.598729 0.030159 0.118514 0.951152 0.750751
0.598759 0.029988 0.118609 0.951085 0.751752
0.598789 0.029817 0.118704 0.951018 0.752753
0.598819 0.029643 0.118799 0.950951 0.753754
0.598848 0.029469 0.118894 0.950884 0.754755
0.598878 0.029293 0.118989 0.950817 0.755756
0.598907 0.029116 0.119084 0.950750 0.756757
0.598936 0.028938 0.119179 0.950682 0.757758
0.598965 0.028760 0.119275 0.950615 0.758759
0.598994 0.028581 0.119370 0.950548 0.759760
0.599022 0.028401 0.119465 0.950480 0.760761
0.599051 0.028221 0.119560 0.950413 0.761762
0.599079 0.028041 0.119655 0.950345 0.762763
0.599107 0.027861 0.119750 0.950278 0.763764
0.599135 0.027682 0.119846 0.950210 0.764765
0.599163 0.027503 0.119941 0.950142 0.765766
0.599190 0.027326 0.120036 0.950074 0.766767
0.599217 0.027149 0.120131 0.950007 0.767768
0.599244 0.026972 0.120226 0.949939 0.768769
0.599271 0.026794 0.120322 0.949871 0.769770
0.599298 0.026618 0.120417 0.949803 0.770771
0.599325 0.026441 0.120512 0.949735 0.771772
0.599351 0.026264 0.120607 0.949667 0.772773
0.599377 0.026087 0.120703 0.949599 0.773774
0.599403 0.025911 0.120798 0.949530 0.774775
0.599429 0.025735 0.120893 0.949462 0.775776
0.599455 0.025560 0.120989 0.949394 0.776777
0.599480 0.025384 0.121084 0.949325 0.777778
0.599505 0.025209 0.121179 0.949257 0.778779
0.599531 0.025035 0.121274 0.949188 0.779780
0.599556 0.024861 0.121370 0.949120 0.780781
0.599580 0.024688 0.121465 0.949051 0.781782
0.599605 0.024515 0.121560 0.948983 0.782783
0.599629 0.024343 0.121655 0.948914 0.783784
0.599654 0.024171 0.121751 0.948845 0.784785
0.599678 0.024001 0.121846 0.948777 0.785786
0.599702 0.023831 0.121941 0.948708 0.786787
0.599726 0.023662 0.122037 0.948639 0.787788
0.599749 0.023494 0.122132 0.948570 0.788789
0.599773 0.023327 0.122227 0.948501 0.789790
0.599796 0.023161 0.122322 0.948432 0.790791
0.599819 0.022997 0.122418 0.948363 0.791792
0.599842 0.022833 0.122513 0.948294 0.792793
0.599865 0.022671 0.122608 0.948225 0.793794
0.599887 0.022510 0.122703 0.948156 0.794795
0.599910 0.022350 0.122798 0.948087 0.795796
0.599932 0.022192 0.122894 0.948017 0.796797
0.599954 0.022035 0.122989 0.947948 0.797798
0.599976 0.021880 0.123084 0.947879 0.798799
0.599998 0.021727 0.123179 0.947809 0.799800
0.600020 0.021576 0.123274 0.947740 0.800801
0.600041 0.021426 0.123369 0.947671 0.801802
0.600063 0.021277 0.123465 0.947601 0.802803
0.600084 0.021130 0.123560 0.947532 0.803804
0.600105 0.020984 0.123655 0.947462 0.804805
0.600126 0.020840 0.123750 0.947393 0.805806
0.600147 0.020697 0.123845 0.947323 0.806807
0.600167 0.020556 0.123940 0.947253 0.807808
0.600188 0.020417 0.124035 0.947184 0.808809
0.600208 0.020280 0.124130 0.947114 0.809810
0.600229 0.020145 0.124225 0.947044 0.810811
0.600249 0.020013 0.124320 0.946975 0.811812
0.600269 0.019882 0.124415 0.946905 0.812813
0.600289 0.019754 0.124510 0.946835 0.813814
0.600308 0.019629 0.124605 0.946766 0.814815
0.600328 0.019506 0.124700 0.946696 0.815816
0.600347 0.019385 0.124794 0.946626 0.816817
0.600367 0.019267 0.124889 0.946556 0.817818
0.600386 0.019151 0.124984 0.946486 0.818819
0.600405 0.019038 0.125079 0.946416 0.819820
0.600424 0.018928 0.125173 0.946346 0.820821
0.600443 0.018820 0.125268 0.946277 0.821822
0.600462 0.018715 0.125363 0.946207 0.822823
0.600480 0.018612 0.125457 0.946137 0.823824
0.600499 0.018511 0.125552 0.946067 0.824825
0.600517 0.018413 0.125646 0.945997 0.825826
0.600536 0.018317 0.125741 0.945927 0.826827
0.600554 0.018224 0.125835 0.945857 0.827828
0.600572 0.018133 0.125930 0.945787 0.828829
0.600590 0.018044 0.126024 0.945717 0.829830
0.600608 0.017956 0.126119 0.945647 0.830831
0.600626 0.017871 0.126213 0.945577 0.831832
0.600644 0.017788 0.126307 0.945507 0.832833
0.600662 0.017706 0.126401 0.945437 0.833834
0.600679 0.017626 0.126496 0.945367 0.834835
0.600697 0.017548 0.126590 0.945297 0.835836
0.600715 0.017472 0.126684 0.945227 0.836837
0.600732 0.017399 0.126778 0.945157 0.837838
0.600749 0.017328 0.126872 0.945087 0.838839
0.600767 0.017260 0.126966 0.945017 0.839840
0.600784 0.017195 0.127060 0.944947 0.840841
0.600801 0.017133 0.127154 0.944877 0.841842
0.600819 0.017074 0.127247 0.944807 0.842843
0.600836 0.017018 0.127341 0.944738 0.843844
0.600853 0.016965 0.127435 0.944668 0.844845
0.600870 0.016916 0.127528 0.944598 0.845846
0.600887 0.016870 0.127622 0.944528 0.846847
0.600904 0.016827 0.127715 0.944458 0.847848
0.600920 0.016788 0.127809 0.944388 0.848849
0.600937 0.016752 0.127902 0.944318 0.849850
0.600954 0.016720 0.127996 0.944249 0.850851
0.600971 0.016691 0.128089 0.944179 0.851852
0.600987 0.016665 0.128182 0.944109 0.852853
0.601004 0.016642 0.128275 0.944039 0.853854
0.601020 0.016622 0.128368 0.943970 0.854855
0.601037 0.016606 0.128461 0.943900 0.855856
0.601054 0.016592 0.128554 0.943830 0.856857
0.601070 0.016581 0.128647 0.943761 0.857858
0.601087 0.016573 0.128740 0.943691 0.858859
0.601103 0.016567 0.128833 0.943621 0.859860
0.601120 0.016563 0.128926 0.943552 0.860861
0.601136 0.016561 0.129018 0.943482 0.861862
0.601153 0.016562 0.129111 0.943413 0.862863
0.601169 0.016564 0.129203 0.943343 0.863864
0.601186 0.016567 0.129296 0.943274 0.864865
0.601202 0.016572 0.129388 0.943205 0.865866
0.601219 0.016580 0.129480 0.943135 0.866867
0.601236 0.016590 0.129572 0.943066 0.867868
0.601252 0.016602 0.129664 0.942997 0.868869
0.601269 0.016618 0.129756 0.942927 0.869870
0.601286 0.016636 0.129848 0.942858 0.870871
0.601302 0.016657 0.129940 0.942789 0.871872
0.601319 0.016681 0.130032 0.942720 0.872873
0.601336 0.016708 0.130124 0.942651 0.873874
0.601353 0.016738 0.130215 0.942582 0.874875
0.601370 0.016772 0.130307 0.942513 0.875876
0.601386 0.016809 0.130398 0.942444 0.876877
0.601403 0.016849 0.130490 0.942375 0.877878
0.601420 0.016892 0.130581 0.942307 0.878879
0.601437 0.016939 0.130672 0.942238 0.879880
0.601454 0.016989 0.130763 0.942169 0.880881
0.601471 0.017042 0.130854 0.942100 0.881882
0.601488 0.017098 0.130945 0.942032 0.882883
0.601505 0.017157 0.131036 0.941963 0.883884
0.601522 0.017219 0.131127 0.941895 0.884885
0.601540 0.017284 0.131217 0.941826 0.885886
0.601557 0.017351 0.131308 0.941758 0.886887
0.601574 0.017422 0.131398 0.941690 0.887888
0.601592 0.017494 0.131489 0.941622 0.888889
0.601609 0.017569 0.131579 0.941553 0.889890
0.601627 0.017646 0.131669 0.941485 0.890891
0.601644 0.017724 0.131759 0.941417 0.891892
0.601662 0.017805 0.131849 0.941349 0.892893
0.601680 0.017886 0.131939 0.941281 0.893894
0.601698 0.017969 0.132029 0.941213 0.894895
0.601716 0.018054 0.132119 0.941146 0.895896
0.601734 0.018141 0.132208 0.941078 0.896897
0.601752 0.018230 0.132298 0.941010 0.897898
0.601771 0.018321 0.132387 0.940943 0.898899
0.601789 0.018415 0.132477 0.940875 0.899900
0.601808 0.018511 0.132566 0.940808 0.900901
0.601826 0.018609 0.132655 0.940740 0.901902
0.601845 0.018710 0.132744 0.940673 0.902903
0.601864 0.018814 0.132833 0.940606 0.903904
0.601883 0.018920 0.132922 0.940539 0.904905
0.601902 0.019029 0.133010 0.940472 0.905906
0.601921 0.019140 0.133099 0.940405 0.906907
0.601940 0.019254 0.133187 0.940338 0.907908
0.601959 0.019371 0.133276 0.940271 0.908909
0.601979 0.019490 0.133364 0.940204 0.909910
0.601998 0.019612 0.133452 0.940137 0.910911
0.602018 0.019736 0.133540 0.940071 0.911912
0.602038 0.019863 0.133628 0.940004 0.912913
0.602058 0.019992 0.133716 0.939938 0.913914
0.602078 0.020123 0.133804 0.939871 0.914915
0.602098 0.020256 0.133891 0.939805 0.915916
0.602118 0.020391 0.133979 0.939739 0.916917
0.602139 0.020528 0.134066 0.939673 0.917918
0.602159 0.020666 0.134153 0.939607 0.918919
0.602180 0.020807 0.134241 0.939541 0.919920
0.602201 0.020948 0.134328 0.939475 0.920921
0.602222 0.021090 0.134415 0.939409 0.921922
0.602243 0.021233 0.134501 0.939343 0.922923
0.602264 0.021378 0.134588 0.939278 0.923924
0.602286 0.021523 0.134675 0.939212 0.924925
0.602307 0.021669 0.134761 0.939147 0.925926
0.602329 0.021817 0.134848 0.939081 0.926927
0.602351 0.021966 0.134934 0.939016 0.927928
0.602373 0.022116 0.135020 0.938951 0.928929
0.602395 0.022268 0.135106 0.938886 0.929930
0.602418 0.022422 0.135192 0.938821 0.930931
0.602440 0.022578 0.135278 0.938756 0.931932
0.602463 0.022735 0.135364 0.938691 0.932933
0.602486 0.022894 0.135449 0.938626 0.933934
0.602509 0.023054 0.135535 0.938562 0.934935
0.602532 0.023216 0.135620 0.938497 0.935936
0.602556 0.023381 0.135705 0.938433 0.936937
0.602579 0.023546 0.135790 0.938368 0.937938
0.602603 0.023714 0.135875 0.938304 0.938939
0.602627 0.023883 0.135960 0.938240 0.939940
0.602650 0.024054 0.136045 0.938176 0.940941
0.602675 0.024226 0.136129 0.938112 0.941942
0.602699 0.024400 0.136214 0.938048 0.942943
0.602723 0.024575 0.136298 0.937984 0.943944
0.602748 0.024752 0.136383 0.937920 0.944945
0.602773 0.024929 0.136467 0.937856 0.945946
0.602798 0.025108 0.136551 0.937793 0.946947
0.602823 0.025288 0.136635 0.937729 0.947948
0.602848 0.025468 0.136719 0.937666 0.948949
0.602874 0.025649 0.136802 0.937603 0.949950
0.602900 0.025831 0.136886 0.937540 0.950951
0.602926 0.026012 0.136969 0.937477 0.951952
0.602952 0.026194 0.137053 0.937414 0.952953
0.602978 0.026376 0.137136 0.937351 0.953954
0.603004 0.026558 0.137219 0.937288 0.954955
0.603031 0.026740 0.137302 0.937225 0.955956
0.603058 0.026923 0.137385 0.937163 0.956957
0.603085 0.027105 0.137467 0.937100 0.957958
0.603112 0.027289 0.137550 0.937038 0.958959
0.603140 0.027472 0.137633 0.936975 0.959960
0.603167 0.027657 0.137715 0.936913 0.960961
0.603195 0.027842 0.137797 0.936851 0.961962
0.603223 0.028027 0.137879 0.936789 0.962963
0.603251 0.028213 0.137961 0.936727 0.963964
0.603280 0.028400 0.138043 0.936665 0.964965
0.603308 0.028588 0.138125 0.936603 0.965966
0.603337 0.028776 0.138207 0.936542 0.966967
0.603366 0.028965 0.138288 0.936480 0.967968
0.603395 0.029154 0.138370 0.936419 0.968969
0.603424 0.029344 0.138451 0.936357 0.969970
0.603454 0.029535 0.138532 0.936296 0.970971
0.603483 0.029726 0.138613 0.936235 0.971972
0.603513 0.029918 0.138694 0.936174 0.972973
0.603543 0.030110 0.138775 0.936113 0.973974
0.603574 0.030303 0.138856 0.936052 0.974975
0.603604 0.030496 0.138936 0.935991 0.975976
0.603635 0.030689 0.139017 0.935930 0.976977
0.603665 0.030883 0.139097 0.935869 0.977978
0.603696 0.031076 0.139177 0.935809 0.978979
0.603728 0.031270 0.139258 0.935748 0.979980
0.603759 0.031464 0.139338 0.935688 0.980981
0.603790 0.031657 0.139417 0.935628 0.981982
0.603822 0.031850 0.139497 0.935568 0.982983
0.603854 0.032043 0.139577 0.935507 0.983984
0.603886 0.032235 0.139656 0.935448 0.984985
0.603919 0.032426 0.139736 0.935388 0.985986
0.603951 0.032617 0.139815 0.935328 0.986987
0.603984 0.032807 0.139894 0.935268 0.987988
0.604017 0.032996 0.139974 0.935208 0.988989
0.604050 0.033184 0.140053 0.935149 0.989990
0.604083 0.033373 0.140131 0.935089 0.990991
0.604117 0.033561 0.140210 0.935030 0.991992
0.604150 0.033748 0.140289 0.934971 0.992993
0.604184 0.033936 0.140367 0.934912 0.993994
0.604218 0.034123 0.140446 0.934852 0.994995
0.604253 0.034309 0.140524 0.934793 0.995996
0.604287 0.034495 0.140602 0.934735 0.996997
0.604322 0.034681 0.140680 0.934676 0.997998
0.604356 0.034866 0.140758 0.934617 0.998999
0.604391 0.035050 0.140836 0.934558 1.000000


==> plots2/dat_files/DeepONet_Unstacked_traj_0_predictions.dat <==
theta omega E_q E_d time
-0.027415 0.636733 0.001120 1.003003 0.000000
-0.026772 0.633663 0.000996 1.002951 0.001001
-0.026138 0.630689 0.000875 1.002895 0.002002
-0.025512 0.627810 0.000756 1.002832 0.003003
-0.024894 0.625024 0.000638 1.002765 0.004004
-0.024282 0.622327 0.000521 1.002693 0.005005
-0.023676 0.619717 0.000407 1.002615 0.006006
-0.023076 0.617191 0.000293 1.002534 0.007007
-0.022482 0.614745 0.000180 1.002447 0.008008
-0.021891 0.612377 0.000068 1.002356 0.009009
-0.021306 0.610083 -0.000043 1.002261 0.010010
-0.020723 0.607861 -0.000153 1.002162 0.011011
-0.020145 0.605706 -0.000264 1.002059 0.012012
-0.019568 0.603617 -0.000373 1.001953 0.013013
-0.018994 0.601589 -0.000483 1.001843 0.014014
-0.018422 0.599621 -0.000593 1.001729 0.015015
-0.017852 0.597709 -0.000702 1.001613 0.016016
-0.017283 0.595850 -0.000812 1.001493 0.017017
-0.016714 0.594043 -0.000922 1.001371 0.018018
-0.016147 0.592283 -0.001032 1.001245 0.019019
-0.015580 0.590569 -0.001143 1.001117 0.020020
-0.015012 0.588899 -0.001254 1.000987 0.021021
-0.014445 0.587270 -0.001365 1.000854 0.022022
-0.013878 0.585681 -0.001477 1.000718 0.023023
-0.013311 0.584128 -0.001589 1.000580 0.024024
-0.012743 0.582611 -0.001702 1.000441 0.025025
-0.012175 0.581127 -0.001815 1.000299 0.026026
-0.011607 0.579676 -0.001928 1.000155 0.027027
-0.011038 0.578255 -0.002042 1.000009 0.028028
-0.010469 0.576862 -0.002156 0.999861 0.029029
-0.009899 0.575497 -0.002271 0.999712 0.030030
-0.009329 0.574159 -0.002386 0.999560 0.031031
-0.008758 0.572845 -0.002501 0.999407 0.032032
-0.008187 0.571555 -0.002617 0.999252 0.033033
-0.007616 0.570288 -0.002733 0.999096 0.034034
-0.007045 0.569042 -0.002849 0.998938 0.035035
-0.006473 0.567817 -0.002965 0.998779 0.036036
-0.005901 0.566611 -0.003082 0.998618 0.037037
-0.005329 0.565424 -0.003198 0.998455 0.038038
-0.004758 0.564254 -0.003314 0.998292 0.039039
-0.004186 0.563102 -0.003431 0.998127 0.040040
-0.003615 0.561966 -0.003547 0.997960 0.041041
-0.003044 0.560845 -0.003663 0.997793 0.042042
-0.002474 0.559738 -0.003779 0.997624 0.043043
-0.001903 0.558646 -0.003895 0.997454 0.044044
-0.001334 0.557566 -0.004011 0.997283 0.045045
-0.000765 0.556500 -0.004126 0.997110 0.046046
-0.000197 0.555445 -0.004241 0.996937 0.047047
0.000371 0.554402 -0.004355 0.996763 0.048048
0.000938 0.553369 -0.004469 0.996588 0.049049
0.001504 0.552347 -0.004583 0.996412 0.050050
0.002069 0.551334 -0.004696 0.996235 0.051051
0.002633 0.550331 -0.004809 0.996057 0.052052
0.003195 0.549336 -0.004921 0.995879 0.053053
0.003757 0.548351 -0.005032 0.995700 0.054054
0.004318 0.547372 -0.005143 0.995521 0.055055
0.004878 0.546401 -0.005253 0.995341 0.056056
0.005436 0.545438 -0.005363 0.995160 0.057057
0.005993 0.544481 -0.005472 0.994980 0.058058
0.006549 0.543531 -0.005580 0.994798 0.059059
0.007104 0.542586 -0.005687 0.994616 0.060060
0.007657 0.541648 -0.005793 0.994435 0.061061
0.008209 0.540715 -0.005899 0.994253 0.062062
0.008760 0.539787 -0.006004 0.994071 0.063063
0.009310 0.538864 -0.006108 0.993889 0.064064
0.009858 0.537946 -0.006211 0.993707 0.065065
0.010405 0.537033 -0.006314 0.993525 0.066066
0.010950 0.536124 -0.006415 0.993344 0.067067
0.011494 0.535218 -0.006515 0.993162 0.068068
0.012037 0.534317 -0.006615 0.992981 0.069069
0.012578 0.533420 -0.006714 0.992800 0.070070
0.013118 0.532526 -0.006811 0.992619 0.071071
0.013656 0.531636 -0.006908 0.992439 0.072072
0.014193 0.530749 -0.007004 0.992260 0.073073
0.014729 0.529865 -0.007099 0.992081 0.074074
0.015263 0.528985 -0.007193 0.991902 0.075075
0.015797 0.528108 -0.007286 0.991724 0.076076
0.016328 0.527233 -0.007378 0.991548 0.077077
0.016859 0.526362 -0.007469 0.991371 0.078078
0.017388 0.525493 -0.007559 0.991196 0.079079
0.017916 0.524627 -0.007648 0.991022 0.080080
0.018442 0.523763 -0.007736 0.990848 0.081081
0.018967 0.522903 -0.007823 0.990676 0.082082
0.019491 0.522044 -0.007909 0.990504 0.083083
0.020014 0.521189 -0.007994 0.990333 0.084084
0.020536 0.520335 -0.008078 0.990163 0.085085
0.021056 0.519485 -0.008161 0.989995 0.086086
0.021575 0.518637 -0.008243 0.989827 0.087087
0.022093 0.517791 -0.008324 0.989661 0.088088
0.022609 0.516948 -0.008404 0.989496 0.089089
0.023125 0.516107 -0.008483 0.989332 0.090090
0.023639 0.515268 -0.008561 0.989169 0.091091
0.024153 0.514432 -0.008638 0.989008 0.092092
0.024665 0.513598 -0.008714 0.988848 0.093093
0.025176 0.512767 -0.008789 0.988689 0.094094
0.025686 0.511938 -0.008863 0.988532 0.095095
0.026195 0.511111 -0.008937 0.988375 0.096096
0.026703 0.510287 -0.009009 0.988221 0.097097
0.027210 0.509465 -0.009080 0.988067 0.098098
0.027716 0.508646 -0.009151 0.987915 0.099099
0.028220 0.507828 -0.009220 0.987764 0.100100
0.028724 0.507013 -0.009288 0.987615 0.101101
0.029227 0.506201 -0.009356 0.987467 0.102102
0.029729 0.505391 -0.009423 0.987321 0.103103
0.030230 0.504583 -0.009488 0.987175 0.104104
0.030730 0.503778 -0.009553 0.987032 0.105105
0.031230 0.502975 -0.009617 0.986889 0.106106
0.031728 0.502174 -0.009680 0.986748 0.107107
0.032226 0.501376 -0.009742 0.986609 0.108108
0.032722 0.500580 -0.009803 0.986470 0.109109
0.033218 0.499786 -0.009864 0.986333 0.110110
0.033713 0.498996 -0.009923 0.986198 0.111111
0.034207 0.498207 -0.009982 0.986064 0.112112
0.034700 0.497421 -0.010040 0.985931 0.113113
0.035193 0.496637 -0.010097 0.985800 0.114114
0.035685 0.495855 -0.010153 0.985670 0.115115
0.036176 0.495076 -0.010208 0.985541 0.116116
0.036666 0.494300 -0.010263 0.985414 0.117117
0.037156 0.493525 -0.010317 0.985288 0.118118
0.037645 0.492754 -0.010370 0.985163 0.119119
0.038133 0.491984 -0.010422 0.985040 0.120120
0.038620 0.491217 -0.010473 0.984917 0.121121
0.039107 0.490452 -0.010524 0.984796 0.122122
0.039593 0.489690 -0.010574 0.984676 0.123123
0.040079 0.488930 -0.010623 0.984558 0.124124
0.040564 0.488172 -0.010671 0.984440 0.125125
0.041048 0.487417 -0.010719 0.984324 0.126126
0.041532 0.486664 -0.010766 0.984208 0.127127
0.042014 0.485913 -0.010813 0.984095 0.128128
0.042497 0.485165 -0.010858 0.983982 0.129129
0.042979 0.484419 -0.010903 0.983870 0.130130
0.043460 0.483676 -0.010947 0.983759 0.131131
0.043940 0.482934 -0.010991 0.983649 0.132132
0.044420 0.482195 -0.011034 0.983541 0.133133
0.044900 0.481458 -0.011076 0.983433 0.134134
0.045378 0.480724 -0.011118 0.983326 0.135135
0.045857 0.479991 -0.011159 0.983220 0.136136
0.046335 0.479261 -0.011199 0.983116 0.137137
0.046812 0.478533 -0.011239 0.983012 0.138138
0.047288 0.477808 -0.011278 0.982909 0.139139
0.047765 0.477084 -0.011317 0.982807 0.140140
0.048240 0.476363 -0.011355 0.982705 0.141141
0.048716 0.475643 -0.011393 0.982605 0.142142
0.049190 0.474927 -0.011430 0.982505 0.143143
0.049664 0.474212 -0.011466 0.982406 0.144144
0.050138 0.473499 -0.011502 0.982308 0.145145
0.050611 0.472788 -0.011537 0.982211 0.146146
0.051084 0.472079 -0.011572 0.982114 0.147147
0.051556 0.471373 -0.011606 0.982018 0.148148
0.052028 0.470668 -0.011640 0.981923 0.149149
0.052499 0.469966 -0.011674 0.981828 0.150150
0.052970 0.469265 -0.011706 0.981734 0.151151
0.053440 0.468567 -0.011739 0.981641 0.152152
0.053910 0.467870 -0.011771 0.981549 0.153153
0.054380 0.467176 -0.011802 0.981456 0.154154
0.054849 0.466483 -0.011833 0.981364 0.155155
0.055317 0.465792 -0.011864 0.981274 0.156156
0.055785 0.465104 -0.011894 0.981183 0.157157
0.056253 0.464417 -0.011923 0.981093 0.158158
0.056720 0.463732 -0.011953 0.981004 0.159159
0.057187 0.463048 -0.011982 0.980914 0.160160
0.057653 0.462367 -0.012010 0.980826 0.161161
0.058119 0.461687 -0.012038 0.980738 0.162162
0.058585 0.461010 -0.012066 0.980650 0.163163
0.059050 0.460334 -0.012093 0.980563 0.164164
0.059514 0.459659 -0.012120 0.980476 0.165165
0.059978 0.458987 -0.012147 0.980389 0.166166
0.060442 0.458316 -0.012173 0.980303 0.167167
0.060906 0.457647 -0.012199 0.980217 0.168168
0.061368 0.456980 -0.012225 0.980131 0.169169
0.061831 0.456314 -0.012250 0.980046 0.170170
0.062293 0.455650 -0.012276 0.979961 0.171171
0.062754 0.454988 -0.012300 0.979876 0.172172
0.063216 0.454327 -0.012325 0.979792 0.173173
0.063676 0.453668 -0.012349 0.979708 0.174174
0.064136 0.453011 -0.012373 0.979624 0.175175
0.064596 0.452355 -0.012396 0.979540 0.176176
0.065056 0.451701 -0.012420 0.979456 0.177177
0.065514 0.451048 -0.012443 0.979373 0.178178
0.065973 0.450397 -0.012465 0.979290 0.179179
0.066431 0.449747 -0.012488 0.979207 0.180180
0.066889 0.449099 -0.012510 0.979125 0.181181
0.067346 0.448453 -0.012532 0.979042 0.182182
0.067802 0.447807 -0.012554 0.978960 0.183183
0.068258 0.447164 -0.012576 0.978878 0.184184
0.068714 0.446522 -0.012597 0.978796 0.185185
0.069170 0.445881 -0.012618 0.978714 0.186186
0.069624 0.445242 -0.012639 0.978632 0.187187
0.070079 0.444604 -0.012660 0.978551 0.188188
0.070533 0.443967 -0.012681 0.978469 0.189189
0.070986 0.443332 -0.012701 0.978388 0.190190
0.071439 0.442699 -0.012721 0.978307 0.191191
0.071891 0.442066 -0.012741 0.978226 0.192192
0.072343 0.441435 -0.012761 0.978145 0.193193
0.072795 0.440806 -0.012781 0.978064 0.194194
0.073246 0.440178 -0.012801 0.977983 0.195195
0.073696 0.439551 -0.012820 0.977902 0.196196
0.074147 0.438926 -0.012839 0.977822 0.197197
0.074596 0.438302 -0.012858 0.977741 0.198198
0.075045 0.437679 -0.012877 0.977661 0.199199
0.075493 0.437057 -0.012896 0.977580 0.200200
0.075942 0.436437 -0.012915 0.977500 0.201201
0.076389 0.435818 -0.012934 0.977420 0.202202
0.076836 0.435200 -0.012952 0.977340 0.203203
0.077282 0.434584 -0.012970 0.977260 0.204204
0.077728 0.433969 -0.012989 0.977180 0.205205
0.078174 0.433355 -0.013007 0.977100 0.206206
0.078618 0.432742 -0.013025 0.977021 0.207207
0.079063 0.432131 -0.013043 0.976941 0.208208
0.079506 0.431521 -0.013061 0.976861 0.209209
0.079949 0.430912 -0.013078 0.976782 0.210210
0.080392 0.430304 -0.013096 0.976702 0.211211
0.080834 0.429698 -0.013113 0.976623 0.212212
0.081276 0.429093 -0.013131 0.976544 0.213213
0.081717 0.428489 -0.013148 0.976465 0.214214
0.082157 0.427886 -0.013166 0.976386 0.215215
0.082597 0.427285 -0.013183 0.976306 0.216216
0.083036 0.426684 -0.013200 0.976228 0.217217
0.083474 0.426085 -0.013217 0.976149 0.218218
0.083912 0.425487 -0.013234 0.976070 0.219219
0.084350 0.424890 -0.013251 0.975992 0.220220
0.084786 0.424295 -0.013268 0.975913 0.221221
0.085223 0.423700 -0.013285 0.975835 0.222222
0.085658 0.423107 -0.013302 0.975757 0.223223
0.086093 0.422515 -0.013318 0.975679 0.224224
0.086527 0.421924 -0.013335 0.975600 0.225225
0.086961 0.421334 -0.013351 0.975522 0.226226
0.087394 0.420746 -0.013368 0.975445 0.227227
0.087827 0.420158 -0.013384 0.975367 0.228228
0.088259 0.419572 -0.013401 0.975290 0.229229
0.088690 0.418987 -0.013417 0.975212 0.230230
0.089120 0.418403 -0.013434 0.975135 0.231231
0.089550 0.417820 -0.013450 0.975058 0.232232
0.089979 0.417238 -0.013466 0.974981 0.233233
0.090408 0.416658 -0.013482 0.974904 0.234234
0.090836 0.416078 -0.013498 0.974828 0.235235
0.091263 0.415500 -0.013514 0.974751 0.236236
0.091690 0.414923 -0.013530 0.974675 0.237237
0.092116 0.414347 -0.013546 0.974599 0.238238
0.092541 0.413772 -0.013562 0.974523 0.239239
0.092966 0.413199 -0.013578 0.974447 0.240240
0.093390 0.412626 -0.013594 0.974372 0.241241
0.093813 0.412055 -0.013610 0.974296 0.242242
0.094236 0.411485 -0.013626 0.974221 0.243243
0.094657 0.410915 -0.013641 0.974146 0.244244
0.095079 0.410347 -0.013657 0.974071 0.245245
0.095499 0.409780 -0.013672 0.973997 0.246246
0.095919 0.409215 -0.013688 0.973923 0.247247
0.096338 0.408650 -0.013703 0.973848 0.248248
0.096757 0.408087 -0.013719 0.973775 0.249249
0.097174 0.407524 -0.013734 0.973701 0.250250
0.097591 0.406963 -0.013750 0.973628 0.251251
0.098008 0.406403 -0.013765 0.973554 0.252252
0.098423 0.405844 -0.013780 0.973481 0.253253
0.098838 0.405286 -0.013795 0.973409 0.254254
0.099252 0.404730 -0.013810 0.973336 0.255255
0.099666 0.404174 -0.013825 0.973264 0.256256
0.100079 0.403619 -0.013840 0.973192 0.257257
0.100491 0.403066 -0.013855 0.973121 0.258258
0.100902 0.402514 -0.013870 0.973049 0.259259
0.101313 0.401963 -0.013885 0.972978 0.260260
0.101723 0.401413 -0.013899 0.972907 0.261261
0.102132 0.400864 -0.013914 0.972836 0.262262
0.102540 0.400316 -0.013929 0.972766 0.263263
0.102948 0.399770 -0.013943 0.972697 0.264264
0.103355 0.399224 -0.013957 0.972627 0.265265
0.103762 0.398680 -0.013972 0.972557 0.266266
0.104167 0.398136 -0.013986 0.972488 0.267267
0.104572 0.397594 -0.014000 0.972420 0.268268
0.104977 0.397053 -0.014014 0.972351 0.269269
0.105380 0.396513 -0.014028 0.972283 0.270270
0.105783 0.395974 -0.014042 0.972215 0.271271
0.106185 0.395437 -0.014056 0.972147 0.272272
0.106586 0.394900 -0.014069 0.972080 0.273273
0.106987 0.394365 -0.014083 0.972013 0.274274
0.107387 0.393830 -0.014096 0.971946 0.275275
0.107786 0.393297 -0.014110 0.971880 0.276276
0.108185 0.392765 -0.014123 0.971814 0.277277
0.108583 0.392234 -0.014136 0.971748 0.278278
0.108980 0.391704 -0.014149 0.971683 0.279279
0.109376 0.391176 -0.014162 0.971618 0.280280
0.109772 0.390648 -0.014175 0.971553 0.281281
0.110167 0.390121 -0.014188 0.971488 0.282282
0.110561 0.389596 -0.014200 0.971424 0.283283
0.110955 0.389072 -0.014213 0.971361 0.284284
0.111348 0.388548 -0.014225 0.971297 0.285285
0.111740 0.388026 -0.014237 0.971234 0.286286
0.112132 0.387505 -0.014249 0.971171 0.287287
0.112522 0.386985 -0.014261 0.971109 0.288288
0.112913 0.386467 -0.014273 0.971047 0.289289
0.113302 0.385949 -0.014284 0.970985 0.290290
0.113691 0.385432 -0.014296 0.970924 0.291291
0.114079 0.384917 -0.014307 0.970863 0.292292
0.114466 0.384402 -0.014318 0.970802 0.293293
0.114853 0.383889 -0.014329 0.970741 0.294294
0.115239 0.383377 -0.014340 0.970681 0.295295
0.115625 0.382866 -0.014350 0.970622 0.296296
0.116009 0.382356 -0.014361 0.970562 0.297297
0.116393 0.381847 -0.014371 0.970503 0.298298
0.116777 0.381339 -0.014381 0.970444 0.299299
0.117160 0.380832 -0.014391 0.970386 0.300300
0.117542 0.380327 -0.014401 0.970328 0.301301
0.117923 0.379822 -0.014411 0.970270 0.302302
0.118304 0.379319 -0.014420 0.970213 0.303303
0.118684 0.378816 -0.014429 0.970156 0.304304
0.119064 0.378315 -0.014438 0.970099 0.305305
0.119443 0.377815 -0.014447 0.970043 0.306306
0.119821 0.377316 -0.014456 0.969987 0.307307
0.120198 0.376817 -0.014464 0.969931 0.308308
0.120576 0.376321 -0.014472 0.969875 0.309309
0.120952 0.375825 -0.014480 0.969820 0.310310
0.121328 0.375330 -0.014488 0.969766 0.311311
0.121703 0.374836 -0.014496 0.969711 0.312312
0.122077 0.374343 -0.014503 0.969657 0.313313
0.122451 0.373852 -0.014510 0.969603 0.314314
0.122825 0.373361 -0.014517 0.969549 0.315315
0.123197 0.372872 -0.014524 0.969496 0.316316
0.123570 0.372383 -0.014531 0.969444 0.317317
0.123941 0.371896 -0.014537 0.969391 0.318318
0.124312 0.371409 -0.014543 0.969339 0.319319
0.124682 0.370924 -0.014549 0.969287 0.320320
0.125052 0.370440 -0.014555 0.969235 0.321321
0.125421 0.369957 -0.014560 0.969184 0.322322
0.125790 0.369475 -0.014565 0.969133 0.323323
0.126158 0.368994 -0.014570 0.969082 0.324324
0.126526 0.368514 -0.014575 0.969032 0.325325
0.126892 0.368034 -0.014579 0.968982 0.326326
0.127259 0.367557 -0.014583 0.968932 0.327327
0.127625 0.367080 -0.014587 0.968882 0.328328
0.127990 0.366604 -0.014591 0.968833 0.329329
0.128355 0.366129 -0.014594 0.968784 0.330330
0.128719 0.365655 -0.014598 0.968735 0.331331
0.129083 0.365183 -0.014601 0.968687 0.332332
0.129446 0.364711 -0.014603 0.968639 0.333333
0.129808 0.364240 -0.014606 0.968591 0.334334
0.130170 0.363770 -0.014608 0.968543 0.335335
0.130532 0.363302 -0.014610 0.968496 0.336336
0.130893 0.362834 -0.014612 0.968449 0.337337
0.131253 0.362368 -0.014613 0.968402 0.338338
0.131613 0.361902 -0.014614 0.968356 0.339339
0.131973 0.361437 -0.014615 0.968310 0.340340
0.132332 0.360974 -0.014616 0.968264 0.341341
0.132690 0.360511 -0.014616 0.968218 0.342342
0.133048 0.360050 -0.014616 0.968172 0.343343
0.133406 0.359589 -0.014616 0.968127 0.344344
0.133763 0.359130 -0.014615 0.968082 0.345345
0.134119 0.358671 -0.014614 0.968037 0.346346
0.134475 0.358214 -0.014613 0.967993 0.347347
0.134831 0.357758 -0.014612 0.967949 0.348348
0.135186 0.357302 -0.014611 0.967905 0.349349
0.135540 0.356848 -0.014609 0.967861 0.350350
0.135895 0.356394 -0.014607 0.967818 0.351351
0.136248 0.355942 -0.014604 0.967774 0.352352
0.136601 0.355490 -0.014602 0.967731 0.353353
0.136954 0.355040 -0.014599 0.967688 0.354354
0.137306 0.354590 -0.014595 0.967646 0.355355
0.137658 0.354142 -0.014592 0.967604 0.356356
0.138010 0.353694 -0.014588 0.967561 0.357357
0.138360 0.353247 -0.014584 0.967519 0.358358
0.138711 0.352802 -0.014580 0.967478 0.359359
0.139061 0.352357 -0.014575 0.967436 0.360360
0.139410 0.351914 -0.014570 0.967395 0.361361
0.139760 0.351471 -0.014565 0.967354 0.362362
0.140108 0.351030 -0.014559 0.967313 0.363363
0.140457 0.350589 -0.014554 0.967272 0.364364
0.140805 0.350149 -0.014548 0.967232 0.365365
0.141152 0.349710 -0.014541 0.967192 0.366366
0.141499 0.349273 -0.014535 0.967152 0.367367
0.141846 0.348836 -0.014528 0.967112 0.368368
0.142192 0.348400 -0.014521 0.967072 0.369369
0.142538 0.347965 -0.014513 0.967033 0.370370
0.142883 0.347531 -0.014506 0.966993 0.371371
0.143228 0.347098 -0.014497 0.966954 0.372372
0.143573 0.346666 -0.014489 0.966915 0.373373
0.143917 0.346235 -0.014481 0.966877 0.374374
0.144261 0.345805 -0.014472 0.966838 0.375375
0.144604 0.345376 -0.014463 0.966800 0.376376
0.144947 0.344948 -0.014453 0.966762 0.377377
0.145290 0.344521 -0.014444 0.966724 0.378378
0.145632 0.344094 -0.014434 0.966686 0.379379
0.145974 0.343669 -0.014423 0.966648 0.380380
0.146315 0.343245 -0.014413 0.966611 0.381381
0.146656 0.342821 -0.014402 0.966574 0.382382
0.146997 0.342399 -0.014391 0.966537 0.383383
0.147337 0.341977 -0.014379 0.966500 0.384384
0.147677 0.341557 -0.014368 0.966463 0.385385
0.148016 0.341137 -0.014356 0.966427 0.386386
0.148356 0.340718 -0.014344 0.966390 0.387387
0.148694 0.340300 -0.014331 0.966354 0.388388
0.149033 0.339884 -0.014318 0.966318 0.389389
0.149371 0.339468 -0.014305 0.966282 0.390390
0.149708 0.339053 -0.014292 0.966246 0.391391
0.150046 0.338639 -0.014279 0.966211 0.392392
0.150383 0.338225 -0.014265 0.966175 0.393393
0.150719 0.337813 -0.014251 0.966140 0.394394
0.151056 0.337402 -0.014236 0.966105 0.395395
0.151391 0.336992 -0.014222 0.966069 0.396396
0.151727 0.336582 -0.014207 0.966035 0.397397
0.152062 0.336174 -0.014191 0.966000 0.398398
0.152397 0.335766 -0.014176 0.965966 0.399399
0.152731 0.335360 -0.014160 0.965931 0.400400
0.153065 0.334954 -0.014144 0.965898 0.401401
0.153399 0.334549 -0.014128 0.965863 0.402402
0.153732 0.334145 -0.014112 0.965829 0.403403
0.154065 0.333742 -0.014095 0.965796 0.404404
0.154398 0.333340 -0.014078 0.965762 0.405405
0.154731 0.332939 -0.014060 0.965729 0.406406
0.155063 0.332539 -0.014043 0.965695 0.407407
0.155394 0.332140 -0.014025 0.965662 0.408408
0.155726 0.331741 -0.014007 0.965629 0.409409
0.156057 0.331344 -0.013989 0.965596 0.410410
0.156387 0.330947 -0.013970 0.965564 0.411411
0.156718 0.330551 -0.013951 0.965531 0.412412
0.157047 0.330157 -0.013932 0.965499 0.413413
0.157377 0.329763 -0.013913 0.965466 0.414414
0.157706 0.329370 -0.013893 0.965434 0.415415
0.158035 0.328978 -0.013873 0.965402 0.416416
0.158364 0.328587 -0.013853 0.965370 0.417417
0.158692 0.328196 -0.013833 0.965338 0.418418
0.159020 0.327807 -0.013812 0.965307 0.419419
0.159348 0.327419 -0.013792 0.965275 0.420420
0.159675 0.327031 -0.013770 0.965244 0.421421
0.160002 0.326644 -0.013749 0.965213 0.422422
0.160329 0.326258 -0.013728 0.965182 0.423423
0.160655 0.325874 -0.013706 0.965151 0.424424
0.160981 0.325490 -0.013684 0.965120 0.425425
0.161307 0.325106 -0.013661 0.965089 0.426426
0.161632 0.324724 -0.013639 0.965059 0.427427
0.161958 0.324343 -0.013616 0.965029 0.428428
0.162282 0.323962 -0.013593 0.964998 0.429429
0.162607 0.323583 -0.013570 0.964968 0.430430
0.162931 0.323204 -0.013546 0.964938 0.431431
0.163254 0.322826 -0.013523 0.964908 0.432432
0.163578 0.322449 -0.013499 0.964879 0.433433
0.163901 0.322073 -0.013475 0.964849 0.434434
0.164224 0.321698 -0.013450 0.964820 0.435435
0.164546 0.321324 -0.013426 0.964790 0.436436
0.164869 0.320950 -0.013401 0.964761 0.437437
0.165190 0.320578 -0.013376 0.964732 0.438438
0.165512 0.320206 -0.013350 0.964703 0.439439
0.165833 0.319835 -0.013325 0.964674 0.440440
0.166154 0.319465 -0.013299 0.964646 0.441441
0.166475 0.319096 -0.013273 0.964617 0.442442
0.166795 0.318728 -0.013247 0.964589 0.443443
0.167115 0.318361 -0.013221 0.964560 0.444444
0.167435 0.317994 -0.013194 0.964532 0.445445
0.167754 0.317629 -0.013167 0.964504 0.446446
0.168073 0.317264 -0.013140 0.964476 0.447447
0.168392 0.316900 -0.013113 0.964448 0.448448
0.168710 0.316537 -0.013085 0.964421 0.449449
0.169028 0.316175 -0.013057 0.964393 0.450450
0.169346 0.315813 -0.013029 0.964365 0.451451
0.169663 0.315453 -0.013001 0.964338 0.452452
0.169980 0.315093 -0.012973 0.964311 0.453453
0.170297 0.314734 -0.012944 0.964284 0.454454
0.170614 0.314377 -0.012916 0.964257 0.455455
0.170930 0.314019 -0.012887 0.964230 0.456456
0.171246 0.313663 -0.012857 0.964204 0.457457
0.171562 0.313308 -0.012828 0.964177 0.458458
0.171877 0.312953 -0.012798 0.964150 0.459459
0.172192 0.312600 -0.012769 0.964124 0.460460
0.172507 0.312246 -0.012739 0.964098 0.461461
0.172821 0.311895 -0.012708 0.964072 0.462462
0.173135 0.311543 -0.012678 0.964046 0.463463
0.173449 0.311193 -0.012647 0.964020 0.464464
0.173762 0.310843 -0.012617 0.963994 0.465465
0.174075 0.310495 -0.012586 0.963969 0.466466
0.174388 0.310147 -0.012554 0.963943 0.467467
0.174701 0.309800 -0.012523 0.963918 0.468468
0.175013 0.309453 -0.012491 0.963892 0.469469
0.175325 0.309108 -0.012459 0.963867 0.470470
0.175637 0.308763 -0.012427 0.963842 0.471471
0.175948 0.308420 -0.012395 0.963817 0.472472
0.176259 0.308077 -0.012363 0.963793 0.473473
0.176570 0.307734 -0.012330 0.963768 0.474474
0.176880 0.307393 -0.012297 0.963743 0.475475
0.177191 0.307053 -0.012264 0.963719 0.476476
0.177500 0.306713 -0.012231 0.963694 0.477477
0.177810 0.306374 -0.012198 0.963670 0.478478
0.178119 0.306036 -0.012164 0.963646 0.479479
0.178428 0.305698 -0.012131 0.963622 0.480480
0.178737 0.305362 -0.012097 0.963598 0.481481
0.179045 0.305026 -0.012063 0.963574 0.482482
0.179353 0.304691 -0.012028 0.963550 0.483483
0.179661 0.304357 -0.011994 0.963526 0.484484
0.179968 0.304024 -0.011959 0.963503 0.485485
0.180275 0.303691 -0.011924 0.963479 0.486486
0.180582 0.303360 -0.011889 0.963456 0.487487
0.180889 0.303029 -0.011854 0.963433 0.488488
0.181195 0.302699 -0.011819 0.963410 0.489489
0.181501 0.302369 -0.011783 0.963387 0.490490
0.181806 0.302041 -0.011748 0.963364 0.491491
0.182112 0.301713 -0.011712 0.963341 0.492492
0.182417 0.301386 -0.011676 0.963318 0.493493
0.182721 0.301060 -0.011639 0.963296 0.494494
0.183026 0.300734 -0.011603 0.963273 0.495495
0.183330 0.300409 -0.011566 0.963251 0.496496
0.183634 0.300085 -0.011529 0.963228 0.497497
0.183937 0.299762 -0.011492 0.963206 0.498498
0.184240 0.299440 -0.011455 0.963184 0.499499
0.184543 0.299118 -0.011418 0.963162 0.500501
0.184846 0.298797 -0.011380 0.963140 0.501502
0.185148 0.298477 -0.011343 0.963118 0.502503
0.185450 0.298158 -0.011305 0.963096 0.503504
0.185752 0.297839 -0.011267 0.963075 0.504505
0.186054 0.297522 -0.011229 0.963053 0.505506
0.186355 0.297205 -0.011190 0.963031 0.506507
0.186656 0.296888 -0.011152 0.963010 0.507508
0.186956 0.296573 -0.011113 0.962988 0.508509
0.187257 0.296258 -0.011074 0.962967 0.509510
0.187556 0.295944 -0.011035 0.962946 0.510511
0.187856 0.295630 -0.010996 0.962925 0.511512
0.188156 0.295318 -0.010957 0.962904 0.512513
0.188455 0.295006 -0.010917 0.962883 0.513514
0.188753 0.294695 -0.010877 0.962862 0.514515
0.189052 0.294384 -0.010837 0.962841 0.515516
0.189350 0.294075 -0.010797 0.962821 0.516517
0.189648 0.293766 -0.010757 0.962800 0.517518
0.189946 0.293458 -0.010717 0.962780 0.518519
0.190243 0.293150 -0.010676 0.962759 0.519520
0.190540 0.292843 -0.010636 0.962739 0.520521
0.190837 0.292538 -0.010595 0.962718 0.521522
0.191133 0.292232 -0.010554 0.962698 0.522523
0.191429 0.291928 -0.010513 0.962678 0.523524
0.191725 0.291624 -0.010471 0.962657 0.524525
0.192021 0.291320 -0.010430 0.962637 0.525526
0.192316 0.291018 -0.010388 0.962617 0.526527
0.192611 0.290716 -0.010346 0.962597 0.527528
0.192906 0.290415 -0.010305 0.962577 0.528529
0.193200 0.290115 -0.010262 0.962558 0.529530
0.193494 0.289816 -0.010220 0.962538 0.530531
0.193788 0.289517 -0.010178 0.962518 0.531532
0.194081 0.289218 -0.010135 0.962498 0.532533
0.194375 0.288921 -0.010092 0.962479 0.533534
0.194668 0.288624 -0.010049 0.962460 0.534535
0.194960 0.288328 -0.010006 0.962440 0.535536
0.195252 0.288032 -0.009963 0.962421 0.536537
0.195544 0.287738 -0.009920 0.962401 0.537538
0.195836 0.287444 -0.009876 0.962382 0.538539
0.196128 0.287150 -0.009833 0.962363 0.539540
0.196419 0.286857 -0.009789 0.962343 0.540541
0.196710 0.286565 -0.009745 0.962324 0.541542
0.197000 0.286274 -0.009701 0.962305 0.542543
0.197291 0.285983 -0.009657 0.962286 0.543544
0.197581 0.285693 -0.009612 0.962267 0.544545
0.197870 0.285404 -0.009568 0.962248 0.545546
0.198160 0.285115 -0.009523 0.962229 0.546547
0.198449 0.284828 -0.009478 0.962210 0.547548
0.198738 0.284540 -0.009433 0.962191 0.548549
0.199027 0.284253 -0.009388 0.962173 0.549550
0.199315 0.283967 -0.009342 0.962154 0.550551
0.199603 0.283682 -0.009297 0.962135 0.551552
0.199891 0.283397 -0.009251 0.962116 0.552553
0.200178 0.283113 -0.009206 0.962098 0.553554
0.200465 0.282830 -0.009160 0.962079 0.554555
0.200752 0.282547 -0.009114 0.962060 0.555556
0.201038 0.282265 -0.009067 0.962042 0.556557
0.201325 0.281984 -0.009021 0.962023 0.557558
0.201611 0.281703 -0.008975 0.962005 0.558559
0.201896 0.281423 -0.008928 0.961986 0.559560
0.202182 0.281143 -0.008881 0.961968 0.560561
0.202467 0.280865 -0.008834 0.961949 0.561562
0.202752 0.280586 -0.008787 0.961931 0.562563
0.203036 0.280309 -0.008740 0.961912 0.563564
0.203321 0.280032 -0.008693 0.961894 0.564565
0.203604 0.279756 -0.008645 0.961876 0.565566
0.203888 0.279480 -0.008597 0.961857 0.566567
0.204172 0.279205 -0.008550 0.961839 0.567568
0.204455 0.278930 -0.008502 0.961821 0.568569
0.204738 0.278657 -0.008454 0.961803 0.569570
0.205020 0.278383 -0.008405 0.961784 0.570571
0.205302 0.278111 -0.008357 0.961766 0.571572
0.205584 0.277839 -0.008309 0.961747 0.572573
0.205866 0.277568 -0.008260 0.961729 0.573574
0.206147 0.277297 -0.008211 0.961711 0.574575
0.206429 0.277027 -0.008162 0.961693 0.575576
0.206709 0.276757 -0.008113 0.961674 0.576577
0.206990 0.276488 -0.008064 0.961656 0.577578
0.207270 0.276220 -0.008015 0.961638 0.578579
0.207550 0.275952 -0.007965 0.961620 0.579580
0.207830 0.275685 -0.007916 0.961601 0.580581
0.208109 0.275419 -0.007866 0.961583 0.581582
0.208388 0.275153 -0.007816 0.961565 0.582583
0.208667 0.274888 -0.007766 0.961547 0.583584
0.208946 0.274623 -0.007716 0.961529 0.584585
0.209224 0.274359 -0.007666 0.961511 0.585586
0.209502 0.274096 -0.007615 0.961492 0.586587
0.209780 0.273833 -0.007565 0.961474 0.587588
0.210057 0.273570 -0.007514 0.961456 0.588589
0.210334 0.273309 -0.007463 0.961437 0.589590
0.210611 0.273047 -0.007412 0.961419 0.590591
0.210887 0.272787 -0.007361 0.961401 0.591592
0.211164 0.272527 -0.007310 0.961383 0.592593
0.211440 0.272267 -0.007259 0.961365 0.593594
0.211716 0.272009 -0.007207 0.961346 0.594595
0.211991 0.271750 -0.007156 0.961328 0.595596
0.212266 0.271493 -0.007104 0.961309 0.596597
0.212541 0.271236 -0.007052 0.961291 0.597598
0.212816 0.270979 -0.007000 0.961273 0.598599
0.213090 0.270723 -0.006948 0.961255 0.599600
0.213364 0.270468 -0.006896 0.961236 0.600601
0.213638 0.270213 -0.006843 0.961217 0.601602
0.213911 0.269959 -0.006791 0.961199 0.602603
0.214184 0.269705 -0.006738 0.961181 0.603604
0.214457 0.269452 -0.006685 0.961162 0.604605
0.214730 0.269199 -0.006632 0.961143 0.605606
0.215002 0.268947 -0.006579 0.961125 0.606607
0.215274 0.268696 -0.006526 0.961107 0.607608
0.215546 0.268445 -0.006473 0.961088 0.608609
0.215817 0.268194 -0.006419 0.961069 0.609610
0.216089 0.267945 -0.006366 0.961051 0.610611
0.216359 0.267696 -0.006312 0.961032 0.611612
0.216630 0.267447 -0.006258 0.961013 0.612613
0.216901 0.267199 -0.006204 0.960995 0.613614
0.217171 0.266951 -0.006150 0.960976 0.614615
0.217440 0.266704 -0.006096 0.960957 0.615616
0.217710 0.266457 -0.006042 0.960938 0.616617
0.217979 0.266212 -0.005987 0.960919 0.617618
0.218248 0.265966 -0.005933 0.960900 0.618619
0.218517 0.265721 -0.005878 0.960881 0.619620
0.218785 0.265477 -0.005823 0.960863 0.620621
0.219053 0.265233 -0.005768 0.960843 0.621622
0.219321 0.264990 -0.005713 0.960825 0.622623
0.219589 0.264747 -0.005658 0.960805 0.623624
0.219856 0.264505 -0.005603 0.960786 0.624625
0.220123 0.264263 -0.005547 0.960767 0.625626
0.220390 0.264022 -0.005492 0.960748 0.626627
0.220656 0.263781 -0.005436 0.960728 0.627628
0.220923 0.263541 -0.005380 0.960709 0.628629
0.221189 0.263301 -0.005324 0.960690 0.629630
0.221454 0.263062 -0.005268 0.960671 0.630631
0.221720 0.262824 -0.005212 0.960651 0.631632
0.221985 0.262586 -0.005156 0.960632 0.632633
0.222250 0.262348 -0.005100 0.960612 0.633634
0.222514 0.262111 -0.005043 0.960593 0.634635
0.222778 0.261874 -0.004987 0.960573 0.635636
0.223042 0.261638 -0.004930 0.960554 0.636637
0.223306 0.261403 -0.004873 0.960534 0.637638
0.223570 0.261168 -0.004816 0.960514 0.638639
0.223833 0.260934 -0.004759 0.960494 0.639640
0.224096 0.260700 -0.004702 0.960474 0.640641
0.224358 0.260466 -0.004644 0.960454 0.641642
0.224621 0.260233 -0.004587 0.960434 0.642643
0.224883 0.260001 -0.004529 0.960415 0.643644
0.225145 0.259769 -0.004472 0.960394 0.644645
0.225406 0.259537 -0.004414 0.960374 0.645646
0.225667 0.259306 -0.004356 0.960354 0.646647
0.225928 0.259076 -0.004298 0.960334 0.647648
0.226189 0.258846 -0.004240 0.960314 0.648649
0.226449 0.258617 -0.004182 0.960294 0.649650
0.226710 0.258388 -0.004123 0.960273 0.650651
0.226970 0.258159 -0.004065 0.960253 0.651652
0.227229 0.257931 -0.004006 0.960232 0.652653
0.227488 0.257704 -0.003947 0.960212 0.653654
0.227748 0.257477 -0.003889 0.960191 0.654655
0.228006 0.257250 -0.003830 0.960170 0.655656
0.228265 0.257024 -0.003771 0.960150 0.656657
0.228523 0.256799 -0.003711 0.960129 0.657658
0.228781 0.256574 -0.003652 0.960108 0.658659
0.229039 0.256349 -0.003593 0.960088 0.659660
0.229296 0.256125 -0.003533 0.960067 0.660661
0.229554 0.255901 -0.003474 0.960045 0.661662
0.229811 0.255678 -0.003414 0.960024 0.662663
0.230067 0.255456 -0.003354 0.960003 0.663664
0.230324 0.255234 -0.003294 0.959982 0.664665
0.230580 0.255012 -0.003234 0.959961 0.665666
0.230836 0.254791 -0.003174 0.959940 0.666667
0.231091 0.254570 -0.003114 0.959918 0.667668
0.231347 0.254350 -0.003053 0.959897 0.668669
0.231602 0.254130 -0.002993 0.959876 0.669670
0.231857 0.253911 -0.002932 0.959854 0.670671
0.232111 0.253692 -0.002872 0.959833 0.671672
0.232365 0.253473 -0.002811 0.959811 0.672673
0.232619 0.253256 -0.002750 0.959789 0.673674
0.232873 0.253038 -0.002689 0.959768 0.674675
0.233127 0.252821 -0.002628 0.959746 0.675676
0.233380 0.252605 -0.002567 0.959724 0.676677
0.233633 0.252389 -0.002505 0.959702 0.677678
0.233885 0.252173 -0.002444 0.959680 0.678679
0.234138 0.251958 -0.002383 0.959658 0.679680
0.234390 0.251743 -0.002321 0.959636 0.680681
0.234642 0.251529 -0.002259 0.959614 0.681682
0.234894 0.251315 -0.002197 0.959591 0.682683
0.235145 0.251102 -0.002136 0.959569 0.683684
0.235396 0.250889 -0.002073 0.959547 0.684685
0.235647 0.250677 -0.002011 0.959524 0.685686
0.235898 0.250465 -0.001949 0.959502 0.686687
0.236148 0.250253 -0.001887 0.959479 0.687688
0.236398 0.250042 -0.001824 0.959457 0.688689
0.236648 0.249832 -0.001762 0.959434 0.689690
0.236898 0.249621 -0.001699 0.959412 0.690691
0.237147 0.249412 -0.001636 0.959389 0.691692
0.237396 0.249203 -0.001574 0.959366 0.692693
0.237645 0.248994 -0.001511 0.959343 0.693694
0.237894 0.248785 -0.001448 0.959320 0.694695
0.238142 0.248577 -0.001385 0.959297 0.695696
0.238390 0.248370 -0.001321 0.959274 0.696697
0.238638 0.248163 -0.001258 0.959251 0.697698
0.238885 0.247956 -0.001195 0.959228 0.698699
0.239133 0.247750 -0.001131 0.959205 0.699700
0.239380 0.247545 -0.001067 0.959181 0.700701
0.239626 0.247339 -0.001004 0.959158 0.701702
0.239873 0.247135 -0.000940 0.959135 0.702703
0.240119 0.246930 -0.000876 0.959111 0.703704
0.240365 0.246726 -0.000812 0.959088 0.704705
0.240611 0.246523 -0.000748 0.959064 0.705706
0.240857 0.246319 -0.000684 0.959040 0.706707
0.241102 0.246117 -0.000619 0.959017 0.707708
0.241347 0.245915 -0.000555 0.958993 0.708709
0.241592 0.245713 -0.000491 0.958969 0.709710
0.241836 0.245511 -0.000426 0.958945 0.710711
0.242081 0.245310 -0.000361 0.958921 0.711712
0.242325 0.245110 -0.000297 0.958897 0.712713
0.242569 0.244910 -0.000232 0.958874 0.713714
0.242812 0.244710 -0.000167 0.958850 0.714715
0.243056 0.244511 -0.000102 0.958825 0.715716
0.243299 0.244312 -0.000037 0.958801 0.716717
0.243542 0.244114 0.000028 0.958777 0.717718
0.243784 0.243916 0.000094 0.958753 0.718719
0.244027 0.243718 0.000159 0.958728 0.719720
0.244269 0.243521 0.000224 0.958704 0.720721
0.244511 0.243324 0.000290 0.958679 0.721722
0.244752 0.243128 0.000356 0.958655 0.722723
0.244994 0.242932 0.000421 0.958631 0.723724
0.245235 0.242737 0.000487 0.958606 0.724725
0.245476 0.242542 0.000553 0.958581 0.725726
0.245717 0.242347 0.000619 0.958557 0.726727
0.245957 0.242153 0.000685 0.958532 0.727728
0.246197 0.241959 0.000751 0.958507 0.728729
0.246437 0.241765 0.000818 0.958482 0.729730
0.246677 0.241572 0.000884 0.958457 0.730731
0.246917 0.241380 0.000950 0.958432 0.731732
0.247156 0.241188 0.001017 0.958407 0.732733
0.247395 0.240996 0.001083 0.958382 0.733734
0.247634 0.240804 0.001150 0.958357 0.734735
0.247872 0.240614 0.001217 0.958332 0.735736
0.248111 0.240423 0.001284 0.958307 0.736737
0.248349 0.240233 0.001351 0.958282 0.737738
0.248587 0.240043 0.001418 0.958257 0.738739
0.248825 0.239854 0.001485 0.958231 0.739740
0.249062 0.239665 0.001552 0.958206 0.740741
0.249299 0.239476 0.001619 0.958180 0.741742
0.249536 0.239288 0.001686 0.958155 0.742743
0.249773 0.239100 0.001754 0.958130 0.743744
0.250010 0.238913 0.001821 0.958104 0.744745
0.250246 0.238726 0.001889 0.958078 0.745746
0.250482 0.238539 0.001956 0.958053 0.746747
0.250718 0.238353 0.002024 0.958027 0.747748
0.250954 0.238167 0.002092 0.958002 0.748749
0.251189 0.237982 0.002160 0.957976 0.749750
0.251425 0.237797 0.002228 0.957950 0.750751
0.251660 0.237612 0.002296 0.957924 0.751752
0.251894 0.237428 0.002364 0.957898 0.752753
0.252129 0.237244 0.002432 0.957873 0.753754
0.252363 0.237061 0.002500 0.957847 0.754755
0.252598 0.236878 0.002569 0.957821 0.755756
0.252832 0.236695 0.002637 0.957795 0.756757
0.253065 0.236513 0.002706 0.957769 0.757758
0.253299 0.236331 0.002774 0.957743 0.758759
0.253532 0.236149 0.002843 0.957717 0.759760
0.253765 0.235968 0.002912 0.957690 0.760761
0.253998 0.235787 0.002980 0.957665 0.761762
0.254231 0.235607 0.003049 0.957639 0.762763
0.254463 0.235427 0.003118 0.957612 0.763764
0.254696 0.235247 0.003187 0.957586 0.764765
0.254928 0.235068 0.003256 0.957560 0.765766
0.255160 0.234889 0.003325 0.957534 0.766767
0.255391 0.234710 0.003394 0.957507 0.767768
0.255623 0.234532 0.003464 0.957481 0.768769
0.255854 0.234355 0.003533 0.957455 0.769770
0.256085 0.234177 0.003603 0.957428 0.770771
0.256316 0.234000 0.003672 0.957402 0.771772
0.256547 0.233824 0.003742 0.957376 0.772773
0.256777 0.233647 0.003811 0.957349 0.773774
0.257007 0.233471 0.003881 0.957323 0.774775
0.257237 0.233296 0.003951 0.957296 0.775776
0.257467 0.233121 0.004021 0.957269 0.776777
0.257697 0.232946 0.004090 0.957243 0.777778
0.257926 0.232772 0.004160 0.957216 0.778779
0.258156 0.232597 0.004230 0.957190 0.779780
0.258385 0.232424 0.004301 0.957163 0.780781
0.258614 0.232250 0.004371 0.957137 0.781782
0.258842 0.232077 0.004441 0.957110 0.782783
0.259071 0.231905 0.004511 0.957083 0.783784
0.259299 0.231733 0.004582 0.957057 0.784785
0.259527 0.231561 0.004652 0.957030 0.785786
0.259755 0.231389 0.004723 0.957004 0.786787
0.259983 0.231218 0.004793 0.956977 0.787788
0.260210 0.231047 0.004864 0.956950 0.788789
0.260438 0.230877 0.004934 0.956923 0.789790
0.260665 0.230706 0.005005 0.956897 0.790791
0.260892 0.230537 0.005076 0.956870 0.791792
0.261119 0.230367 0.005147 0.956843 0.792793
0.261346 0.230198 0.005218 0.956817 0.793794
0.261572 0.230030 0.005289 0.956790 0.794795
0.261798 0.229861 0.005360 0.956763 0.795796
0.262024 0.229693 0.005431 0.956736 0.796797
0.262250 0.229525 0.005502 0.956709 0.797798
0.262476 0.229358 0.005573 0.956683 0.798799
0.262702 0.229191 0.005644 0.956656 0.799800
0.262927 0.229025 0.005716 0.956629 0.800801
0.263152 0.228858 0.005787 0.956602 0.801802
0.263377 0.228692 0.005859 0.956575 0.802803
0.263602 0.228527 0.005930 0.956548 0.803804
0.263827 0.228362 0.006002 0.956522 0.804805
0.264051 0.228197 0.006073 0.956495 0.805806
0.264276 0.228032 0.006145 0.956468 0.806807
0.264500 0.227868 0.006217 0.956441 0.807808
0.264724 0.227704 0.006288 0.956414 0.808809
0.264948 0.227540 0.006360 0.956388 0.809810
0.265172 0.227377 0.006432 0.956361 0.810811
0.265395 0.227214 0.006504 0.956334 0.811812
0.265619 0.227052 0.006576 0.956307 0.812813
0.265842 0.226890 0.006648 0.956281 0.813814
0.266065 0.226728 0.006720 0.956254 0.814815
0.266288 0.226566 0.006792 0.956227 0.815816
0.266510 0.226405 0.006865 0.956200 0.816817
0.266733 0.226244 0.006937 0.956173 0.817818
0.266955 0.226084 0.007009 0.956147 0.818819
0.267178 0.225923 0.007081 0.956120 0.819820
0.267400 0.225763 0.007154 0.956093 0.820821
0.267622 0.225604 0.007226 0.956066 0.821822
0.267843 0.225445 0.007299 0.956039 0.822823
0.268065 0.225286 0.007371 0.956013 0.823824
0.268287 0.225127 0.007444 0.955986 0.824825
0.268508 0.224969 0.007517 0.955959 0.825826
0.268729 0.224811 0.007589 0.955933 0.826827
0.268950 0.224653 0.007662 0.955906 0.827828
0.269171 0.224496 0.007735 0.955880 0.828829
0.269392 0.224339 0.007808 0.955853 0.829830
0.269612 0.224182 0.007881 0.955826 0.830831
0.269833 0.224026 0.007953 0.955800 0.831832
0.270053 0.223870 0.008026 0.955773 0.832833
0.270273 0.223714 0.008099 0.955747 0.833834
0.270493 0.223559 0.008172 0.955720 0.834835
0.270713 0.223404 0.008246 0.955694 0.835836
0.270933 0.223249 0.008319 0.955667 0.836837
0.271153 0.223094 0.008392 0.955641 0.837838
0.271372 0.222940 0.008465 0.955614 0.838839
0.271591 0.222786 0.008538 0.955588 0.839840
0.271810 0.222633 0.008612 0.955561 0.840841
0.272030 0.222480 0.008685 0.955535 0.841842
0.272248 0.222327 0.008758 0.955508 0.842843
0.272467 0.222174 0.008832 0.955482 0.843844
0.272686 0.222022 0.008905 0.955456 0.844845
0.272904 0.221870 0.008979 0.955429 0.845846
0.273123 0.221718 0.009052 0.955403 0.846847
0.273341 0.221567 0.009126 0.955377 0.847848
0.273559 0.221415 0.009199 0.955351 0.848849
0.273777 0.221265 0.009273 0.955324 0.849850
0.273995 0.221114 0.009347 0.955298 0.850851
0.274213 0.220964 0.009420 0.955272 0.851852
0.274430 0.220814 0.009494 0.955246 0.852853
0.274648 0.220664 0.009568 0.955220 0.853854
0.274865 0.220515 0.009642 0.955194 0.854855
0.275082 0.220366 0.009716 0.955168 0.855856
0.275299 0.220217 0.009789 0.955142 0.856857
0.275516 0.220069 0.009863 0.955116 0.857858
0.275733 0.219921 0.009937 0.955090 0.858859
0.275950 0.219773 0.010011 0.955064 0.859860
0.276167 0.219625 0.010085 0.955038 0.860861
0.276383 0.219478 0.010159 0.955012 0.861862
0.276599 0.219331 0.010233 0.954987 0.862863
0.276816 0.219184 0.010308 0.954961 0.863864
0.277032 0.219038 0.010382 0.954935 0.864865
0.277248 0.218892 0.010456 0.954910 0.865866
0.277464 0.218746 0.010530 0.954884 0.866867
0.277680 0.218600 0.010604 0.954858 0.867868
0.277896 0.218455 0.010679 0.954833 0.868869
0.278111 0.218310 0.010753 0.954807 0.869870
0.278327 0.218165 0.010827 0.954782 0.870871
0.278542 0.218021 0.010901 0.954756 0.871872
0.278757 0.217877 0.010976 0.954731 0.872873
0.278972 0.217733 0.011050 0.954705 0.873874
0.279188 0.217589 0.011125 0.954680 0.874875
0.279403 0.217446 0.011199 0.954655 0.875876
0.279617 0.217303 0.011273 0.954629 0.876877
0.279832 0.217160 0.011348 0.954604 0.877878
0.280047 0.217018 0.011422 0.954579 0.878879
0.280261 0.216875 0.011497 0.954554 0.879880
0.280476 0.216733 0.011572 0.954529 0.880881
0.280690 0.216592 0.011646 0.954504 0.881882
0.280904 0.216450 0.011721 0.954479 0.882883
0.281119 0.216309 0.011795 0.954454 0.883884
0.281333 0.216168 0.011870 0.954429 0.884885
0.281547 0.216028 0.011945 0.954404 0.885886
0.281760 0.215887 0.012019 0.954379 0.886887
0.281974 0.215747 0.012094 0.954354 0.887888
0.282188 0.215607 0.012169 0.954330 0.888889
0.282401 0.215468 0.012243 0.954305 0.889890
0.282615 0.215328 0.012318 0.954280 0.890891
0.282828 0.215189 0.012393 0.954256 0.891892
0.283042 0.215051 0.012468 0.954231 0.892893
0.283255 0.214912 0.012542 0.954207 0.893894
0.283468 0.214774 0.012617 0.954182 0.894895
0.283681 0.214636 0.012692 0.954158 0.895896
0.283894 0.214498 0.012767 0.954133 0.896897
0.284107 0.214360 0.012842 0.954109 0.897898
0.284320 0.214223 0.012917 0.954085 0.898899
0.284532 0.214086 0.012992 0.954060 0.899900
0.284745 0.213949 0.013066 0.954036 0.900901
0.284957 0.213813 0.013141 0.954012 0.901902
0.285170 0.213677 0.013216 0.953988 0.902903
0.285382 0.213541 0.013291 0.953964 0.903904
0.285594 0.213405 0.013366 0.953940 0.904905
0.285807 0.213269 0.013441 0.953916 0.905906
0.286019 0.213134 0.013516 0.953892 0.906907
0.286231 0.212999 0.013591 0.953869 0.907908
0.286443 0.212864 0.013666 0.953845 0.908909
0.286655 0.212730 0.013741 0.953821 0.909910
0.286866 0.212595 0.013816 0.953797 0.910911
0.287078 0.212461 0.013891 0.953773 0.911912
0.287290 0.212328 0.013966 0.953750 0.912913
0.287501 0.212194 0.014041 0.953726 0.913914
0.287713 0.212061 0.014116 0.953703 0.914915
0.287924 0.211928 0.014191 0.953680 0.915916
0.288136 0.211795 0.014266 0.953656 0.916917
0.288347 0.211662 0.014341 0.953633 0.917918
0.288558 0.211530 0.014416 0.953609 0.918919
0.288769 0.211397 0.014491 0.953586 0.919920
0.288980 0.211265 0.014566 0.953563 0.920921
0.289191 0.211134 0.014641 0.953540 0.921922
0.289402 0.211002 0.014716 0.953517 0.922923
0.289613 0.210871 0.014791 0.953494 0.923924
0.289824 0.210740 0.014866 0.953471 0.924925
0.290035 0.210609 0.014941 0.953448 0.925926
0.290245 0.210479 0.015016 0.953425 0.926927
0.290456 0.210348 0.015092 0.953402 0.927928
0.290667 0.210218 0.015167 0.953380 0.928929
0.290877 0.210088 0.015242 0.953357 0.929930
0.291087 0.209959 0.015317 0.953334 0.930931
0.291298 0.209829 0.015392 0.953312 0.931932
0.291508 0.209700 0.015467 0.953289 0.932933
0.291718 0.209571 0.015542 0.953266 0.933934
0.291929 0.209442 0.015617 0.953244 0.934935
0.292139 0.209313 0.015692 0.953222 0.935936
0.292349 0.209185 0.015767 0.953199 0.936937
0.292559 0.209057 0.015842 0.953177 0.937938
0.292769 0.208929 0.015917 0.953155 0.938939
0.292978 0.208801 0.015992 0.953133 0.939940
0.293188 0.208674 0.016067 0.953110 0.940941
0.293398 0.208546 0.016142 0.953088 0.941942
0.293608 0.208419 0.016217 0.953066 0.942943
0.293817 0.208292 0.016292 0.953044 0.943944
0.294027 0.208165 0.016367 0.953022 0.944945
0.294237 0.208039 0.016442 0.953000 0.945946
0.294446 0.207913 0.016517 0.952978 0.946947
0.294656 0.207787 0.016591 0.952957 0.947948
0.294865 0.207661 0.016666 0.952935 0.948949
0.295074 0.207535 0.016741 0.952913 0.949950
0.295283 0.207410 0.016816 0.952892 0.950951
0.295493 0.207284 0.016891 0.952870 0.951952
0.295702 0.207159 0.016966 0.952848 0.952953
0.295911 0.207034 0.017041 0.952827 0.953954
0.296120 0.206910 0.017116 0.952806 0.954955
0.296329 0.206785 0.017190 0.952784 0.955956
0.296538 0.206661 0.017265 0.952763 0.956957
0.296747 0.206537 0.017340 0.952742 0.957958
0.296956 0.206413 0.017415 0.952720 0.958959
0.297165 0.206289 0.017489 0.952699 0.959960
0.297374 0.206166 0.017564 0.952678 0.960961
0.297582 0.206042 0.017639 0.952657 0.961962
0.297791 0.205919 0.017714 0.952636 0.962963
0.298000 0.205796 0.017788 0.952615 0.963964
0.298208 0.205673 0.017863 0.952594 0.964965
0.298417 0.205551 0.017937 0.952573 0.965966
0.298625 0.205428 0.018012 0.952552 0.966967
0.298834 0.205306 0.018087 0.952531 0.967968
0.299042 0.205184 0.018161 0.952510 0.968969
0.299251 0.205062 0.018236 0.952490 0.969970
0.299459 0.204941 0.018310 0.952469 0.970971
0.299667 0.204819 0.018385 0.952448 0.971972
0.299875 0.204698 0.018459 0.952428 0.972973
0.300084 0.204577 0.018534 0.952407 0.973974
0.300292 0.204455 0.018608 0.952387 0.974975
0.300500 0.204335 0.018682 0.952366 0.975976
0.300708 0.204214 0.018757 0.952346 0.976977
0.300916 0.204094 0.018831 0.952325 0.977978
0.301124 0.203973 0.018905 0.952305 0.978979
0.301332 0.203853 0.018980 0.952285 0.979980
0.301540 0.203733 0.019054 0.952264 0.980981
0.301748 0.203614 0.019128 0.952244 0.981982
0.301956 0.203494 0.019202 0.952224 0.982983
0.302164 0.203374 0.019277 0.952204 0.983984
0.302372 0.203255 0.019351 0.952183 0.984985
0.302579 0.203136 0.019425 0.952164 0.985986
0.302787 0.203017 0.019499 0.952144 0.986987
0.302995 0.202898 0.019573 0.952124 0.987988
0.303203 0.202780 0.019647 0.952104 0.988989
0.303410 0.202661 0.019721 0.952084 0.989990
0.303618 0.202543 0.019795 0.952064 0.990991
0.303825 0.202425 0.019869 0.952044 0.991992
0.304033 0.202307 0.019942 0.952024 0.992993
0.304240 0.202189 0.020016 0.952005 0.993994
0.304448 0.202071 0.020090 0.951985 0.994995
0.304655 0.201954 0.020164 0.951965 0.995996
0.304863 0.201836 0.020238 0.951945 0.996997
0.305070 0.201719 0.020311 0.951926 0.997998
0.305277 0.201602 0.020385 0.951906 0.998999
0.305485 0.201485 0.020458 0.951886 1.000000


==> plots2/dat_files/DeepONet_Unstacked_traj_0_targets.dat <==
theta omega E_q E_d time
-0.025583 0.633404 0.000000 0.999469 0.000000
-0.024950 0.630131 -0.000107 0.999313 0.001001
-0.024321 0.626986 -0.000214 0.999157 0.002002
-0.023695 0.623965 -0.000320 0.999002 0.003003
-0.023072 0.621060 -0.000426 0.998848 0.004004
-0.022451 0.618266 -0.000531 0.998694 0.005005
-0.021834 0.615577 -0.000635 0.998541 0.006006
-0.021219 0.612987 -0.000740 0.998388 0.007007
-0.020607 0.610491 -0.000843 0.998236 0.008008
-0.019997 0.608083 -0.000946 0.998084 0.009009
-0.019389 0.605758 -0.001049 0.997933 0.010010
-0.018784 0.603511 -0.001151 0.997782 0.011011
-0.018181 0.601337 -0.001253 0.997632 0.012012
-0.017580 0.599230 -0.001355 0.997482 0.013013
-0.016982 0.597187 -0.001455 0.997333 0.014014
-0.016385 0.595203 -0.001556 0.997185 0.015015
-0.015790 0.593272 -0.001656 0.997037 0.016016
-0.015197 0.591384 -0.001755 0.996889 0.017017
-0.014605 0.589536 -0.001854 0.996742 0.018018
-0.014016 0.587730 -0.001952 0.996596 0.019019
-0.013428 0.585966 -0.002050 0.996450 0.020020
-0.012841 0.584243 -0.002148 0.996304 0.021021
-0.012257 0.582561 -0.002245 0.996159 0.022022
-0.011673 0.580921 -0.002342 0.996015 0.023023
-0.011092 0.579321 -0.002438 0.995871 0.024024
-0.010512 0.577761 -0.002533 0.995727 0.025025
-0.009934 0.576240 -0.002629 0.995584 0.026026
-0.009358 0.574758 -0.002723 0.995442 0.027027
-0.008783 0.573312 -0.002818 0.995300 0.028028
-0.008210 0.571902 -0.002911 0.995158 0.029029
-0.007638 0.570526 -0.003005 0.995017 0.030030
-0.007067 0.569183 -0.003098 0.994877 0.031031
-0.006499 0.567870 -0.003190 0.994737 0.032032
-0.005931 0.566587 -0.003282 0.994597 0.033033
-0.005365 0.565330 -0.003374 0.994458 0.034034
-0.004801 0.564097 -0.003465 0.994320 0.035035
-0.004237 0.562886 -0.003555 0.994182 0.036036
-0.003675 0.561695 -0.003645 0.994044 0.037037
-0.003115 0.560519 -0.003735 0.993907 0.038038
-0.002555 0.559358 -0.003824 0.993770 0.039039
-0.001997 0.558207 -0.003913 0.993634 0.040040
-0.001439 0.557063 -0.004002 0.993498 0.041041
-0.000883 0.555923 -0.004090 0.993363 0.042042
-0.000327 0.554783 -0.004177 0.993228 0.043043
0.000227 0.553639 -0.004264 0.993094 0.044044
0.000781 0.552496 -0.004351 0.992960 0.045045
0.001334 0.551361 -0.004437 0.992827 0.046046
0.001885 0.550234 -0.004522 0.992694 0.047047
0.002436 0.549117 -0.004608 0.992561 0.048048
0.002985 0.548010 -0.004693 0.992429 0.049049
0.003533 0.546912 -0.004777 0.992298 0.050050
0.004080 0.545824 -0.004861 0.992167 0.051051
0.004627 0.544747 -0.004944 0.992036 0.052052
0.005172 0.543679 -0.005027 0.991906 0.053053
0.005715 0.542623 -0.005110 0.991776 0.054054
0.006258 0.541576 -0.005192 0.991647 0.055055
0.006800 0.540540 -0.005274 0.991518 0.056056
0.007341 0.539515 -0.005355 0.991389 0.057057
0.007881 0.538499 -0.005436 0.991261 0.058058
0.008419 0.537493 -0.005517 0.991134 0.059059
0.008957 0.536497 -0.005597 0.991007 0.060060
0.009493 0.535510 -0.005676 0.990880 0.061061
0.010029 0.534532 -0.005755 0.990754 0.062062
0.010563 0.533563 -0.005834 0.990628 0.063063
0.011096 0.532601 -0.005912 0.990503 0.064064
0.011629 0.531648 -0.005990 0.990378 0.065065
0.012160 0.530701 -0.006068 0.990253 0.066066
0.012691 0.529760 -0.006145 0.990129 0.067067
0.013220 0.528825 -0.006221 0.990006 0.068068
0.013749 0.527894 -0.006297 0.989882 0.069069
0.014276 0.526968 -0.006373 0.989760 0.070070
0.014803 0.526045 -0.006448 0.989637 0.071071
0.015329 0.525123 -0.006523 0.989515 0.072072
0.015854 0.524204 -0.006598 0.989394 0.073073
0.016378 0.523284 -0.006672 0.989272 0.074074
0.016901 0.522363 -0.006745 0.989152 0.075075
0.017424 0.521441 -0.006819 0.989031 0.076076
0.017945 0.520518 -0.006891 0.988912 0.077077
0.018466 0.519595 -0.006964 0.988792 0.078078
0.018986 0.518673 -0.007036 0.988673 0.079079
0.019505 0.517752 -0.007107 0.988554 0.080080
0.020023 0.516834 -0.007178 0.988436 0.081081
0.020540 0.515919 -0.007249 0.988318 0.082082
0.021056 0.515007 -0.007320 0.988201 0.083083
0.021572 0.514098 -0.007389 0.988084 0.084084
0.022086 0.513194 -0.007459 0.987967 0.085085
0.022600 0.512294 -0.007528 0.987851 0.086086
0.023113 0.511398 -0.007597 0.987735 0.087087
0.023624 0.510508 -0.007665 0.987619 0.088088
0.024135 0.509623 -0.007733 0.987504 0.089089
0.024645 0.508744 -0.007800 0.987390 0.090090
0.025155 0.507870 -0.007867 0.987275 0.091091
0.025663 0.507002 -0.007934 0.987161 0.092092
0.026170 0.506140 -0.008000 0.987048 0.093093
0.026676 0.505284 -0.008066 0.986935 0.094094
0.027182 0.504434 -0.008132 0.986822 0.095095
0.027687 0.503590 -0.008197 0.986709 0.096096
0.028190 0.502751 -0.008261 0.986597 0.097097
0.028693 0.501919 -0.008325 0.986486 0.098098
0.029195 0.501092 -0.008389 0.986375 0.099099
0.029696 0.500270 -0.008453 0.986264 0.100100
0.030196 0.499454 -0.008516 0.986153 0.101101
0.030696 0.498643 -0.008578 0.986043 0.102102
0.031194 0.497836 -0.008641 0.985933 0.103103
0.031692 0.497033 -0.008702 0.985824 0.104104
0.032188 0.496235 -0.008764 0.985715 0.105105
0.032684 0.495440 -0.008825 0.985606 0.106106
0.033179 0.494648 -0.008886 0.985498 0.107107
0.033673 0.493859 -0.008946 0.985390 0.108108
0.034167 0.493071 -0.009006 0.985283 0.109109
0.034660 0.492285 -0.009065 0.985176 0.110110
0.035151 0.491500 -0.009124 0.985069 0.111111
0.035643 0.490715 -0.009183 0.984962 0.112112
0.036133 0.489929 -0.009242 0.984856 0.113113
0.036623 0.489142 -0.009300 0.984751 0.114114
0.037111 0.488353 -0.009357 0.984645 0.115115
0.037600 0.487561 -0.009414 0.984540 0.116116
0.038087 0.486766 -0.009471 0.984436 0.117117
0.038574 0.485966 -0.009527 0.984331 0.118118
0.039060 0.485161 -0.009584 0.984227 0.119119
0.039546 0.484352 -0.009639 0.984124 0.120120
0.040030 0.483540 -0.009694 0.984021 0.121121
0.040514 0.482726 -0.009749 0.983918 0.122122
0.040998 0.481912 -0.009804 0.983815 0.123123
0.041480 0.481097 -0.009858 0.983713 0.124124
0.041962 0.480283 -0.009912 0.983611 0.125125
0.042443 0.479470 -0.009965 0.983509 0.126126
0.042923 0.478660 -0.010018 0.983408 0.127127
0.043403 0.477852 -0.010071 0.983307 0.128128
0.043882 0.477047 -0.010123 0.983207 0.129129
0.044360 0.476247 -0.010175 0.983107 0.130130
0.044837 0.475451 -0.010227 0.983007 0.131131
0.045313 0.474660 -0.010278 0.982907 0.132132
0.045789 0.473875 -0.010328 0.982808 0.133133
0.046263 0.473095 -0.010379 0.982710 0.134134
0.046737 0.472321 -0.010429 0.982611 0.135135
0.047210 0.471554 -0.010479 0.982513 0.136136
0.047683 0.470793 -0.010528 0.982415 0.137137
0.048154 0.470040 -0.010577 0.982318 0.138138
0.048625 0.469293 -0.010625 0.982220 0.139139
0.049095 0.468553 -0.010674 0.982123 0.140140
0.049564 0.467821 -0.010721 0.982027 0.141141
0.050032 0.467095 -0.010769 0.981931 0.142142
0.050499 0.466377 -0.010816 0.981835 0.143143
0.050966 0.465666 -0.010863 0.981739 0.144144
0.051431 0.464961 -0.010909 0.981644 0.145145
0.051896 0.464264 -0.010955 0.981549 0.146146
0.052361 0.463573 -0.011001 0.981455 0.147147
0.052824 0.462888 -0.011046 0.981360 0.148148
0.053287 0.462209 -0.011091 0.981266 0.149149
0.053748 0.461536 -0.011136 0.981173 0.150150
0.054209 0.460867 -0.011180 0.981079 0.151151
0.054670 0.460204 -0.011224 0.980986 0.152152
0.055129 0.459545 -0.011267 0.980894 0.153153
0.055588 0.458889 -0.011311 0.980801 0.154154
0.056046 0.458236 -0.011353 0.980709 0.155155
0.056503 0.457586 -0.011396 0.980617 0.156156
0.056960 0.456937 -0.011438 0.980526 0.157157
0.057416 0.456290 -0.011480 0.980435 0.158158
0.057871 0.455642 -0.011521 0.980344 0.159159
0.058326 0.454994 -0.011562 0.980253 0.160160
0.058780 0.454344 -0.011603 0.980163 0.161161
0.059233 0.453692 -0.011643 0.980073 0.162162
0.059686 0.453037 -0.011683 0.979983 0.163163
0.060138 0.452377 -0.011723 0.979894 0.164164
0.060590 0.451711 -0.011762 0.979805 0.165165
0.061041 0.451039 -0.011801 0.979716 0.166166
0.061491 0.450359 -0.011840 0.979627 0.167167
0.061941 0.449670 -0.011878 0.979539 0.168168
0.062391 0.448971 -0.011916 0.979451 0.169169
0.062840 0.448261 -0.011954 0.979364 0.170170
0.063289 0.447543 -0.011991 0.979276 0.171171
0.063737 0.446820 -0.012028 0.979189 0.172172
0.064184 0.446091 -0.012065 0.979102 0.173173
0.064631 0.445360 -0.012101 0.979016 0.174174
0.065077 0.444626 -0.012137 0.978930 0.175175
0.065523 0.443891 -0.012172 0.978844 0.176176
0.065968 0.443157 -0.012208 0.978758 0.177177
0.066412 0.442424 -0.012243 0.978673 0.178178
0.066856 0.441693 -0.012277 0.978588 0.179179
0.067299 0.440965 -0.012311 0.978503 0.180180
0.067741 0.440242 -0.012345 0.978419 0.181181
0.068183 0.439523 -0.012379 0.978334 0.182182
0.068624 0.438810 -0.012412 0.978251 0.183183
0.069064 0.438103 -0.012445 0.978167 0.184184
0.069503 0.437403 -0.012478 0.978083 0.185185
0.069942 0.436710 -0.012510 0.978000 0.186186
0.070380 0.436025 -0.012542 0.977918 0.187187
0.070817 0.435349 -0.012573 0.977835 0.188188
0.071254 0.434681 -0.012605 0.977753 0.189189
0.071689 0.434022 -0.012636 0.977671 0.190190
0.072124 0.433372 -0.012666 0.977589 0.191191
0.072558 0.432731 -0.012697 0.977508 0.192192
0.072992 0.432100 -0.012726 0.977426 0.193193
0.073424 0.431478 -0.012756 0.977345 0.194194
0.073856 0.430865 -0.012785 0.977265 0.195195
0.074288 0.430262 -0.012814 0.977184 0.196196
0.074718 0.429667 -0.012843 0.977104 0.197197
0.075148 0.429082 -0.012871 0.977024 0.198198
0.075576 0.428505 -0.012900 0.976945 0.199199
0.076005 0.427936 -0.012927 0.976865 0.200200
0.076432 0.427374 -0.012955 0.976786 0.201201
0.076859 0.426820 -0.012982 0.976707 0.202202
0.077285 0.426273 -0.013008 0.976629 0.203203
0.077710 0.425731 -0.013035 0.976550 0.204204
0.078135 0.425195 -0.013061 0.976472 0.205205
0.078559 0.424663 -0.013087 0.976395 0.206206
0.078983 0.424135 -0.013112 0.976317 0.207207
0.079405 0.423610 -0.013138 0.976240 0.208208
0.079827 0.423086 -0.013162 0.976163 0.209209
0.080249 0.422564 -0.013187 0.976086 0.210210
0.080670 0.422041 -0.013211 0.976009 0.211211
0.081091 0.421516 -0.013235 0.975933 0.212212
0.081510 0.420990 -0.013259 0.975857 0.213213
0.081930 0.420459 -0.013282 0.975781 0.214214
0.082349 0.419923 -0.013305 0.975706 0.215215
0.082767 0.419380 -0.013328 0.975630 0.216216
0.083185 0.418829 -0.013350 0.975555 0.217217
0.083603 0.418269 -0.013372 0.975480 0.218218
0.084020 0.417697 -0.013394 0.975406 0.219219
0.084437 0.417112 -0.013416 0.975331 0.220220
0.084854 0.416513 -0.013437 0.975257 0.221221
0.085270 0.415897 -0.013458 0.975184 0.222222
0.085686 0.415265 -0.013478 0.975110 0.223223
0.086101 0.414625 -0.013498 0.975037 0.224224
0.086516 0.413981 -0.013518 0.974963 0.225225
0.086931 0.413333 -0.013538 0.974891 0.226226
0.087345 0.412684 -0.013558 0.974818 0.227227
0.087759 0.412034 -0.013577 0.974745 0.228228
0.088171 0.411384 -0.013595 0.974673 0.229229
0.088584 0.410736 -0.013614 0.974601 0.230230
0.088996 0.410089 -0.013632 0.974530 0.231231
0.089407 0.409446 -0.013650 0.974458 0.232232
0.089817 0.408807 -0.013668 0.974387 0.233233
0.090227 0.408173 -0.013685 0.974316 0.234234
0.090637 0.407544 -0.013702 0.974245 0.235235
0.091045 0.406922 -0.013719 0.974174 0.236236
0.091453 0.406306 -0.013735 0.974104 0.237237
0.091861 0.405697 -0.013751 0.974034 0.238238
0.092268 0.405096 -0.013767 0.973964 0.239239
0.092674 0.404502 -0.013782 0.973894 0.240240
0.093079 0.403918 -0.013798 0.973825 0.241241
0.093484 0.403341 -0.013813 0.973756 0.242242
0.093888 0.402773 -0.013827 0.973687 0.243243
0.094291 0.402214 -0.013842 0.973618 0.244244
0.094694 0.401664 -0.013856 0.973549 0.245245
0.095096 0.401122 -0.013870 0.973481 0.246246
0.095497 0.400590 -0.013883 0.973413 0.247247
0.095898 0.400065 -0.013896 0.973345 0.248248
0.096298 0.399549 -0.013909 0.973277 0.249249
0.096698 0.399041 -0.013922 0.973210 0.250250
0.097097 0.398540 -0.013934 0.973143 0.251251
0.097495 0.398047 -0.013947 0.973076 0.252252
0.097892 0.397560 -0.013958 0.973009 0.253253
0.098289 0.397079 -0.013970 0.972942 0.254254
0.098685 0.396603 -0.013981 0.972876 0.255255
0.099081 0.396132 -0.013992 0.972810 0.256256
0.099476 0.395666 -0.014003 0.972744 0.257257
0.099871 0.395202 -0.014013 0.972678 0.258258
0.100265 0.394740 -0.014023 0.972613 0.259259
0.100659 0.394280 -0.014033 0.972547 0.260260
0.101052 0.393819 -0.014043 0.972482 0.261261
0.101444 0.393358 -0.014052 0.972417 0.262262
0.101836 0.392895 -0.014061 0.972353 0.263263
0.102228 0.392428 -0.014070 0.972288 0.264264
0.102619 0.391957 -0.014078 0.972224 0.265265
0.103010 0.391479 -0.014087 0.972160 0.266266
0.103400 0.390994 -0.014095 0.972096 0.267267
0.103790 0.390500 -0.014102 0.972032 0.268268
0.104180 0.389996 -0.014110 0.971969 0.269269
0.104570 0.389479 -0.014117 0.971905 0.270270
0.104959 0.388948 -0.014124 0.971842 0.271271
0.105348 0.388402 -0.014130 0.971779 0.272272
0.105736 0.387848 -0.014137 0.971717 0.273273
0.106125 0.387292 -0.014143 0.971654 0.274274
0.106512 0.386735 -0.014148 0.971592 0.275275
0.106899 0.386176 -0.014154 0.971530 0.276276
0.107286 0.385618 -0.014159 0.971468 0.277277
0.107672 0.385060 -0.014164 0.971406 0.278278
0.108058 0.384504 -0.014169 0.971345 0.279279
0.108443 0.383950 -0.014173 0.971284 0.280280
0.108828 0.383399 -0.014178 0.971223 0.281281
0.109212 0.382851 -0.014182 0.971162 0.282282
0.109596 0.382306 -0.014185 0.971101 0.283283
0.109979 0.381766 -0.014189 0.971040 0.284284
0.110361 0.381231 -0.014192 0.970980 0.285285
0.110743 0.380701 -0.014195 0.970920 0.286286
0.111125 0.380176 -0.014197 0.970860 0.287287
0.111506 0.379657 -0.014200 0.970800 0.288288
0.111886 0.379143 -0.014202 0.970741 0.289289
0.112266 0.378636 -0.014204 0.970681 0.290290
0.112645 0.378135 -0.014205 0.970622 0.291291
0.113024 0.377640 -0.014207 0.970563 0.292292
0.113402 0.377151 -0.014208 0.970504 0.293293
0.113779 0.376669 -0.014209 0.970446 0.294294
0.114156 0.376192 -0.014209 0.970387 0.295295
0.114532 0.375722 -0.014209 0.970329 0.296296
0.114908 0.375258 -0.014210 0.970271 0.297297
0.115283 0.374799 -0.014209 0.970213 0.298298
0.115658 0.374346 -0.014209 0.970155 0.299299
0.116032 0.373897 -0.014208 0.970098 0.300300
0.116406 0.373454 -0.014207 0.970041 0.301301
0.116779 0.373015 -0.014206 0.969983 0.302302
0.117151 0.372580 -0.014205 0.969926 0.303303
0.117524 0.372148 -0.014203 0.969869 0.304304
0.117895 0.371719 -0.014201 0.969813 0.305305
0.118266 0.371292 -0.014199 0.969756 0.306306
0.118637 0.370867 -0.014196 0.969700 0.307307
0.119007 0.370442 -0.014194 0.969644 0.308308
0.119377 0.370018 -0.014191 0.969588 0.309309
0.119746 0.369593 -0.014188 0.969532 0.310310
0.120115 0.369167 -0.014184 0.969477 0.311311
0.120483 0.368738 -0.014181 0.969421 0.312312
0.120851 0.368306 -0.014177 0.969366 0.313313
0.121219 0.367870 -0.014173 0.969311 0.314314
0.121586 0.367428 -0.014168 0.969256 0.315315
0.121953 0.366980 -0.014164 0.969201 0.316316
0.122320 0.366525 -0.014159 0.969147 0.317317
0.122687 0.366061 -0.014154 0.969092 0.318318
0.123053 0.365587 -0.014148 0.969038 0.319319
0.123418 0.365108 -0.014143 0.968984 0.320320
0.123784 0.364626 -0.014137 0.968930 0.321321
0.124149 0.364144 -0.014131 0.968877 0.322322
0.124513 0.363660 -0.014124 0.968823 0.323323
0.124878 0.363175 -0.014118 0.968770 0.324324
0.125241 0.362692 -0.014111 0.968717 0.325325
0.125605 0.362209 -0.014104 0.968663 0.326326
0.125967 0.361727 -0.014097 0.968611 0.327327
0.126330 0.361247 -0.014089 0.968558 0.328328
0.126692 0.360770 -0.014082 0.968505 0.329329
0.127053 0.360295 -0.014074 0.968453 0.330330
0.127414 0.359823 -0.014066 0.968401 0.331331
0.127775 0.359355 -0.014057 0.968349 0.332332
0.128135 0.358890 -0.014049 0.968297 0.333333
0.128494 0.358430 -0.014040 0.968245 0.334334
0.128853 0.357974 -0.014031 0.968193 0.335335
0.129212 0.357522 -0.014021 0.968142 0.336336
0.129570 0.357075 -0.014012 0.968091 0.337337
0.129927 0.356632 -0.014002 0.968040 0.338338
0.130284 0.356195 -0.013992 0.967989 0.339339
0.130641 0.355762 -0.013982 0.967938 0.340340
0.130997 0.355334 -0.013971 0.967887 0.341341
0.131353 0.354911 -0.013960 0.967837 0.342342
0.131708 0.354493 -0.013949 0.967786 0.343343
0.132063 0.354080 -0.013938 0.967736 0.344344
0.132417 0.353671 -0.013927 0.967686 0.345345
0.132770 0.353266 -0.013915 0.967636 0.346346
0.133124 0.352866 -0.013903 0.967587 0.347347
0.133476 0.352470 -0.013891 0.967537 0.348348
0.133829 0.352078 -0.013879 0.967488 0.349349
0.134180 0.351689 -0.013867 0.967438 0.350350
0.134532 0.351303 -0.013854 0.967389 0.351351
0.134883 0.350919 -0.013841 0.967340 0.352352
0.135233 0.350538 -0.013828 0.967291 0.353353
0.135583 0.350159 -0.013814 0.967243 0.354354
0.135933 0.349781 -0.013801 0.967194 0.355355
0.136282 0.349404 -0.013787 0.967146 0.356356
0.136631 0.349028 -0.013773 0.967098 0.357357
0.136979 0.348650 -0.013759 0.967050 0.358358
0.137327 0.348272 -0.013744 0.967002 0.359359
0.137675 0.347892 -0.013730 0.966954 0.360360
0.138022 0.347510 -0.013715 0.966906 0.361361
0.138370 0.347125 -0.013700 0.966859 0.362362
0.138716 0.346736 -0.013684 0.966811 0.363363
0.139063 0.346342 -0.013669 0.966764 0.364364
0.139409 0.345942 -0.013653 0.966717 0.365365
0.139754 0.345536 -0.013637 0.966670 0.366366
0.140100 0.345123 -0.013621 0.966623 0.367367
0.140445 0.344702 -0.013604 0.966577 0.368368
0.140790 0.344278 -0.013588 0.966530 0.369369
0.141135 0.343850 -0.013571 0.966484 0.370370
0.141479 0.343420 -0.013554 0.966438 0.371371
0.141823 0.342989 -0.013537 0.966392 0.372372
0.142166 0.342557 -0.013519 0.966346 0.373373
0.142510 0.342125 -0.013502 0.966300 0.374374
0.142852 0.341693 -0.013484 0.966254 0.375375
0.143195 0.341262 -0.013466 0.966209 0.376376
0.143537 0.340833 -0.013447 0.966163 0.377377
0.143878 0.340405 -0.013429 0.966118 0.378378
0.144220 0.339980 -0.013410 0.966073 0.379379
0.144560 0.339558 -0.013391 0.966028 0.380380
0.144901 0.339139 -0.013372 0.965983 0.381381
0.145241 0.338723 -0.013353 0.965939 0.382382
0.145580 0.338311 -0.013334 0.965894 0.383383
0.145919 0.337903 -0.013314 0.965850 0.384384
0.146258 0.337499 -0.013294 0.965805 0.385385
0.146596 0.337100 -0.013274 0.965761 0.386386
0.146933 0.336705 -0.013253 0.965717 0.387387
0.147271 0.336316 -0.013233 0.965673 0.388388
0.147608 0.335931 -0.013212 0.965629 0.389389
0.147944 0.335550 -0.013191 0.965586 0.390390
0.148280 0.335175 -0.013170 0.965542 0.391391
0.148615 0.334805 -0.013149 0.965499 0.392392
0.148950 0.334440 -0.013127 0.965456 0.393393
0.149285 0.334079 -0.013106 0.965412 0.394394
0.149619 0.333723 -0.013084 0.965369 0.395395
0.149953 0.333371 -0.013062 0.965327 0.396396
0.150286 0.333024 -0.013039 0.965284 0.397397
0.150619 0.332681 -0.013017 0.965241 0.398398
0.150952 0.332341 -0.012994 0.965199 0.399399
0.151284 0.332006 -0.012971 0.965156 0.400400
0.151615 0.331673 -0.012948 0.965114 0.401401
0.151947 0.331343 -0.012925 0.965072 0.402402
0.152277 0.331015 -0.012901 0.965030 0.403403
0.152608 0.330689 -0.012878 0.964988 0.404404
0.152938 0.330365 -0.012854 0.964946 0.405405
0.153268 0.330042 -0.012830 0.964905 0.406406
0.153597 0.329719 -0.012805 0.964863 0.407407
0.153926 0.329396 -0.012781 0.964822 0.408408
0.154255 0.329072 -0.012756 0.964781 0.409409
0.154583 0.328747 -0.012732 0.964740 0.410410
0.154911 0.328420 -0.012707 0.964698 0.411411
0.155239 0.328090 -0.012681 0.964658 0.412412
0.155566 0.327756 -0.012656 0.964617 0.413413
0.155894 0.327418 -0.012630 0.964576 0.414414
0.156221 0.327074 -0.012605 0.964536 0.415415
0.156547 0.326724 -0.012579 0.964495 0.416416
0.156874 0.326368 -0.012553 0.964455 0.417417
0.157200 0.326003 -0.012526 0.964415 0.418418
0.157526 0.325630 -0.012500 0.964375 0.419419
0.157852 0.325250 -0.012473 0.964335 0.420420
0.158177 0.324866 -0.012446 0.964295 0.421421
0.158503 0.324478 -0.012419 0.964255 0.422422
0.158828 0.324088 -0.012392 0.964216 0.423423
0.159152 0.323697 -0.012365 0.964176 0.424424
0.159477 0.323305 -0.012337 0.964137 0.425425
0.159801 0.322912 -0.012309 0.964098 0.426426
0.160124 0.322520 -0.012281 0.964059 0.427427
0.160448 0.322129 -0.012253 0.964019 0.428428
0.160771 0.321739 -0.012225 0.963981 0.429429
0.161093 0.321352 -0.012196 0.963942 0.430430
0.161415 0.320967 -0.012167 0.963903 0.431431
0.161737 0.320585 -0.012139 0.963865 0.432432
0.162059 0.320207 -0.012110 0.963826 0.433433
0.162380 0.319832 -0.012080 0.963788 0.434434
0.162700 0.319462 -0.012051 0.963750 0.435435
0.163021 0.319095 -0.012021 0.963711 0.436436
0.163341 0.318734 -0.011992 0.963673 0.437437
0.163660 0.318377 -0.011962 0.963636 0.438438
0.163979 0.318026 -0.011932 0.963598 0.439439
0.164298 0.317679 -0.011901 0.963560 0.440440
0.164616 0.317338 -0.011871 0.963522 0.441441
0.164934 0.317002 -0.011840 0.963485 0.442442
0.165251 0.316672 -0.011809 0.963448 0.443443
0.165568 0.316347 -0.011778 0.963410 0.444444
0.165885 0.316027 -0.011747 0.963373 0.445445
0.166201 0.315712 -0.011716 0.963336 0.446446
0.166517 0.315402 -0.011684 0.963299 0.447447
0.166832 0.315097 -0.011653 0.963262 0.448448
0.167147 0.314797 -0.011621 0.963226 0.449449
0.167462 0.314501 -0.011589 0.963189 0.450450
0.167776 0.314209 -0.011557 0.963153 0.451451
0.168090 0.313920 -0.011524 0.963116 0.452452
0.168403 0.313635 -0.011492 0.963080 0.453453
0.168717 0.313354 -0.011459 0.963044 0.454454
0.169029 0.313074 -0.011426 0.963008 0.455455
0.169342 0.312797 -0.011393 0.962972 0.456456
0.169654 0.312520 -0.011360 0.962936 0.457457
0.169966 0.312245 -0.011327 0.962900 0.458458
0.170277 0.311970 -0.011293 0.962864 0.459459
0.170588 0.311695 -0.011259 0.962829 0.460460
0.170899 0.311419 -0.011225 0.962793 0.461461
0.171210 0.311141 -0.011191 0.962758 0.462462
0.171520 0.310860 -0.011157 0.962723 0.463463
0.171830 0.310576 -0.011123 0.962687 0.464464
0.172140 0.310288 -0.011088 0.962652 0.465465
0.172450 0.309995 -0.011054 0.962617 0.466466
0.172759 0.309696 -0.011019 0.962582 0.467467
0.173068 0.309390 -0.010984 0.962548 0.468468
0.173377 0.309076 -0.010949 0.962513 0.469469
0.173686 0.308753 -0.010913 0.962478 0.470470
0.173995 0.308420 -0.010878 0.962444 0.471471
0.174303 0.308077 -0.010842 0.962410 0.472472
0.174612 0.307731 -0.010806 0.962375 0.473473
0.174920 0.307381 -0.010770 0.962341 0.474474
0.175228 0.307030 -0.010734 0.962307 0.475475
0.175535 0.306676 -0.010698 0.962273 0.476476
0.175842 0.306322 -0.010661 0.962239 0.477477
0.176149 0.305968 -0.010625 0.962205 0.478478
0.176456 0.305614 -0.010588 0.962171 0.479479
0.176762 0.305261 -0.010551 0.962138 0.480480
0.177068 0.304909 -0.010514 0.962104 0.481481
0.177374 0.304560 -0.010477 0.962071 0.482482
0.177680 0.304213 -0.010439 0.962038 0.483483
0.177985 0.303870 -0.010402 0.962004 0.484484
0.178289 0.303529 -0.010364 0.961971 0.485485
0.178594 0.303193 -0.010326 0.961938 0.486486
0.178898 0.302860 -0.010288 0.961905 0.487487
0.179201 0.302531 -0.010250 0.961872 0.488488
0.179504 0.302208 -0.010212 0.961839 0.489489
0.179807 0.301888 -0.010173 0.961807 0.490490
0.180110 0.301574 -0.010135 0.961774 0.491491
0.180412 0.301265 -0.010096 0.961742 0.492492
0.180714 0.300961 -0.010057 0.961709 0.493493
0.181015 0.300661 -0.010018 0.961677 0.494494
0.181316 0.300367 -0.009979 0.961644 0.495495
0.181617 0.300079 -0.009939 0.961612 0.496496
0.181917 0.299795 -0.009900 0.961580 0.497497
0.182217 0.299515 -0.009860 0.961548 0.498498
0.182517 0.299241 -0.009820 0.961516 0.499499
0.182816 0.298971 -0.009780 0.961484 0.500501
0.183115 0.298706 -0.009740 0.961453 0.501502
0.183413 0.298444 -0.009700 0.961421 0.502503
0.183711 0.298186 -0.009659 0.961390 0.503504
0.184009 0.297932 -0.009619 0.961358 0.504505
0.184307 0.297680 -0.009578 0.961327 0.505506
0.184604 0.297431 -0.009537 0.961295 0.506507
0.184901 0.297184 -0.009496 0.961264 0.507508
0.185197 0.296939 -0.009455 0.961233 0.508509
0.185494 0.296695 -0.009414 0.961202 0.509510
0.185790 0.296451 -0.009372 0.961171 0.510511
0.186085 0.296207 -0.009331 0.961140 0.511512
0.186381 0.295962 -0.009289 0.961109 0.512513
0.186676 0.295716 -0.009247 0.961079 0.513514
0.186971 0.295467 -0.009205 0.961048 0.514515
0.187266 0.295215 -0.009163 0.961018 0.515516
0.187560 0.294960 -0.009120 0.960987 0.516517
0.187855 0.294699 -0.009078 0.960957 0.517518
0.188149 0.294433 -0.009035 0.960926 0.518519
0.188443 0.294161 -0.008993 0.960896 0.519520
0.188737 0.293881 -0.008950 0.960866 0.520521
0.189030 0.293592 -0.008907 0.960836 0.521522
0.189324 0.293294 -0.008864 0.960806 0.522523
0.189617 0.292987 -0.008820 0.960776 0.523524
0.189911 0.292678 -0.008777 0.960746 0.524525
0.190204 0.292366 -0.008733 0.960717 0.525526
0.190496 0.292052 -0.008690 0.960687 0.526527
0.190789 0.291738 -0.008646 0.960657 0.527528
0.191081 0.291422 -0.008602 0.960628 0.528529
0.191373 0.291107 -0.008558 0.960598 0.529530
0.191665 0.290793 -0.008513 0.960569 0.530531
0.191956 0.290480 -0.008469 0.960540 0.531532
0.192247 0.290168 -0.008424 0.960511 0.532533
0.192538 0.289858 -0.008380 0.960482 0.533534
0.192829 0.289550 -0.008335 0.960453 0.534535
0.193119 0.289246 -0.008290 0.960424 0.535536
0.193409 0.288944 -0.008245 0.960395 0.536537
0.193699 0.288645 -0.008200 0.960366 0.537538
0.193988 0.288350 -0.008154 0.960337 0.538539
0.194277 0.288058 -0.008109 0.960309 0.539540
0.194565 0.287770 -0.008063 0.960280 0.540541
0.194854 0.287487 -0.008018 0.960252 0.541542
0.195142 0.287207 -0.007972 0.960223 0.542543
0.195429 0.286932 -0.007926 0.960195 0.543544
0.195717 0.286661 -0.007880 0.960167 0.544545
0.196004 0.286394 -0.007833 0.960138 0.545546
0.196291 0.286132 -0.007787 0.960110 0.546547
0.196577 0.285874 -0.007740 0.960082 0.547548
0.196863 0.285620 -0.007694 0.960054 0.548549
0.197149 0.285370 -0.007647 0.960026 0.549550
0.197434 0.285123 -0.007600 0.959998 0.550551
0.197719 0.284881 -0.007553 0.959971 0.551552
0.198004 0.284642 -0.007506 0.959943 0.552553
0.198288 0.284406 -0.007458 0.959915 0.553554
0.198573 0.284173 -0.007411 0.959888 0.554555
0.198856 0.283942 -0.007363 0.959860 0.555556
0.199140 0.283714 -0.007316 0.959833 0.556557
0.199423 0.283488 -0.007268 0.959806 0.557558
0.199706 0.283263 -0.007220 0.959778 0.558559
0.199989 0.283039 -0.007172 0.959751 0.559560
0.200272 0.282816 -0.007124 0.959724 0.560561
0.200554 0.282592 -0.007075 0.959697 0.561562
0.200836 0.282368 -0.007027 0.959670 0.562563
0.201118 0.282143 -0.006978 0.959643 0.563564
0.201399 0.281916 -0.006930 0.959616 0.564565
0.201681 0.281687 -0.006881 0.959590 0.565566
0.201962 0.281455 -0.006832 0.959563 0.566567
0.202243 0.281219 -0.006783 0.959536 0.567568
0.202524 0.280978 -0.006734 0.959510 0.568569
0.202804 0.280732 -0.006684 0.959483 0.569570
0.203085 0.280480 -0.006635 0.959457 0.570571
0.203365 0.280221 -0.006585 0.959430 0.571572
0.203645 0.279954 -0.006536 0.959404 0.572573
0.203926 0.279681 -0.006486 0.959378 0.573574
0.204206 0.279405 -0.006436 0.959352 0.574575
0.204485 0.279127 -0.006386 0.959326 0.575576
0.204765 0.278848 -0.006336 0.959300 0.576577
0.205044 0.278567 -0.006286 0.959274 0.577578
0.205323 0.278287 -0.006235 0.959248 0.578579
0.205602 0.278006 -0.006185 0.959222 0.579580
0.205880 0.277725 -0.006134 0.959196 0.580581
0.206159 0.277446 -0.006083 0.959170 0.581582
0.206437 0.277168 -0.006032 0.959145 0.582583
0.206715 0.276891 -0.005981 0.959119 0.583584
0.206992 0.276617 -0.005930 0.959094 0.584585
0.207269 0.276344 -0.005879 0.959068 0.585586
0.207546 0.276074 -0.005828 0.959043 0.586587
0.207823 0.275807 -0.005776 0.959018 0.587588
0.208099 0.275542 -0.005725 0.958992 0.588589
0.208375 0.275281 -0.005673 0.958967 0.589590
0.208651 0.275023 -0.005621 0.958942 0.590591
0.208927 0.274769 -0.005569 0.958917 0.591592
0.209202 0.274518 -0.005517 0.958892 0.592593
0.209477 0.274270 -0.005465 0.958867 0.593594
0.209752 0.274027 -0.005413 0.958842 0.594595
0.210026 0.273786 -0.005361 0.958817 0.595596
0.210300 0.273550 -0.005308 0.958793 0.596597
0.210574 0.273317 -0.005256 0.958768 0.597598
0.210847 0.273088 -0.005203 0.958743 0.598599
0.211121 0.272862 -0.005150 0.958719 0.599600
0.211394 0.272639 -0.005097 0.958694 0.600601
0.211666 0.272420 -0.005044 0.958670 0.601602
0.211939 0.272203 -0.004991 0.958645 0.602603
0.212211 0.271990 -0.004938 0.958621 0.603604
0.212482 0.271779 -0.004884 0.958597 0.604605
0.212754 0.271570 -0.004831 0.958572 0.605606
0.213025 0.271363 -0.004777 0.958548 0.606607
0.213296 0.271158 -0.004724 0.958524 0.607608
0.213567 0.270955 -0.004670 0.958500 0.608609
0.213838 0.270752 -0.004616 0.958476 0.609610
0.214108 0.270550 -0.004562 0.958452 0.610611
0.214378 0.270348 -0.004508 0.958428 0.611612
0.214648 0.270146 -0.004453 0.958405 0.612613
0.214918 0.269943 -0.004399 0.958381 0.613614
0.215187 0.269739 -0.004345 0.958357 0.614615
0.215456 0.269533 -0.004290 0.958333 0.615616
0.215725 0.269324 -0.004235 0.958310 0.616617
0.215994 0.269113 -0.004181 0.958286 0.617618
0.216263 0.268898 -0.004126 0.958263 0.618619
0.216532 0.268678 -0.004071 0.958239 0.619620
0.216800 0.268454 -0.004016 0.958216 0.620621
0.217069 0.268224 -0.003960 0.958193 0.621622
0.217337 0.267988 -0.003905 0.958170 0.622623
0.217605 0.267745 -0.003850 0.958146 0.623624
0.217873 0.267498 -0.003794 0.958123 0.624625
0.218141 0.267248 -0.003739 0.958100 0.625626
0.218408 0.266996 -0.003683 0.958077 0.626627
0.218676 0.266742 -0.003627 0.958054 0.627628
0.218943 0.266488 -0.003571 0.958031 0.628629
0.219210 0.266233 -0.003515 0.958008 0.629630
0.219476 0.265978 -0.003459 0.957986 0.630631
0.219743 0.265723 -0.003403 0.957963 0.631632
0.220009 0.265469 -0.003347 0.957940 0.632633
0.220275 0.265217 -0.003290 0.957917 0.633634
0.220541 0.264965 -0.003234 0.957895 0.634635
0.220807 0.264716 -0.003177 0.957872 0.635636
0.221072 0.264468 -0.003120 0.957850 0.636637
0.221337 0.264223 -0.003063 0.957827 0.637638
0.221602 0.263981 -0.003007 0.957805 0.638639
0.221867 0.263741 -0.002949 0.957783 0.639640
0.222131 0.263504 -0.002892 0.957760 0.640641
0.222395 0.263270 -0.002835 0.957738 0.641642
0.222659 0.263040 -0.002778 0.957716 0.642643
0.222923 0.262813 -0.002720 0.957694 0.643644
0.223186 0.262589 -0.002663 0.957672 0.644645
0.223449 0.262369 -0.002605 0.957650 0.645646
0.223712 0.262152 -0.002548 0.957628 0.646647
0.223974 0.261939 -0.002490 0.957606 0.647648
0.224236 0.261730 -0.002432 0.957584 0.648649
0.224498 0.261524 -0.002374 0.957562 0.649650
0.224760 0.261321 -0.002316 0.957540 0.650651
0.225021 0.261122 -0.002258 0.957519 0.651652
0.225282 0.260925 -0.002199 0.957497 0.652653
0.225543 0.260732 -0.002141 0.957475 0.653654
0.225804 0.260541 -0.002082 0.957454 0.654655
0.226064 0.260354 -0.002024 0.957432 0.655656
0.226325 0.260168 -0.001965 0.957411 0.656657
0.226584 0.259985 -0.001906 0.957389 0.657658
0.226844 0.259803 -0.001848 0.957368 0.658659
0.227104 0.259623 -0.001789 0.957347 0.659660
0.227363 0.259444 -0.001730 0.957325 0.660661
0.227622 0.259265 -0.001670 0.957304 0.661662
0.227881 0.259088 -0.001611 0.957283 0.662663
0.228139 0.258910 -0.001552 0.957262 0.663664
0.228398 0.258731 -0.001492 0.957241 0.664665
0.228656 0.258552 -0.001433 0.957219 0.665666
0.228914 0.258371 -0.001373 0.957199 0.666667
0.229172 0.258189 -0.001314 0.957178 0.667668
0.229429 0.258003 -0.001254 0.957157 0.668669
0.229687 0.257815 -0.001194 0.957136 0.669670
0.229944 0.257623 -0.001134 0.957115 0.670671
0.230202 0.257427 -0.001074 0.957094 0.671672
0.230459 0.257225 -0.001014 0.957073 0.672673
0.230716 0.257018 -0.000954 0.957053 0.673674
0.230973 0.256804 -0.000893 0.957032 0.674675
0.231230 0.256584 -0.000833 0.957011 0.675676
0.231487 0.256358 -0.000773 0.956991 0.676677
0.231743 0.256129 -0.000712 0.956970 0.677678
0.232000 0.255898 -0.000651 0.956950 0.678679
0.232256 0.255665 -0.000591 0.956930 0.679680
0.232512 0.255430 -0.000530 0.956909 0.680681
0.232768 0.255195 -0.000469 0.956889 0.681682
0.233024 0.254960 -0.000408 0.956869 0.682683
0.233279 0.254724 -0.000347 0.956848 0.683684
0.233535 0.254489 -0.000286 0.956828 0.684685
0.233790 0.254256 -0.000224 0.956808 0.685686
0.234045 0.254023 -0.000163 0.956788 0.686687
0.234300 0.253792 -0.000102 0.956768 0.687688
0.234554 0.253563 -0.000040 0.956748 0.688689
0.234808 0.253337 0.000022 0.956728 0.689690
0.235062 0.253113 0.000083 0.956708 0.690691
0.235316 0.252892 0.000145 0.956688 0.691692
0.235570 0.252674 0.000207 0.956668 0.692693
0.235823 0.252459 0.000269 0.956648 0.693694
0.236076 0.252247 0.000331 0.956629 0.694695
0.236329 0.252039 0.000393 0.956609 0.695696
0.236581 0.251834 0.000455 0.956589 0.696697
0.236834 0.251633 0.000517 0.956569 0.697698
0.237086 0.251436 0.000580 0.956550 0.698699
0.237337 0.251242 0.000642 0.956530 0.699700
0.237589 0.251052 0.000705 0.956511 0.700701
0.237840 0.250866 0.000767 0.956491 0.701702
0.238091 0.250683 0.000830 0.956472 0.702703
0.238342 0.250504 0.000893 0.956452 0.703704
0.238593 0.250328 0.000956 0.956433 0.704705
0.238843 0.250155 0.001019 0.956414 0.705706
0.239093 0.249986 0.001082 0.956394 0.706707
0.239343 0.249819 0.001145 0.956375 0.707708
0.239593 0.249654 0.001208 0.956356 0.708709
0.239842 0.249492 0.001271 0.956337 0.709710
0.240091 0.249332 0.001334 0.956318 0.710711
0.240340 0.249174 0.001398 0.956299 0.711712
0.240589 0.249017 0.001461 0.956280 0.712713
0.240837 0.248862 0.001525 0.956261 0.713714
0.241086 0.248706 0.001589 0.956241 0.714715
0.241334 0.248551 0.001652 0.956223 0.715716
0.241582 0.248396 0.001716 0.956204 0.716717
0.241830 0.248240 0.001780 0.956185 0.717718
0.242077 0.248083 0.001844 0.956166 0.718719
0.242325 0.247924 0.001908 0.956147 0.719720
0.242572 0.247762 0.001972 0.956128 0.720721
0.242820 0.247598 0.002036 0.956110 0.721722
0.243067 0.247430 0.002100 0.956091 0.722723
0.243314 0.247258 0.002165 0.956072 0.723724
0.243561 0.247081 0.002229 0.956054 0.724725
0.243807 0.246899 0.002294 0.956035 0.725726
0.244054 0.246710 0.002358 0.956017 0.726727
0.244301 0.246514 0.002423 0.955998 0.727728
0.244547 0.246310 0.002488 0.955980 0.728729
0.244794 0.246101 0.002552 0.955961 0.729730
0.245040 0.245890 0.002617 0.955943 0.730731
0.245286 0.245676 0.002682 0.955925 0.731732
0.245533 0.245461 0.002747 0.955906 0.732733
0.245779 0.245244 0.002812 0.955888 0.733734
0.246024 0.245027 0.002877 0.955870 0.734735
0.246270 0.244809 0.002943 0.955852 0.735736
0.246515 0.244592 0.003008 0.955833 0.736737
0.246760 0.244375 0.003073 0.955815 0.737738
0.247005 0.244160 0.003139 0.955797 0.738739
0.247250 0.243946 0.003204 0.955779 0.739740
0.247495 0.243733 0.003270 0.955761 0.740741
0.247739 0.243523 0.003335 0.955743 0.741742
0.247984 0.243315 0.003401 0.955725 0.742743
0.248227 0.243110 0.003467 0.955707 0.743744
0.248471 0.242908 0.003533 0.955689 0.744745
0.248715 0.242709 0.003599 0.955672 0.745746
0.248958 0.242512 0.003665 0.955654 0.746747
0.249201 0.242320 0.003731 0.955636 0.747748
0.249444 0.242130 0.003797 0.955618 0.748749
0.249687 0.241945 0.003863 0.955601 0.749750
0.249929 0.241763 0.003929 0.955583 0.750751
0.250171 0.241584 0.003996 0.955565 0.751752
0.250413 0.241409 0.004062 0.955548 0.752753
0.250655 0.241238 0.004129 0.955530 0.753754
0.250896 0.241071 0.004195 0.955512 0.754755
0.251137 0.240907 0.004262 0.955495 0.755756
0.251378 0.240746 0.004329 0.955477 0.756757
0.251619 0.240588 0.004395 0.955460 0.757758
0.251860 0.240434 0.004462 0.955442 0.758759
0.252100 0.240282 0.004529 0.955425 0.759760
0.252340 0.240134 0.004596 0.955408 0.760761
0.252580 0.239987 0.004663 0.955390 0.761762
0.252820 0.239843 0.004730 0.955373 0.762763
0.253059 0.239700 0.004797 0.955356 0.763764
0.253299 0.239560 0.004864 0.955339 0.764765
0.253538 0.239420 0.004932 0.955321 0.765766
0.253777 0.239281 0.004999 0.955304 0.766767
0.254016 0.239142 0.005067 0.955287 0.767768
0.254254 0.239003 0.005134 0.955270 0.768769
0.254493 0.238864 0.005202 0.955253 0.769770
0.254731 0.238723 0.005269 0.955236 0.770771
0.254969 0.238581 0.005337 0.955219 0.771772
0.255207 0.238437 0.005405 0.955202 0.772773
0.255445 0.238290 0.005472 0.955185 0.773774
0.255683 0.238140 0.005540 0.955168 0.774775
0.255921 0.237985 0.005608 0.955151 0.775776
0.256158 0.237826 0.005676 0.955134 0.776777
0.256396 0.237662 0.005744 0.955117 0.777778
0.256633 0.237491 0.005812 0.955100 0.778779
0.256871 0.237314 0.005881 0.955084 0.779780
0.257108 0.237129 0.005949 0.955067 0.780781
0.257345 0.236939 0.006017 0.955050 0.781782
0.257582 0.236746 0.006086 0.955033 0.782783
0.257820 0.236550 0.006154 0.955017 0.783784
0.258056 0.236354 0.006223 0.955000 0.784785
0.258293 0.236156 0.006291 0.954983 0.785786
0.258530 0.235958 0.006360 0.954967 0.786787
0.258766 0.235759 0.006428 0.954950 0.787788
0.259003 0.235561 0.006497 0.954934 0.788789
0.259239 0.235363 0.006566 0.954917 0.789790
0.259475 0.235167 0.006635 0.954901 0.790791
0.259710 0.234972 0.006704 0.954884 0.791792
0.259946 0.234778 0.006773 0.954868 0.792793
0.260181 0.234586 0.006842 0.954852 0.793794
0.260417 0.234397 0.006911 0.954835 0.794795
0.260651 0.234209 0.006980 0.954819 0.795796
0.260886 0.234025 0.007049 0.954803 0.796797
0.261121 0.233843 0.007118 0.954786 0.797798
0.261355 0.233664 0.007188 0.954770 0.798799
0.261589 0.233488 0.007257 0.954754 0.799800
0.261823 0.233315 0.007327 0.954738 0.800801
0.262057 0.233146 0.007396 0.954721 0.801802
0.262291 0.232980 0.007466 0.954705 0.802803
0.262524 0.232817 0.007535 0.954689 0.803804
0.262757 0.232657 0.007605 0.954673 0.804805
0.262990 0.232500 0.007675 0.954657 0.805806
0.263223 0.232347 0.007745 0.954641 0.806807
0.263455 0.232197 0.007814 0.954625 0.807808
0.263687 0.232050 0.007884 0.954609 0.808809
0.263920 0.231905 0.007954 0.954593 0.809810
0.264151 0.231764 0.008024 0.954577 0.810811
0.264383 0.231625 0.008094 0.954561 0.811812
0.264615 0.231488 0.008165 0.954545 0.812813
0.264846 0.231354 0.008235 0.954529 0.813814
0.265077 0.231221 0.008305 0.954513 0.814815
0.265308 0.231090 0.008375 0.954498 0.815816
0.265539 0.230960 0.008446 0.954482 0.816817
0.265769 0.230831 0.008516 0.954466 0.817818
0.266000 0.230702 0.008586 0.954450 0.818819
0.266230 0.230574 0.008657 0.954435 0.819820
0.266460 0.230445 0.008728 0.954419 0.820821
0.266690 0.230316 0.008798 0.954403 0.821822
0.266920 0.230186 0.008869 0.954387 0.822823
0.267150 0.230054 0.008940 0.954372 0.823824
0.267379 0.229919 0.009010 0.954356 0.824825
0.267609 0.229783 0.009081 0.954341 0.825826
0.267838 0.229642 0.009152 0.954325 0.826827
0.268068 0.229499 0.009223 0.954310 0.827828
0.268297 0.229350 0.009294 0.954294 0.828829
0.268526 0.229197 0.009365 0.954279 0.829830
0.268755 0.229037 0.009436 0.954263 0.830831
0.268984 0.228872 0.009507 0.954248 0.831832
0.269213 0.228700 0.009579 0.954232 0.832833
0.269442 0.228525 0.009650 0.954217 0.833834
0.269671 0.228348 0.009721 0.954202 0.834835
0.269899 0.228169 0.009792 0.954186 0.835836
0.270128 0.227990 0.009864 0.954171 0.836837
0.270356 0.227810 0.009935 0.954156 0.837838
0.270585 0.227629 0.010007 0.954140 0.838839
0.270813 0.227449 0.010078 0.954125 0.839840
0.271041 0.227269 0.010150 0.954110 0.840841
0.271269 0.227089 0.010222 0.954095 0.841842
0.271496 0.226911 0.010293 0.954079 0.842843
0.271724 0.226734 0.010365 0.954064 0.843844
0.271951 0.226559 0.010437 0.954049 0.844845
0.272178 0.226385 0.010509 0.954034 0.845846
0.272405 0.226213 0.010581 0.954019 0.846847
0.272632 0.226044 0.010653 0.954004 0.847848
0.272858 0.225877 0.010725 0.953989 0.848849
0.273085 0.225713 0.010797 0.953974 0.849850
0.273311 0.225551 0.010869 0.953959 0.850851
0.273537 0.225391 0.010941 0.953944 0.851852
0.273763 0.225235 0.011013 0.953929 0.852853
0.273988 0.225082 0.011085 0.953914 0.853854
0.274214 0.224931 0.011158 0.953899 0.854855
0.274439 0.224783 0.011230 0.953884 0.855856
0.274664 0.224638 0.011302 0.953869 0.856857
0.274889 0.224496 0.011375 0.953854 0.857858
0.275113 0.224357 0.011447 0.953839 0.858859
0.275338 0.224220 0.011520 0.953824 0.859860
0.275562 0.224086 0.011592 0.953809 0.860861
0.275786 0.223955 0.011665 0.953795 0.861862
0.276010 0.223825 0.011737 0.953780 0.862863
0.276234 0.223698 0.011810 0.953765 0.863864
0.276458 0.223573 0.011883 0.953750 0.864865
0.276681 0.223450 0.011956 0.953736 0.865866
0.276904 0.223328 0.012029 0.953721 0.866867
0.277127 0.223207 0.012101 0.953706 0.867868
0.277350 0.223088 0.012174 0.953692 0.868869
0.277573 0.222969 0.012247 0.953677 0.869870
0.277796 0.222850 0.012320 0.953662 0.870871
0.278018 0.222731 0.012393 0.953648 0.871872
0.278240 0.222612 0.012467 0.953633 0.872873
0.278463 0.222492 0.012540 0.953619 0.873874
0.278685 0.222371 0.012613 0.953604 0.874875
0.278907 0.222248 0.012686 0.953589 0.875876
0.279129 0.222124 0.012759 0.953575 0.876877
0.279350 0.221996 0.012833 0.953560 0.877878
0.279572 0.221865 0.012906 0.953546 0.878879
0.279794 0.221731 0.012979 0.953532 0.879880
0.280015 0.221593 0.013053 0.953517 0.880881
0.280237 0.221450 0.013126 0.953503 0.881882
0.280458 0.221301 0.013200 0.953488 0.882883
0.280679 0.221147 0.013274 0.953474 0.883884
0.280901 0.220988 0.013347 0.953460 0.884885
0.281122 0.220827 0.013421 0.953445 0.885886
0.281343 0.220664 0.013495 0.953431 0.886887
0.281564 0.220499 0.013568 0.953417 0.887888
0.281785 0.220333 0.013642 0.953402 0.888889
0.282006 0.220167 0.013716 0.953388 0.889890
0.282226 0.220001 0.013790 0.953374 0.890891
0.282447 0.219834 0.013864 0.953359 0.891892
0.282667 0.219668 0.013938 0.953345 0.892893
0.282887 0.219503 0.014012 0.953331 0.893894
0.283107 0.219339 0.014086 0.953317 0.894895
0.283327 0.219175 0.014160 0.953303 0.895896
0.283547 0.219014 0.014234 0.953288 0.896897
0.283767 0.218854 0.014308 0.953274 0.897898
0.283986 0.218696 0.014382 0.953260 0.898899
0.284205 0.218540 0.014456 0.953246 0.899900
0.284424 0.218386 0.014531 0.953232 0.900901
0.284643 0.218235 0.014605 0.953218 0.901902
0.284862 0.218086 0.014679 0.953204 0.902903
0.285080 0.217940 0.014754 0.953190 0.903904
0.285299 0.217796 0.014828 0.953176 0.904905
0.285517 0.217655 0.014903 0.953162 0.905906
0.285735 0.217517 0.014977 0.953148 0.906907
0.285953 0.217381 0.015052 0.953134 0.907908
0.286170 0.217249 0.015126 0.953120 0.908909
0.286388 0.217119 0.015201 0.953106 0.909910
0.286605 0.216991 0.015275 0.953092 0.910911
0.286822 0.216867 0.015350 0.953078 0.911912
0.287039 0.216744 0.015425 0.953064 0.912913
0.287256 0.216624 0.015500 0.953050 0.913914
0.287473 0.216507 0.015574 0.953036 0.914915
0.287689 0.216391 0.015649 0.953022 0.915916
0.287905 0.216277 0.015724 0.953008 0.916917
0.288121 0.216165 0.015799 0.952995 0.917918
0.288337 0.216055 0.015874 0.952981 0.918919
0.288553 0.215945 0.015949 0.952967 0.919920
0.288769 0.215837 0.016024 0.952953 0.920921
0.288984 0.215729 0.016099 0.952939 0.921922
0.289200 0.215622 0.016174 0.952926 0.922923
0.289415 0.215515 0.016249 0.952912 0.923924
0.289630 0.215407 0.016324 0.952898 0.924925
0.289845 0.215299 0.016400 0.952884 0.925926
0.290060 0.215190 0.016475 0.952871 0.926927
0.290275 0.215080 0.016550 0.952857 0.927928
0.290490 0.214967 0.016625 0.952843 0.928929
0.290704 0.214852 0.016701 0.952830 0.929930
0.290919 0.214735 0.016776 0.952816 0.930931
0.291133 0.214614 0.016852 0.952802 0.931932
0.291348 0.214490 0.016927 0.952789 0.932933
0.291562 0.214361 0.017002 0.952775 0.933934
0.291776 0.214227 0.017078 0.952761 0.934935
0.291990 0.214088 0.017153 0.952748 0.935936
0.292205 0.213942 0.017229 0.952734 0.936937
0.292419 0.213794 0.017305 0.952721 0.937938
0.292633 0.213643 0.017380 0.952707 0.938939
0.292847 0.213490 0.017456 0.952694 0.939940
0.293061 0.213335 0.017532 0.952680 0.940941
0.293274 0.213180 0.017607 0.952667 0.941942
0.293488 0.213024 0.017683 0.952653 0.942943
0.293701 0.212867 0.017759 0.952640 0.943944
0.293915 0.212711 0.017835 0.952626 0.944945
0.294128 0.212555 0.017911 0.952613 0.945946
0.294341 0.212400 0.017987 0.952599 0.946947
0.294554 0.212246 0.018063 0.952586 0.947948
0.294767 0.212093 0.018138 0.952572 0.948949
0.294980 0.211941 0.018214 0.952559 0.949950
0.295192 0.211792 0.018290 0.952545 0.950951
0.295404 0.211644 0.018367 0.952532 0.951952
0.295617 0.211499 0.018443 0.952519 0.952953
0.295829 0.211355 0.018519 0.952505 0.953954
0.296041 0.211215 0.018595 0.952492 0.954955
0.296252 0.211076 0.018671 0.952479 0.955956
0.296464 0.210941 0.018747 0.952465 0.956957
0.296675 0.210808 0.018824 0.952452 0.957958
0.296886 0.210678 0.018900 0.952439 0.958959
0.297097 0.210551 0.018976 0.952425 0.959960
0.297308 0.210426 0.019052 0.952412 0.960961
0.297519 0.210304 0.019129 0.952399 0.961962
0.297729 0.210186 0.019205 0.952385 0.962963
0.297940 0.210069 0.019282 0.952372 0.963964
0.298150 0.209956 0.019358 0.952359 0.964965
0.298360 0.209845 0.019435 0.952346 0.965966
0.298570 0.209737 0.019511 0.952333 0.966967
0.298780 0.209630 0.019588 0.952319 0.967968
0.298989 0.209526 0.019664 0.952306 0.968969
0.299199 0.209424 0.019741 0.952293 0.969970
0.299408 0.209324 0.019817 0.952280 0.970971
0.299617 0.209225 0.019894 0.952267 0.971972
0.299826 0.209128 0.019971 0.952253 0.972973
0.300035 0.209032 0.020047 0.952240 0.973974
0.300243 0.208936 0.020124 0.952227 0.974975
0.300452 0.208841 0.020201 0.952214 0.975976
0.300660 0.208746 0.020278 0.952201 0.976977
0.300869 0.208650 0.020355 0.952188 0.977978
0.301077 0.208554 0.020431 0.952175 0.978979
0.301285 0.208457 0.020508 0.952162 0.979980
0.301493 0.208359 0.020585 0.952148 0.980981
0.301701 0.208259 0.020662 0.952135 0.981982
0.301909 0.208156 0.020739 0.952122 0.982983
0.302117 0.208051 0.020816 0.952109 0.983984
0.302324 0.207942 0.020893 0.952096 0.984985
0.302532 0.207829 0.020970 0.952083 0.985986
0.302740 0.207712 0.021047 0.952070 0.986987
0.302947 0.207591 0.021124 0.952057 0.987988
0.303155 0.207463 0.021201 0.952044 0.988989
0.303362 0.207330 0.021279 0.952031 0.989990
0.303570 0.207193 0.021356 0.952018 0.990991
0.303777 0.207056 0.021433 0.952005 0.991992
0.303984 0.206921 0.021510 0.951992 0.992993
0.304191 0.206788 0.021587 0.951979 0.993994
0.304398 0.206655 0.021665 0.951966 0.994995
0.304605 0.206523 0.021742 0.951953 0.995996
0.304812 0.206392 0.021819 0.951940 0.996997
0.305018 0.206262 0.021897 0.951928 0.997998
0.305225 0.206132 0.021974 0.951915 0.998999
0.305431 0.206004 0.022051 0.951902 1.000000


==> plots2/dat_files/DeepONet_Unstacked_traj_1_predictions.dat <==
theta omega E_q E_d time
-1.267045 0.598550 0.001322 1.013022 0.000000
-1.266489 0.661674 0.000837 1.012581 0.001001
-1.265873 0.721289 0.000360 1.012133 0.002002
-1.265200 0.777504 -0.000110 1.011678 0.003003
-1.264473 0.830446 -0.000573 1.011216 0.004004
-1.263692 0.880232 -0.001030 1.010748 0.005005
-1.262860 0.926997 -0.001482 1.010275 0.006006
-1.261980 0.970872 -0.001928 1.009797 0.007007
-1.261053 1.011996 -0.002369 1.009316 0.008008
-1.260082 1.050502 -0.002807 1.008830 0.009009
-1.259070 1.086526 -0.003240 1.008342 0.010010
-1.258018 1.120208 -0.003670 1.007850 0.011011
-1.256930 1.151676 -0.004096 1.007358 0.012012
-1.255805 1.181063 -0.004520 1.006863 0.013013
-1.254649 1.208493 -0.004942 1.006368 0.014014
-1.253462 1.234092 -0.005362 1.005872 0.015015
-1.252246 1.257969 -0.005780 1.005375 0.016016
-1.251003 1.280237 -0.006197 1.004879 0.017017
-1.249736 1.301004 -0.006613 1.004384 0.018018
-1.248444 1.320369 -0.007028 1.003889 0.019019
-1.247132 1.338423 -0.007442 1.003395 0.020020
-1.245799 1.355258 -0.007856 1.002902 0.021021
-1.244447 1.370954 -0.008270 1.002411 0.022022
-1.243079 1.385582 -0.008683 1.001921 0.023023
-1.241694 1.399218 -0.009096 1.001433 0.024024
-1.240294 1.411924 -0.009509 1.000947 0.025025
-1.238881 1.423763 -0.009923 1.000463 0.026026
-1.237454 1.434789 -0.010336 0.999980 0.027027
-1.236015 1.445049 -0.010749 0.999499 0.028028
-1.234566 1.454595 -0.011163 0.999021 0.029029
-1.233105 1.463469 -0.011576 0.998544 0.030030
-1.231635 1.471709 -0.011990 0.998069 0.031031
-1.230157 1.479351 -0.012404 0.997596 0.032032
-1.228669 1.486432 -0.012818 0.997124 0.033033
-1.227174 1.492978 -0.013231 0.996654 0.034034
-1.225672 1.499021 -0.013645 0.996186 0.035035
-1.224162 1.504585 -0.014058 0.995720 0.036036
-1.222647 1.509698 -0.014471 0.995255 0.037037
-1.221125 1.514378 -0.014884 0.994791 0.038038
-1.219598 1.518652 -0.015296 0.994329 0.039039
-1.218065 1.522534 -0.015708 0.993868 0.040040
-1.216529 1.526046 -0.016119 0.993408 0.041041
-1.214986 1.529206 -0.016530 0.992949 0.042042
-1.213441 1.532031 -0.016940 0.992491 0.043043
-1.211892 1.534537 -0.017349 0.992034 0.044044
-1.210338 1.536737 -0.017757 0.991578 0.045045
-1.208782 1.538649 -0.018165 0.991123 0.046046
-1.207224 1.540283 -0.018571 0.990669 0.047047
-1.205662 1.541655 -0.018977 0.990215 0.048048
-1.204097 1.542775 -0.019381 0.989762 0.049049
-1.202531 1.543656 -0.019784 0.989310 0.050050
-1.200963 1.544313 -0.020186 0.988858 0.051051
-1.199393 1.544754 -0.020587 0.988407 0.052052
-1.197822 1.544992 -0.020986 0.987956 0.053053
-1.196250 1.545036 -0.021384 0.987506 0.054054
-1.194677 1.544896 -0.021780 0.987056 0.055055
-1.193103 1.544583 -0.022176 0.986607 0.056056
-1.191527 1.544104 -0.022569 0.986159 0.057057
-1.189953 1.543471 -0.022961 0.985711 0.058058
-1.188378 1.542689 -0.023352 0.985263 0.059059
-1.186803 1.541769 -0.023741 0.984816 0.060060
-1.185228 1.540717 -0.024129 0.984369 0.061061
-1.183654 1.539542 -0.024515 0.983923 0.062062
-1.182080 1.538251 -0.024899 0.983478 0.063063
-1.180507 1.536851 -0.025282 0.983033 0.064064
-1.178935 1.535348 -0.025663 0.982589 0.065065
-1.177364 1.533746 -0.026042 0.982145 0.066066
-1.175795 1.532057 -0.026420 0.981703 0.067067
-1.174227 1.530281 -0.026796 0.981261 0.068068
-1.172660 1.528426 -0.027170 0.980819 0.069069
-1.171096 1.526497 -0.027543 0.980379 0.070070
-1.169533 1.524498 -0.027914 0.979939 0.071071
-1.167972 1.522434 -0.028284 0.979501 0.072072
-1.166413 1.520307 -0.028652 0.979063 0.073073
-1.164856 1.518126 -0.029018 0.978626 0.074074
-1.163302 1.515891 -0.029382 0.978191 0.075075
-1.161750 1.513607 -0.029745 0.977755 0.076076
-1.160200 1.511279 -0.030106 0.977322 0.077077
-1.158653 1.508905 -0.030466 0.976890 0.078078
-1.157109 1.506492 -0.030824 0.976459 0.079079
-1.155568 1.504044 -0.031181 0.976029 0.080080
-1.154029 1.501559 -0.031536 0.975601 0.081081
-1.152494 1.499044 -0.031889 0.975173 0.082082
-1.150961 1.496499 -0.032241 0.974748 0.083083
-1.149432 1.493924 -0.032591 0.974323 0.084084
-1.147905 1.491328 -0.032940 0.973900 0.085085
-1.146382 1.488704 -0.033287 0.973479 0.086086
-1.144863 1.486060 -0.033633 0.973059 0.087087
-1.143346 1.483395 -0.033977 0.972641 0.088088
-1.141833 1.480711 -0.034320 0.972224 0.089089
-1.140323 1.478009 -0.034662 0.971810 0.090090
-1.138817 1.475291 -0.035002 0.971396 0.091091
-1.137314 1.472558 -0.035340 0.970985 0.092092
-1.135815 1.469810 -0.035677 0.970575 0.093093
-1.134319 1.467050 -0.036013 0.970167 0.094094
-1.132828 1.464276 -0.036348 0.969761 0.095095
-1.131339 1.461491 -0.036681 0.969357 0.096096
-1.129854 1.458695 -0.037012 0.968954 0.097097
-1.128373 1.455890 -0.037343 0.968554 0.098098
-1.126896 1.453074 -0.037672 0.968155 0.099099
-1.125422 1.450252 -0.038000 0.967759 0.100100
-1.123952 1.447419 -0.038326 0.967364 0.101101
-1.122485 1.444580 -0.038652 0.966971 0.102102
-1.121023 1.441733 -0.038976 0.966580 0.103103
-1.119564 1.438879 -0.039299 0.966192 0.104104
-1.118108 1.436018 -0.039621 0.965805 0.105105
-1.116657 1.433153 -0.039941 0.965420 0.106106
-1.115209 1.430281 -0.040260 0.965037 0.107107
-1.113765 1.427404 -0.040579 0.964657 0.108108
-1.112325 1.424522 -0.040896 0.964278 0.109109
-1.110888 1.421634 -0.041211 0.963902 0.110110
-1.109455 1.418743 -0.041526 0.963527 0.111111
-1.108026 1.415847 -0.041840 0.963155 0.112112
-1.106601 1.412946 -0.042152 0.962784 0.113113
-1.105179 1.410044 -0.042464 0.962416 0.114114
-1.103760 1.407136 -0.042774 0.962050 0.115115
-1.102346 1.404225 -0.043084 0.961685 0.116116
-1.100935 1.401310 -0.043392 0.961323 0.117117
-1.099528 1.398394 -0.043700 0.960963 0.118118
-1.098125 1.395474 -0.044006 0.960605 0.119119
-1.096725 1.392552 -0.044311 0.960249 0.120120
-1.095328 1.389627 -0.044616 0.959895 0.121121
-1.093935 1.386699 -0.044919 0.959543 0.122122
-1.092546 1.383769 -0.045222 0.959193 0.123123
-1.091160 1.380836 -0.045523 0.958845 0.124124
-1.089778 1.377903 -0.045824 0.958499 0.125125
-1.088399 1.374967 -0.046123 0.958156 0.126126
-1.087024 1.372029 -0.046422 0.957814 0.127127
-1.085652 1.369091 -0.046720 0.957474 0.128128
-1.084284 1.366150 -0.047017 0.957135 0.129129
-1.082919 1.363210 -0.047313 0.956800 0.130130
-1.081558 1.360268 -0.047608 0.956466 0.131131
-1.080199 1.357325 -0.047903 0.956133 0.132132
-1.078845 1.354382 -0.048196 0.955803 0.133133
-1.077493 1.351438 -0.048489 0.955475 0.134134
-1.076144 1.348494 -0.048781 0.955148 0.135135
-1.074800 1.345549 -0.049072 0.954824 0.136136
-1.073458 1.342604 -0.049362 0.954501 0.137137
-1.072120 1.339660 -0.049651 0.954179 0.138138
-1.070785 1.336717 -0.049940 0.953860 0.139139
-1.069453 1.333773 -0.050228 0.953543 0.140140
-1.068124 1.330830 -0.050515 0.953227 0.141141
-1.066798 1.327888 -0.050801 0.952914 0.142142
-1.065476 1.324948 -0.051087 0.952601 0.143143
-1.064156 1.322007 -0.051371 0.952291 0.144144
-1.062840 1.319069 -0.051656 0.951983 0.145145
-1.061526 1.316133 -0.051939 0.951675 0.146146
-1.060216 1.313198 -0.052222 0.951370 0.147147
-1.058909 1.310265 -0.052503 0.951066 0.148148
-1.057605 1.307333 -0.052785 0.950764 0.149149
-1.056304 1.304405 -0.053065 0.950464 0.150150
-1.055006 1.301479 -0.053345 0.950165 0.151151
-1.053711 1.298556 -0.053624 0.949868 0.152152
-1.052418 1.295634 -0.053903 0.949572 0.153153
-1.051129 1.292717 -0.054180 0.949279 0.154154
-1.049842 1.289802 -0.054457 0.948986 0.155155
-1.048559 1.286891 -0.054734 0.948695 0.156156
-1.047278 1.283983 -0.055010 0.948405 0.157157
-1.046000 1.281079 -0.055285 0.948117 0.158158
-1.044725 1.278179 -0.055560 0.947831 0.159159
-1.043453 1.275283 -0.055833 0.947545 0.160160
-1.042183 1.272392 -0.056107 0.947262 0.161161
-1.040917 1.269505 -0.056379 0.946980 0.162162
-1.039653 1.266622 -0.056652 0.946699 0.163163
-1.038392 1.263744 -0.056923 0.946419 0.164164
-1.037133 1.260872 -0.057194 0.946141 0.165165
-1.035877 1.258005 -0.057464 0.945865 0.166166
-1.034625 1.255142 -0.057734 0.945589 0.167167
-1.033374 1.252287 -0.058003 0.945315 0.168168
-1.032127 1.249435 -0.058272 0.945042 0.169169
-1.030882 1.246591 -0.058540 0.944771 0.170170
-1.029640 1.243752 -0.058807 0.944501 0.171171
-1.028400 1.240920 -0.059074 0.944232 0.172172
-1.027163 1.238092 -0.059341 0.943964 0.173173
-1.025928 1.235273 -0.059606 0.943697 0.174174
-1.024696 1.232460 -0.059872 0.943432 0.175175
-1.023468 1.229654 -0.060136 0.943168 0.176176
-1.022241 1.226856 -0.060401 0.942905 0.177177
-1.021017 1.224063 -0.060664 0.942644 0.178178
-1.019795 1.221279 -0.060927 0.942383 0.179179
-1.018577 1.218502 -0.061190 0.942124 0.180180
-1.017360 1.215733 -0.061452 0.941866 0.181181
-1.016147 1.212971 -0.061714 0.941609 0.182182
-1.014935 1.210218 -0.061975 0.941353 0.183183
-1.013727 1.207472 -0.062236 0.941099 0.184184
-1.012521 1.204735 -0.062496 0.940845 0.185185
-1.011317 1.202006 -0.062756 0.940593 0.186186
-1.010116 1.199286 -0.063015 0.940341 0.187187
-1.008917 1.196573 -0.063274 0.940091 0.188188
-1.007721 1.193871 -0.063532 0.939842 0.189189
-1.006528 1.191176 -0.063790 0.939593 0.190190
-1.005337 1.188491 -0.064047 0.939346 0.191191
-1.004148 1.185816 -0.064304 0.939100 0.192192
-1.002962 1.183150 -0.064560 0.938855 0.193193
-1.001778 1.180491 -0.064816 0.938611 0.194194
-1.000597 1.177843 -0.065072 0.938368 0.195195
-0.999419 1.175205 -0.065327 0.938126 0.196196
-0.998242 1.172576 -0.065582 0.937885 0.197197
-0.997069 1.169957 -0.065836 0.937645 0.198198
-0.995897 1.167348 -0.066090 0.937406 0.199199
-0.994729 1.164749 -0.066343 0.937168 0.200200
-0.993562 1.162160 -0.066596 0.936931 0.201201
-0.992398 1.159582 -0.066849 0.936695 0.202202
-0.991236 1.157013 -0.067101 0.936460 0.203203
-0.990077 1.154455 -0.067352 0.936226 0.204204
-0.988921 1.151906 -0.067604 0.935993 0.205205
-0.987766 1.149370 -0.067855 0.935760 0.206206
-0.986615 1.146843 -0.068105 0.935529 0.207207
-0.985465 1.144327 -0.068355 0.935299 0.208208
-0.984318 1.141820 -0.068605 0.935069 0.209209
-0.983174 1.139326 -0.068854 0.934841 0.210210
-0.982032 1.136842 -0.069103 0.934613 0.211211
-0.980892 1.134370 -0.069352 0.934386 0.212212
-0.979755 1.131907 -0.069600 0.934161 0.213213
-0.978620 1.129457 -0.069848 0.933936 0.214214
-0.977488 1.127016 -0.070095 0.933712 0.215215
-0.976358 1.124588 -0.070342 0.933489 0.216216
-0.975231 1.122171 -0.070589 0.933267 0.217217
-0.974105 1.119764 -0.070835 0.933046 0.218218
-0.972983 1.117370 -0.071081 0.932826 0.219219
-0.971862 1.114985 -0.071326 0.932606 0.220220
-0.970745 1.112613 -0.071572 0.932388 0.221221
-0.969629 1.110252 -0.071816 0.932170 0.222222
-0.968516 1.107902 -0.072061 0.931953 0.223223
-0.967405 1.105564 -0.072305 0.931737 0.224224
-0.966297 1.103237 -0.072549 0.931523 0.225225
-0.965191 1.100922 -0.072792 0.931308 0.226226
-0.964087 1.098618 -0.073035 0.931095 0.227227
-0.962986 1.096326 -0.073278 0.930883 0.228228
-0.961888 1.094046 -0.073520 0.930671 0.229229
-0.960791 1.091776 -0.073762 0.930461 0.230230
-0.959697 1.089519 -0.074004 0.930251 0.231231
-0.958605 1.087272 -0.074245 0.930042 0.232232
-0.957516 1.085038 -0.074487 0.929834 0.233233
-0.956429 1.082815 -0.074727 0.929627 0.234234
-0.955345 1.080604 -0.074968 0.929421 0.235235
-0.954263 1.078405 -0.075207 0.929216 0.236236
-0.953183 1.076217 -0.075447 0.929011 0.237237
-0.952105 1.074039 -0.075687 0.928807 0.238238
-0.951030 1.071875 -0.075926 0.928604 0.239239
-0.949957 1.069722 -0.076164 0.928403 0.240240
-0.948887 1.067580 -0.076403 0.928201 0.241241
-0.947818 1.065450 -0.076641 0.928001 0.242242
-0.946752 1.063331 -0.076878 0.927801 0.243243
-0.945689 1.061225 -0.077116 0.927603 0.244244
-0.944627 1.059129 -0.077353 0.927405 0.245245
-0.943569 1.057045 -0.077590 0.927208 0.246246
-0.942512 1.054972 -0.077826 0.927012 0.247247
-0.941458 1.052911 -0.078062 0.926817 0.248248
-0.940406 1.050862 -0.078298 0.926623 0.249249
-0.939356 1.048823 -0.078533 0.926429 0.250250
-0.938308 1.046797 -0.078769 0.926236 0.251251
-0.937263 1.044782 -0.079003 0.926044 0.252252
-0.936220 1.042777 -0.079238 0.925853 0.253253
-0.935179 1.040783 -0.079472 0.925663 0.254254
-0.934140 1.038802 -0.079706 0.925473 0.255255
-0.933104 1.036832 -0.079940 0.925285 0.256256
-0.932070 1.034872 -0.080173 0.925097 0.257257
-0.931038 1.032925 -0.080406 0.924910 0.258258
-0.930008 1.030987 -0.080638 0.924724 0.259259
-0.928981 1.029061 -0.080871 0.924538 0.260260
-0.927955 1.027146 -0.081103 0.924353 0.261261
-0.926932 1.025243 -0.081335 0.924170 0.262262
-0.925911 1.023349 -0.081566 0.923987 0.263263
-0.924892 1.021467 -0.081797 0.923804 0.264264
-0.923875 1.019596 -0.082028 0.923623 0.265265
-0.922860 1.017736 -0.082258 0.923443 0.266266
-0.921848 1.015887 -0.082488 0.923263 0.267267
-0.920837 1.014047 -0.082718 0.923084 0.268268
-0.919829 1.012218 -0.082948 0.922906 0.269269
-0.918822 1.010401 -0.083177 0.922728 0.270270
-0.917818 1.008594 -0.083406 0.922552 0.271271
-0.916816 1.006797 -0.083634 0.922376 0.272272
-0.915816 1.005011 -0.083863 0.922201 0.273273
-0.914818 1.003236 -0.084090 0.922027 0.274274
-0.913821 1.001470 -0.084318 0.921853 0.275275
-0.912827 0.999715 -0.084545 0.921680 0.276276
-0.911835 0.997970 -0.084772 0.921508 0.277277
-0.910845 0.996235 -0.084999 0.921337 0.278278
-0.909857 0.994511 -0.085225 0.921166 0.279279
-0.908871 0.992796 -0.085451 0.920997 0.280280
-0.907886 0.991091 -0.085677 0.920828 0.281281
-0.906904 0.989396 -0.085903 0.920659 0.282282
-0.905923 0.987712 -0.086128 0.920492 0.283283
-0.904945 0.986037 -0.086352 0.920325 0.284284
-0.903968 0.984373 -0.086577 0.920159 0.285285
-0.902993 0.982717 -0.086801 0.919994 0.286286
-0.902020 0.981071 -0.087025 0.919829 0.287287
-0.901048 0.979435 -0.087248 0.919666 0.288288
-0.900079 0.977808 -0.087471 0.919503 0.289289
-0.899112 0.976191 -0.087694 0.919340 0.290290
-0.898145 0.974583 -0.087917 0.919179 0.291291
-0.897181 0.972984 -0.088139 0.919017 0.292292
-0.896219 0.971395 -0.088361 0.918857 0.293293
-0.895259 0.969815 -0.088582 0.918698 0.294294
-0.894300 0.968244 -0.088803 0.918539 0.295295
-0.893343 0.966682 -0.089024 0.918381 0.296296
-0.892387 0.965130 -0.089245 0.918224 0.297297
-0.891434 0.963585 -0.089465 0.918067 0.298298
-0.890482 0.962051 -0.089685 0.917911 0.299299
-0.889531 0.960524 -0.089904 0.917755 0.300300
-0.888582 0.959007 -0.090123 0.917601 0.301301
-0.887635 0.957498 -0.090342 0.917446 0.302302
-0.886689 0.955998 -0.090561 0.917293 0.303303
-0.885746 0.954506 -0.090779 0.917140 0.304304
-0.884803 0.953024 -0.090997 0.916988 0.305305
-0.883862 0.951549 -0.091214 0.916837 0.306306
-0.882923 0.950082 -0.091431 0.916686 0.307307
-0.881985 0.948624 -0.091648 0.916536 0.308308
-0.881049 0.947174 -0.091864 0.916386 0.309309
-0.880114 0.945731 -0.092080 0.916237 0.310310
-0.879181 0.944298 -0.092296 0.916089 0.311311
-0.878249 0.942873 -0.092511 0.915942 0.312312
-0.877319 0.941455 -0.092726 0.915795 0.313313
-0.876390 0.940045 -0.092941 0.915648 0.314314
-0.875462 0.938643 -0.093155 0.915502 0.315315
-0.874537 0.937249 -0.093369 0.915357 0.316316
-0.873612 0.935863 -0.093583 0.915213 0.317317
-0.872689 0.934485 -0.093796 0.915069 0.318318
-0.871767 0.933113 -0.094009 0.914926 0.319319
-0.870847 0.931750 -0.094221 0.914783 0.320320
-0.869927 0.930394 -0.094434 0.914640 0.321321
-0.869010 0.929044 -0.094645 0.914499 0.322322
-0.868093 0.927702 -0.094857 0.914358 0.323323
-0.867178 0.926368 -0.095068 0.914217 0.324324
-0.866264 0.925042 -0.095278 0.914078 0.325325
-0.865352 0.923721 -0.095489 0.913938 0.326326
-0.864440 0.922408 -0.095699 0.913800 0.327327
-0.863530 0.921103 -0.095908 0.913661 0.328328
-0.862621 0.919803 -0.096117 0.913523 0.329329
-0.861714 0.918511 -0.096326 0.913387 0.330330
-0.860808 0.917226 -0.096535 0.913250 0.331331
-0.859903 0.915947 -0.096743 0.913114 0.332332
-0.858999 0.914675 -0.096950 0.912978 0.333333
-0.858096 0.913411 -0.097158 0.912843 0.334334
-0.857195 0.912152 -0.097365 0.912709 0.335335
-0.856295 0.910900 -0.097571 0.912575 0.336336
-0.855395 0.909654 -0.097777 0.912441 0.337337
-0.854497 0.908414 -0.097983 0.912309 0.338338
-0.853600 0.907181 -0.098188 0.912176 0.339339
-0.852705 0.905954 -0.098393 0.912045 0.340340
-0.851810 0.904734 -0.098598 0.911913 0.341341
-0.850917 0.903520 -0.098802 0.911782 0.342342
-0.850024 0.902311 -0.099006 0.911652 0.343343
-0.849133 0.901109 -0.099209 0.911522 0.344344
-0.848243 0.899913 -0.099412 0.911393 0.345345
-0.847354 0.898723 -0.099615 0.911264 0.346346
-0.846466 0.897538 -0.099817 0.911136 0.347347
-0.845579 0.896359 -0.100019 0.911008 0.348348
-0.844693 0.895186 -0.100221 0.910880 0.349349
-0.843808 0.894019 -0.100422 0.910754 0.350350
-0.842924 0.892858 -0.100622 0.910627 0.351351
-0.842041 0.891702 -0.100822 0.910501 0.352352
-0.841160 0.890551 -0.101022 0.910375 0.353353
-0.840279 0.889406 -0.101222 0.910250 0.354354
-0.839399 0.888266 -0.101421 0.910126 0.355355
-0.838520 0.887132 -0.101619 0.910002 0.356356
-0.837642 0.886004 -0.101818 0.909878 0.357357
-0.836766 0.884879 -0.102015 0.909755 0.358358
-0.835890 0.883761 -0.102213 0.909632 0.359359
-0.835015 0.882647 -0.102410 0.909510 0.360360
-0.834142 0.881539 -0.102606 0.909388 0.361361
-0.833269 0.880435 -0.102802 0.909266 0.362362
-0.832397 0.879338 -0.102998 0.909145 0.363363
-0.831526 0.878243 -0.103194 0.909025 0.364364
-0.830656 0.877155 -0.103388 0.908904 0.365365
-0.829787 0.876071 -0.103583 0.908785 0.366366
-0.828919 0.874992 -0.103777 0.908666 0.367367
-0.828052 0.873918 -0.103971 0.908547 0.368368
-0.827185 0.872849 -0.104164 0.908429 0.369369
-0.826320 0.871784 -0.104357 0.908311 0.370370
-0.825456 0.870723 -0.104549 0.908193 0.371371
-0.824592 0.869667 -0.104741 0.908076 0.372372
-0.823730 0.868617 -0.104933 0.907959 0.373373
-0.822868 0.867569 -0.105124 0.907843 0.374374
-0.822008 0.866527 -0.105315 0.907727 0.375375
-0.821148 0.865488 -0.105505 0.907611 0.376376
-0.820289 0.864454 -0.105695 0.907496 0.377377
-0.819431 0.863425 -0.105884 0.907382 0.378378
-0.818574 0.862399 -0.106073 0.907268 0.379379
-0.817718 0.861377 -0.106262 0.907154 0.380380
-0.816862 0.860360 -0.106450 0.907040 0.381381
-0.816008 0.859347 -0.106638 0.906927 0.382382
-0.815155 0.858337 -0.106825 0.906815 0.383383
-0.814302 0.857331 -0.107012 0.906703 0.384384
-0.813451 0.856331 -0.107199 0.906591 0.385385
-0.812600 0.855333 -0.107385 0.906480 0.386386
-0.811750 0.854340 -0.107571 0.906368 0.387387
-0.810901 0.853349 -0.107756 0.906258 0.388388
-0.810053 0.852363 -0.107940 0.906148 0.389389
-0.809205 0.851380 -0.108125 0.906038 0.390390
-0.808359 0.850401 -0.108309 0.905929 0.391391
-0.807514 0.849425 -0.108492 0.905820 0.392392
-0.806669 0.848454 -0.108675 0.905711 0.393393
-0.805825 0.847485 -0.108858 0.905603 0.394394
-0.804982 0.846520 -0.109040 0.905495 0.395395
-0.804140 0.845559 -0.109222 0.905388 0.396396
-0.803299 0.844600 -0.109403 0.905281 0.397397
-0.802459 0.843645 -0.109584 0.905174 0.398398
-0.801620 0.842694 -0.109764 0.905068 0.399399
-0.800781 0.841746 -0.109944 0.904962 0.400400
-0.799944 0.840800 -0.110124 0.904857 0.401401
-0.799107 0.839858 -0.110303 0.904752 0.402402
-0.798271 0.838920 -0.110482 0.904647 0.403403
-0.797436 0.837984 -0.110660 0.904543 0.404404
-0.796602 0.837051 -0.110838 0.904439 0.405405
-0.795768 0.836122 -0.111015 0.904336 0.406406
-0.794936 0.835194 -0.111192 0.904233 0.407407
-0.794105 0.834271 -0.111369 0.904130 0.408408
-0.793274 0.833349 -0.111545 0.904028 0.409409
-0.792444 0.832432 -0.111721 0.903926 0.410410
-0.791615 0.831516 -0.111896 0.903825 0.411411
-0.790787 0.830604 -0.112071 0.903724 0.412412
-0.789960 0.829694 -0.112245 0.903623 0.413413
-0.789134 0.828786 -0.112419 0.903523 0.414414
-0.788308 0.827882 -0.112593 0.903423 0.415415
-0.787484 0.826980 -0.112766 0.903324 0.416416
-0.786660 0.826081 -0.112939 0.903225 0.417417
-0.785837 0.825184 -0.113111 0.903126 0.418418
-0.785015 0.824291 -0.113283 0.903027 0.419419
-0.784194 0.823399 -0.113454 0.902930 0.420420
-0.783374 0.822510 -0.113625 0.902832 0.421421
-0.782555 0.821622 -0.113795 0.902735 0.422422
-0.781736 0.820738 -0.113965 0.902638 0.423423
-0.780918 0.819856 -0.114135 0.902542 0.424424
-0.780101 0.818976 -0.114304 0.902446 0.425425
-0.779286 0.818098 -0.114473 0.902350 0.426426
-0.778471 0.817222 -0.114641 0.902255 0.427427
-0.777657 0.816349 -0.114809 0.902160 0.428428
-0.776843 0.815478 -0.114977 0.902066 0.429429
-0.776031 0.814609 -0.115144 0.901971 0.430430
-0.775219 0.813742 -0.115310 0.901878 0.431431
-0.774409 0.812878 -0.115476 0.901785 0.432432
-0.773599 0.812015 -0.115642 0.901692 0.433433
-0.772790 0.811154 -0.115807 0.901600 0.434434
-0.771982 0.810295 -0.115972 0.901508 0.435435
-0.771175 0.809438 -0.116137 0.901416 0.436436
-0.770369 0.808583 -0.116301 0.901325 0.437437
-0.769563 0.807730 -0.116464 0.901234 0.438438
-0.768759 0.806878 -0.116628 0.901144 0.439439
-0.767955 0.806029 -0.116790 0.901054 0.440440
-0.767153 0.805181 -0.116953 0.900964 0.441441
-0.766351 0.804335 -0.117115 0.900875 0.442442
-0.765549 0.803491 -0.117276 0.900786 0.443443
-0.764749 0.802649 -0.117437 0.900697 0.444444
-0.763950 0.801808 -0.117598 0.900609 0.445445
-0.763152 0.800969 -0.117758 0.900522 0.446446
-0.762354 0.800130 -0.117918 0.900434 0.447447
-0.761557 0.799295 -0.118077 0.900348 0.448448
-0.760761 0.798462 -0.118236 0.900261 0.449449
-0.759967 0.797628 -0.118394 0.900175 0.450450
-0.759172 0.796796 -0.118552 0.900090 0.451451
-0.758379 0.795967 -0.118710 0.900004 0.452452
-0.757587 0.795139 -0.118867 0.899919 0.453453
-0.756796 0.794311 -0.119024 0.899835 0.454454
-0.756005 0.793485 -0.119181 0.899750 0.455455
-0.755215 0.792662 -0.119336 0.899667 0.456456
-0.754426 0.791839 -0.119492 0.899584 0.457457
-0.753638 0.791016 -0.119647 0.899501 0.458458
-0.752851 0.790197 -0.119802 0.899418 0.459459
-0.752065 0.789378 -0.119956 0.899336 0.460460
-0.751279 0.788560 -0.120110 0.899255 0.461461
-0.750495 0.787743 -0.120263 0.899173 0.462462
-0.749711 0.786928 -0.120416 0.899092 0.463463
-0.748928 0.786115 -0.120569 0.899012 0.464464
-0.748146 0.785302 -0.120721 0.898932 0.465465
-0.747365 0.784490 -0.120873 0.898852 0.466466
-0.746585 0.783680 -0.121024 0.898773 0.467467
-0.745806 0.782870 -0.121175 0.898694 0.468468
-0.745027 0.782062 -0.121326 0.898615 0.469469
-0.744249 0.781255 -0.121476 0.898537 0.470470
-0.743472 0.780448 -0.121626 0.898460 0.471471
-0.742697 0.779643 -0.121775 0.898382 0.472472
-0.741921 0.778839 -0.121924 0.898305 0.473473
-0.741147 0.778035 -0.122073 0.898229 0.474474
-0.740374 0.777233 -0.122221 0.898152 0.475475
-0.739601 0.776431 -0.122368 0.898077 0.476476
-0.738829 0.775631 -0.122516 0.898002 0.477477
-0.738058 0.774831 -0.122663 0.897927 0.478478
-0.737288 0.774033 -0.122809 0.897852 0.479479
-0.736519 0.773235 -0.122955 0.897778 0.480480
-0.735751 0.772439 -0.123101 0.897704 0.481481
-0.734983 0.771643 -0.123246 0.897631 0.482482
-0.734217 0.770847 -0.123391 0.897558 0.483483
-0.733451 0.770053 -0.123535 0.897485 0.484484
-0.732686 0.769259 -0.123679 0.897413 0.485485
-0.731922 0.768466 -0.123823 0.897341 0.486486
-0.731158 0.767674 -0.123966 0.897269 0.487487
-0.730396 0.766883 -0.124109 0.897198 0.488488
-0.729634 0.766093 -0.124251 0.897128 0.489489
-0.728873 0.765302 -0.124393 0.897057 0.490490
-0.728113 0.764513 -0.124535 0.896988 0.491491
-0.727354 0.763725 -0.124676 0.896918 0.492492
-0.726596 0.762938 -0.124817 0.896849 0.493493
-0.725838 0.762150 -0.124958 0.896780 0.494494
-0.725081 0.761364 -0.125098 0.896712 0.495495
-0.724325 0.760578 -0.125237 0.896644 0.496496
-0.723570 0.759793 -0.125377 0.896576 0.497497
-0.722816 0.759009 -0.125515 0.896509 0.498498
-0.722063 0.758225 -0.125654 0.896442 0.499499
-0.721310 0.757441 -0.125792 0.896376 0.500501
-0.720558 0.756659 -0.125930 0.896310 0.501502
-0.719807 0.755878 -0.126067 0.896244 0.502503
-0.719057 0.755095 -0.126204 0.896179 0.503504
-0.718307 0.754315 -0.126340 0.896114 0.504505
-0.717559 0.753535 -0.126477 0.896050 0.505506
-0.716811 0.752753 -0.126612 0.895985 0.506507
-0.716064 0.751974 -0.126748 0.895922 0.507508
-0.715318 0.751195 -0.126883 0.895858 0.508509
-0.714572 0.750418 -0.127017 0.895795 0.509510
-0.713827 0.749640 -0.127151 0.895733 0.510511
-0.713083 0.748862 -0.127285 0.895670 0.511512
-0.712340 0.748086 -0.127419 0.895608 0.512513
-0.711598 0.747309 -0.127552 0.895547 0.513514
-0.710857 0.746534 -0.127684 0.895486 0.514515
-0.710116 0.745759 -0.127817 0.895425 0.515516
-0.709376 0.744983 -0.127948 0.895364 0.516517
-0.708637 0.744209 -0.128080 0.895305 0.517518
-0.707899 0.743435 -0.128211 0.895245 0.518519
-0.707161 0.742662 -0.128342 0.895185 0.519520
-0.706424 0.741889 -0.128472 0.895126 0.520521
-0.705688 0.741115 -0.128602 0.895068 0.521522
-0.704952 0.740344 -0.128732 0.895009 0.522523
-0.704218 0.739571 -0.128861 0.894951 0.523524
-0.703484 0.738801 -0.128990 0.894894 0.524525
-0.702751 0.738030 -0.129118 0.894836 0.525526
-0.702019 0.737260 -0.129247 0.894780 0.526527
-0.701287 0.736490 -0.129374 0.894723 0.527528
-0.700556 0.735719 -0.129502 0.894667 0.528529
-0.699826 0.734950 -0.129628 0.894612 0.529530
-0.699097 0.734181 -0.129755 0.894556 0.530531
-0.698368 0.733413 -0.129881 0.894501 0.531532
-0.697640 0.732644 -0.130007 0.894446 0.532533
-0.696913 0.731877 -0.130133 0.894392 0.533534
-0.696187 0.731110 -0.130258 0.894338 0.534535
-0.695461 0.730344 -0.130383 0.894284 0.535536
-0.694737 0.729577 -0.130507 0.894231 0.536537
-0.694013 0.728810 -0.130631 0.894178 0.537538
-0.693289 0.728045 -0.130754 0.894125 0.538539
-0.692567 0.727280 -0.130878 0.894073 0.539540
-0.691845 0.726515 -0.131001 0.894021 0.540541
-0.691124 0.725750 -0.131123 0.893969 0.541542
-0.690403 0.724987 -0.131245 0.893918 0.542543
-0.689684 0.724222 -0.131367 0.893866 0.543544
-0.688964 0.723459 -0.131488 0.893816 0.544545
-0.688246 0.722696 -0.131609 0.893766 0.545546
-0.687529 0.721933 -0.131730 0.893716 0.546547
-0.686812 0.721172 -0.131850 0.893666 0.547548
-0.686096 0.720410 -0.131970 0.893617 0.548549
-0.685380 0.719649 -0.132090 0.893568 0.549550
-0.684665 0.718888 -0.132209 0.893519 0.550551
-0.683951 0.718128 -0.132328 0.893471 0.551552
-0.683238 0.717368 -0.132447 0.893423 0.552553
-0.682526 0.716608 -0.132565 0.893375 0.553554
-0.681814 0.715849 -0.132682 0.893328 0.554555
-0.681102 0.715089 -0.132800 0.893280 0.555556
-0.680392 0.714331 -0.132917 0.893234 0.556557
-0.679682 0.713574 -0.133034 0.893187 0.557558
-0.678973 0.712816 -0.133150 0.893141 0.558559
-0.678264 0.712059 -0.133266 0.893095 0.559560
-0.677557 0.711303 -0.133381 0.893050 0.560561
-0.676850 0.710546 -0.133497 0.893005 0.561562
-0.676143 0.709790 -0.133611 0.892960 0.562563
-0.675438 0.709036 -0.133726 0.892915 0.563564
-0.674733 0.708279 -0.133840 0.892871 0.564565
-0.674029 0.707526 -0.133954 0.892827 0.565566
-0.673325 0.706771 -0.134067 0.892783 0.566567
-0.672622 0.706018 -0.134181 0.892740 0.567568
-0.671920 0.705265 -0.134293 0.892696 0.568569
-0.671218 0.704513 -0.134406 0.892654 0.569570
-0.670517 0.703761 -0.134518 0.892611 0.570571
-0.669817 0.703009 -0.134629 0.892569 0.571572
-0.669118 0.702258 -0.134741 0.892527 0.572573
-0.668419 0.701508 -0.134852 0.892486 0.573574
-0.667721 0.700758 -0.134962 0.892444 0.574575
-0.667023 0.700008 -0.135072 0.892403 0.575576
-0.666326 0.699260 -0.135182 0.892362 0.576577
-0.665630 0.698511 -0.135292 0.892322 0.577578
-0.664934 0.697762 -0.135401 0.892282 0.578579
-0.664240 0.697015 -0.135510 0.892242 0.579580
-0.663545 0.696268 -0.135618 0.892202 0.580581
-0.662852 0.695521 -0.135727 0.892163 0.581582
-0.662159 0.694775 -0.135834 0.892124 0.582583
-0.661466 0.694030 -0.135942 0.892085 0.583584
-0.660775 0.693286 -0.136049 0.892047 0.584585
-0.660084 0.692542 -0.136156 0.892008 0.585586
-0.659394 0.691798 -0.136262 0.891971 0.586587
-0.658704 0.691054 -0.136368 0.891933 0.587588
-0.658015 0.690313 -0.136474 0.891896 0.588589
-0.657327 0.689571 -0.136579 0.891858 0.589590
-0.656639 0.688831 -0.136684 0.891821 0.590591
-0.655952 0.688090 -0.136789 0.891785 0.591592
-0.655266 0.687350 -0.136893 0.891748 0.592593
-0.654580 0.686610 -0.136997 0.891713 0.593594
-0.653895 0.685872 -0.137101 0.891677 0.594595
-0.653210 0.685134 -0.137204 0.891641 0.595596
-0.652526 0.684397 -0.137307 0.891606 0.596597
-0.651843 0.683660 -0.137409 0.891571 0.597598
-0.651160 0.682925 -0.137512 0.891536 0.598599
-0.650479 0.682189 -0.137613 0.891501 0.599600
-0.649797 0.681455 -0.137715 0.891467 0.600601
-0.649117 0.680721 -0.137816 0.891433 0.601602
-0.648437 0.679988 -0.137917 0.891399 0.602603
-0.647757 0.679255 -0.138017 0.891366 0.603604
-0.647078 0.678525 -0.138118 0.891333 0.604605
-0.646400 0.677793 -0.138217 0.891299 0.605606
-0.645723 0.677063 -0.138317 0.891267 0.606607
-0.645046 0.676333 -0.138416 0.891234 0.607608
-0.644370 0.675605 -0.138515 0.891202 0.608609
-0.643694 0.674878 -0.138613 0.891170 0.609610
-0.643019 0.674150 -0.138711 0.891138 0.610611
-0.642345 0.673423 -0.138809 0.891107 0.611612
-0.641671 0.672697 -0.138906 0.891075 0.612613
-0.640998 0.671973 -0.139003 0.891044 0.613614
-0.640325 0.671249 -0.139100 0.891014 0.614615
-0.639653 0.670526 -0.139196 0.890983 0.615616
-0.638982 0.669804 -0.139293 0.890952 0.616617
-0.638311 0.669082 -0.139388 0.890923 0.617618
-0.637642 0.668362 -0.139484 0.890893 0.618619
-0.636972 0.667642 -0.139579 0.890863 0.619620
-0.636303 0.666924 -0.139673 0.890833 0.620621
-0.635635 0.666205 -0.139768 0.890804 0.621622
-0.634968 0.665489 -0.139862 0.890775 0.622623
-0.634301 0.664773 -0.139955 0.890747 0.623624
-0.633634 0.664057 -0.140049 0.890718 0.624625
-0.632968 0.663343 -0.140142 0.890690 0.625626
-0.632304 0.662629 -0.140234 0.890662 0.626627
-0.631639 0.661917 -0.140327 0.890634 0.627628
-0.630975 0.661206 -0.140419 0.890606 0.628629
-0.630312 0.660495 -0.140510 0.890579 0.629630
-0.629649 0.659786 -0.140602 0.890552 0.630631
-0.628987 0.659078 -0.140692 0.890525 0.631632
-0.628326 0.658370 -0.140783 0.890498 0.632633
-0.627665 0.657663 -0.140873 0.890471 0.633634
-0.627005 0.656957 -0.140963 0.890445 0.634635
-0.626345 0.656253 -0.141053 0.890419 0.635636
-0.625686 0.655548 -0.141142 0.890393 0.636637
-0.625028 0.654847 -0.141231 0.890367 0.637638
-0.624370 0.654145 -0.141320 0.890342 0.638639
-0.623713 0.653444 -0.141408 0.890316 0.639640
-0.623057 0.652745 -0.141496 0.890292 0.640641
-0.622401 0.652047 -0.141584 0.890267 0.641642
-0.621745 0.651350 -0.141671 0.890242 0.642643
-0.621090 0.650653 -0.141758 0.890218 0.643644
-0.620436 0.649958 -0.141844 0.890193 0.644645
-0.619783 0.649264 -0.141931 0.890169 0.645646
-0.619130 0.648571 -0.142017 0.890145 0.646647
-0.618478 0.647879 -0.142102 0.890122 0.647648
-0.617826 0.647189 -0.142188 0.890099 0.648649
-0.617175 0.646498 -0.142273 0.890075 0.649650
-0.616524 0.645811 -0.142357 0.890053 0.650651
-0.615874 0.645123 -0.142441 0.890029 0.651652
-0.615225 0.644436 -0.142525 0.890007 0.652653
-0.614577 0.643752 -0.142609 0.889985 0.653654
-0.613928 0.643068 -0.142692 0.889962 0.654655
-0.613281 0.642386 -0.142775 0.889940 0.655656
-0.612634 0.641704 -0.142858 0.889919 0.656657
-0.611988 0.641023 -0.142940 0.889897 0.657658
-0.611342 0.640345 -0.143022 0.889875 0.658659
-0.610697 0.639666 -0.143104 0.889854 0.659660
-0.610053 0.638991 -0.143185 0.889833 0.660661
-0.609409 0.638315 -0.143266 0.889812 0.661662
-0.608765 0.637641 -0.143347 0.889792 0.662663
-0.608123 0.636969 -0.143427 0.889771 0.663664
-0.607481 0.636296 -0.143507 0.889751 0.664665
-0.606839 0.635625 -0.143587 0.889731 0.665666
-0.606198 0.634956 -0.143666 0.889711 0.666667
-0.605558 0.634289 -0.143745 0.889691 0.667668
-0.604918 0.633622 -0.143824 0.889672 0.668669
-0.604279 0.632956 -0.143903 0.889652 0.669670
-0.603641 0.632293 -0.143981 0.889633 0.670671
-0.603003 0.631630 -0.144058 0.889614 0.671672
-0.602365 0.630969 -0.144136 0.889596 0.672673
-0.601729 0.630308 -0.144213 0.889577 0.673674
-0.601093 0.629650 -0.144290 0.889558 0.674675
-0.600458 0.628991 -0.144366 0.889540 0.675676
-0.599823 0.628336 -0.144442 0.889522 0.676677
-0.599188 0.627681 -0.144518 0.889504 0.677678
-0.598555 0.627028 -0.144594 0.889486 0.678679
-0.597921 0.626376 -0.144669 0.889469 0.679680
-0.597289 0.625725 -0.144743 0.889451 0.680681
-0.596657 0.625077 -0.144818 0.889434 0.681682
-0.596026 0.624427 -0.144892 0.889417 0.682683
-0.595395 0.623781 -0.144966 0.889401 0.683684
-0.594764 0.623136 -0.145040 0.889384 0.684685
-0.594135 0.622492 -0.145113 0.889367 0.685686
-0.593506 0.621850 -0.145186 0.889351 0.686687
-0.592878 0.621209 -0.145259 0.889335 0.687688
-0.592250 0.620570 -0.145331 0.889319 0.688689
-0.591623 0.619932 -0.145403 0.889304 0.689690
-0.590996 0.619294 -0.145474 0.889288 0.690691
-0.590370 0.618659 -0.145546 0.889273 0.691692
-0.589745 0.618025 -0.145617 0.889257 0.692693
-0.589120 0.617394 -0.145687 0.889242 0.693694
-0.588496 0.616763 -0.145758 0.889228 0.694695
-0.587872 0.616132 -0.145828 0.889213 0.695696
-0.587249 0.615504 -0.145898 0.889199 0.696697
-0.586627 0.614877 -0.145967 0.889184 0.697698
-0.586005 0.614253 -0.146036 0.889170 0.698699
-0.585383 0.613629 -0.146105 0.889156 0.699700
-0.584763 0.613006 -0.146174 0.889142 0.700701
-0.584143 0.612386 -0.146242 0.889129 0.701702
-0.583523 0.611766 -0.146310 0.889115 0.702703
-0.582904 0.611148 -0.146377 0.889102 0.703704
-0.582286 0.610532 -0.146444 0.889089 0.704705
-0.581668 0.609917 -0.146512 0.889075 0.705706
-0.581051 0.609304 -0.146578 0.889063 0.706707
-0.580435 0.608692 -0.146644 0.889050 0.707708
-0.579819 0.608081 -0.146711 0.889038 0.708709
-0.579203 0.607473 -0.146776 0.889025 0.709710
-0.578589 0.606865 -0.146842 0.889013 0.710711
-0.577974 0.606260 -0.146907 0.889001 0.711712
-0.577361 0.605655 -0.146972 0.888989 0.712713
-0.576748 0.605052 -0.147036 0.888978 0.713714
-0.576135 0.604450 -0.147100 0.888967 0.714715
-0.575523 0.603851 -0.147164 0.888955 0.715716
-0.574912 0.603253 -0.147228 0.888944 0.716717
-0.574301 0.602656 -0.147291 0.888933 0.717718
-0.573691 0.602061 -0.147354 0.888922 0.718719
-0.573082 0.601468 -0.147416 0.888912 0.719720
-0.572473 0.600875 -0.147479 0.888901 0.720721
-0.571864 0.600284 -0.147541 0.888891 0.721722
-0.571257 0.599696 -0.147603 0.888880 0.722723
-0.570649 0.599109 -0.147664 0.888871 0.723724
-0.570043 0.598523 -0.147725 0.888861 0.724725
-0.569437 0.597938 -0.147786 0.888852 0.725726
-0.568832 0.597355 -0.147847 0.888842 0.726727
-0.568227 0.596774 -0.147907 0.888833 0.727728
-0.567622 0.596194 -0.147967 0.888824 0.728729
-0.567019 0.595616 -0.148026 0.888815 0.729730
-0.566416 0.595039 -0.148086 0.888806 0.730731
-0.565813 0.594463 -0.148145 0.888797 0.731732
-0.565211 0.593890 -0.148204 0.888789 0.732733
-0.564610 0.593318 -0.148262 0.888781 0.733734
-0.564009 0.592748 -0.148320 0.888772 0.734735
-0.563409 0.592178 -0.148378 0.888765 0.735736
-0.562809 0.591612 -0.148436 0.888757 0.736737
-0.562210 0.591046 -0.148493 0.888749 0.737738
-0.561612 0.590482 -0.148550 0.888742 0.738739
-0.561013 0.589920 -0.148607 0.888734 0.739740
-0.560416 0.589358 -0.148663 0.888727 0.740741
-0.559819 0.588799 -0.148719 0.888720 0.741742
-0.559223 0.588240 -0.148775 0.888714 0.742743
-0.558628 0.587684 -0.148831 0.888707 0.743744
-0.558033 0.587131 -0.148886 0.888701 0.744745
-0.557438 0.586577 -0.148941 0.888694 0.745746
-0.556844 0.586025 -0.148995 0.888688 0.746747
-0.556251 0.585475 -0.149050 0.888682 0.747748
-0.555658 0.584926 -0.149104 0.888676 0.748749
-0.555066 0.584379 -0.149158 0.888671 0.749750
-0.554474 0.583833 -0.149211 0.888665 0.750751
-0.553883 0.583290 -0.149264 0.888660 0.751752
-0.553293 0.582747 -0.149317 0.888655 0.752753
-0.552703 0.582207 -0.149370 0.888650 0.753754
-0.552114 0.581667 -0.149422 0.888645 0.754755
-0.551525 0.581130 -0.149475 0.888640 0.755756
-0.550937 0.580594 -0.149526 0.888636 0.756757
-0.550349 0.580060 -0.149578 0.888631 0.757758
-0.549762 0.579526 -0.149629 0.888627 0.758759
-0.549175 0.578993 -0.149680 0.888623 0.759760
-0.548589 0.578465 -0.149731 0.888620 0.760761
-0.548004 0.577937 -0.149781 0.888616 0.761762
-0.547419 0.577409 -0.149831 0.888613 0.762763
-0.546835 0.576885 -0.149881 0.888609 0.763764
-0.546251 0.576361 -0.149931 0.888606 0.764765
-0.545668 0.575838 -0.149980 0.888603 0.765766
-0.545085 0.575318 -0.150029 0.888600 0.766767
-0.544503 0.574800 -0.150078 0.888598 0.767768
-0.543922 0.574282 -0.150127 0.888595 0.768769
-0.543341 0.573766 -0.150175 0.888593 0.769770
-0.542761 0.573251 -0.150223 0.888591 0.770771
-0.542181 0.572739 -0.150270 0.888589 0.771772
-0.541602 0.572227 -0.150318 0.888587 0.772773
-0.541023 0.571717 -0.150365 0.888586 0.773774
-0.540445 0.571208 -0.150412 0.888584 0.774775
-0.539867 0.570702 -0.150458 0.888583 0.775776
-0.539290 0.570196 -0.150505 0.888582 0.776777
-0.538714 0.569691 -0.150551 0.888581 0.777778
-0.538138 0.569190 -0.150597 0.888580 0.778779
-0.537562 0.568689 -0.150642 0.888579 0.779780
-0.536988 0.568190 -0.150687 0.888578 0.780781
-0.536413 0.567692 -0.150733 0.888579 0.781782
-0.535840 0.567195 -0.150777 0.888578 0.782783
-0.535266 0.566700 -0.150822 0.888578 0.783784
-0.534694 0.566208 -0.150866 0.888578 0.784785
-0.534122 0.565716 -0.150910 0.888579 0.785786
-0.533550 0.565226 -0.150954 0.888580 0.786787
-0.532979 0.564736 -0.150997 0.888580 0.787788
-0.532409 0.564249 -0.151040 0.888581 0.788789
-0.531839 0.563763 -0.151083 0.888582 0.789790
-0.531269 0.563278 -0.151126 0.888583 0.790791
-0.530700 0.562796 -0.151168 0.888585 0.791792
-0.530132 0.562314 -0.151210 0.888586 0.792793
-0.529564 0.561834 -0.151252 0.888588 0.793794
-0.528997 0.561355 -0.151294 0.888590 0.794795
-0.528430 0.560878 -0.151335 0.888592 0.795796
-0.527864 0.560402 -0.151376 0.888594 0.796797
-0.527298 0.559927 -0.151417 0.888597 0.797798
-0.526733 0.559454 -0.151458 0.888599 0.798799
-0.526169 0.558983 -0.151498 0.888602 0.799800
-0.525605 0.558513 -0.151538 0.888605 0.800801
-0.525041 0.558044 -0.151578 0.888608 0.801802
-0.524478 0.557578 -0.151618 0.888611 0.802803
-0.523916 0.557111 -0.151657 0.888615 0.803804
-0.523354 0.556647 -0.151697 0.888618 0.804805
-0.522792 0.556183 -0.151735 0.888622 0.805806
-0.522232 0.555722 -0.151774 0.888626 0.806807
-0.521671 0.555261 -0.151813 0.888631 0.807808
-0.521112 0.554803 -0.151851 0.888635 0.808809
-0.520552 0.554345 -0.151889 0.888639 0.809810
-0.519993 0.553890 -0.151926 0.888644 0.810811
-0.519435 0.553434 -0.151964 0.888649 0.811812
-0.518877 0.552982 -0.152001 0.888654 0.812813
-0.518320 0.552529 -0.152038 0.888659 0.813814
-0.517763 0.552078 -0.152075 0.888664 0.814815
-0.517207 0.551629 -0.152111 0.888670 0.815816
-0.516651 0.551180 -0.152147 0.888676 0.816817
-0.516096 0.550734 -0.152183 0.888681 0.817818
-0.515542 0.550288 -0.152219 0.888688 0.818819
-0.514987 0.549843 -0.152255 0.888694 0.819820
-0.514434 0.549401 -0.152290 0.888700 0.820821
-0.513881 0.548961 -0.152325 0.888707 0.821822
-0.513328 0.548520 -0.152360 0.888713 0.822823
-0.512776 0.548081 -0.152395 0.888720 0.823824
-0.512224 0.547643 -0.152429 0.888727 0.824825
-0.511673 0.547209 -0.152463 0.888735 0.825826
-0.511122 0.546774 -0.152497 0.888742 0.826827
-0.510573 0.546340 -0.152531 0.888750 0.827828
-0.510023 0.545907 -0.152564 0.888758 0.828829
-0.509474 0.545476 -0.152598 0.888765 0.829830
-0.508925 0.545045 -0.152631 0.888774 0.830831
-0.508377 0.544618 -0.152663 0.888782 0.831832
-0.507829 0.544190 -0.152696 0.888790 0.832833
-0.507283 0.543763 -0.152728 0.888799 0.833834
-0.506736 0.543340 -0.152760 0.888808 0.834835
-0.506190 0.542916 -0.152792 0.888817 0.835836
-0.505644 0.542494 -0.152824 0.888826 0.836837
-0.505099 0.542074 -0.152856 0.888836 0.837838
-0.504554 0.541653 -0.152887 0.888845 0.838839
-0.504010 0.541234 -0.152918 0.888855 0.839840
-0.503466 0.540816 -0.152949 0.888865 0.840841
-0.502923 0.540399 -0.152979 0.888875 0.841842
-0.502380 0.539984 -0.153010 0.888885 0.842843
-0.501838 0.539571 -0.153040 0.888896 0.843844
-0.501296 0.539158 -0.153070 0.888906 0.844845
-0.500755 0.538746 -0.153100 0.888917 0.845846
-0.500214 0.538336 -0.153129 0.888928 0.846847
-0.499674 0.537926 -0.153159 0.888939 0.847848
-0.499135 0.537519 -0.153188 0.888950 0.848849
-0.498595 0.537112 -0.153217 0.888962 0.849850
-0.498056 0.536705 -0.153245 0.888974 0.850851
-0.497518 0.536302 -0.153274 0.888985 0.851852
-0.496980 0.535897 -0.153302 0.888997 0.852853
-0.496442 0.535494 -0.153330 0.889010 0.853854
-0.495906 0.535094 -0.153358 0.889022 0.854855
-0.495369 0.534693 -0.153386 0.889034 0.855856
-0.494833 0.534294 -0.153413 0.889047 0.856857
-0.494297 0.533896 -0.153441 0.889060 0.857858
-0.493762 0.533499 -0.153468 0.889073 0.858859
-0.493228 0.533103 -0.153495 0.889087 0.859860
-0.492693 0.532708 -0.153521 0.889100 0.860861
-0.492160 0.532315 -0.153548 0.889114 0.861862
-0.491627 0.531922 -0.153574 0.889128 0.862863
-0.491094 0.531530 -0.153600 0.889141 0.863864
-0.490561 0.531141 -0.153626 0.889156 0.864865
-0.490030 0.530751 -0.153652 0.889170 0.865866
-0.489498 0.530362 -0.153677 0.889185 0.866867
-0.488967 0.529975 -0.153702 0.889199 0.867868
-0.488437 0.529588 -0.153728 0.889214 0.868869
-0.487907 0.529202 -0.153753 0.889229 0.869870
-0.487377 0.528820 -0.153777 0.889244 0.870871
-0.486848 0.528435 -0.153802 0.889260 0.871872
-0.486319 0.528053 -0.153826 0.889275 0.872873
-0.485791 0.527671 -0.153850 0.889291 0.873874
-0.485263 0.527291 -0.153874 0.889307 0.874875
-0.484736 0.526911 -0.153898 0.889323 0.875876
-0.484209 0.526533 -0.153922 0.889340 0.876877
-0.483682 0.526156 -0.153945 0.889356 0.877878
-0.483157 0.525780 -0.153969 0.889373 0.878879
-0.482631 0.525404 -0.153992 0.889389 0.879880
-0.482106 0.525029 -0.154014 0.889407 0.880881
-0.481581 0.524655 -0.154037 0.889424 0.881882
-0.481057 0.524283 -0.154060 0.889441 0.882883
-0.480533 0.523911 -0.154082 0.889458 0.883884
-0.480010 0.523539 -0.154104 0.889476 0.884885
-0.479487 0.523170 -0.154126 0.889494 0.885886
-0.478964 0.522800 -0.154148 0.889512 0.886887
-0.478442 0.522433 -0.154170 0.889530 0.887888
-0.477921 0.522065 -0.154191 0.889549 0.888889
-0.477399 0.521699 -0.154212 0.889567 0.889890
-0.476879 0.521334 -0.154234 0.889586 0.890891
-0.476358 0.520969 -0.154254 0.889605 0.891892
-0.475838 0.520605 -0.154275 0.889624 0.892893
-0.475319 0.520243 -0.154296 0.889644 0.893894
-0.474800 0.519880 -0.154316 0.889663 0.894895
-0.474281 0.519520 -0.154337 0.889683 0.895896
-0.473763 0.519159 -0.154357 0.889702 0.896897
-0.473245 0.518799 -0.154377 0.889723 0.897898
-0.472727 0.518441 -0.154396 0.889743 0.898899
-0.472211 0.518083 -0.154416 0.889763 0.899900
-0.471694 0.517727 -0.154435 0.889783 0.900901
-0.471178 0.517370 -0.154455 0.889804 0.901902
-0.470662 0.517014 -0.154474 0.889825 0.902903
-0.470147 0.516660 -0.154493 0.889846 0.903904
-0.469632 0.516307 -0.154512 0.889867 0.904905
-0.469117 0.515953 -0.154530 0.889889 0.905906
-0.468603 0.515601 -0.154549 0.889910 0.906907
-0.468089 0.515250 -0.154567 0.889932 0.907908
-0.467576 0.514899 -0.154585 0.889954 0.908909
-0.467063 0.514550 -0.154603 0.889976 0.909910
-0.466551 0.514200 -0.154621 0.889998 0.910911
-0.466039 0.513853 -0.154639 0.890021 0.911912
-0.465527 0.513505 -0.154656 0.890043 0.912913
-0.465016 0.513158 -0.154674 0.890066 0.913914
-0.464505 0.512811 -0.154691 0.890089 0.914915
-0.463995 0.512467 -0.154708 0.890112 0.915916
-0.463484 0.512122 -0.154725 0.890136 0.916917
-0.462975 0.511779 -0.154742 0.890159 0.917918
-0.462465 0.511435 -0.154758 0.890183 0.918919
-0.461956 0.511092 -0.154775 0.890207 0.919920
-0.461448 0.510751 -0.154791 0.890231 0.920921
-0.460940 0.510410 -0.154807 0.890255 0.921922
-0.460432 0.510069 -0.154823 0.890279 0.922923
-0.459925 0.509730 -0.154839 0.890303 0.923924
-0.459418 0.509391 -0.154855 0.890328 0.924925
-0.458911 0.509053 -0.154871 0.890353 0.925926
-0.458405 0.508716 -0.154886 0.890378 0.926927
-0.457899 0.508378 -0.154901 0.890403 0.927928
-0.457394 0.508042 -0.154917 0.890428 0.928929
-0.456889 0.507707 -0.154932 0.890454 0.929930
-0.456384 0.507372 -0.154947 0.890479 0.930931
-0.455880 0.507038 -0.154961 0.890505 0.931932
-0.455376 0.506704 -0.154976 0.890531 0.932933
-0.454873 0.506371 -0.154991 0.890557 0.933934
-0.454370 0.506039 -0.155005 0.890584 0.934935
-0.453867 0.505707 -0.155019 0.890610 0.935936
-0.453364 0.505376 -0.155033 0.890637 0.936937
-0.452863 0.505046 -0.155047 0.890664 0.937938
-0.452361 0.504716 -0.155061 0.890690 0.938939
-0.451860 0.504387 -0.155075 0.890718 0.939940
-0.451359 0.504058 -0.155088 0.890745 0.940941
-0.450858 0.503731 -0.155102 0.890773 0.941942
-0.450358 0.503403 -0.155115 0.890800 0.942943
-0.449858 0.503075 -0.155128 0.890828 0.943944
-0.449359 0.502751 -0.155142 0.890856 0.944945
-0.448860 0.502424 -0.155154 0.890884 0.945946
-0.448361 0.502099 -0.155167 0.890912 0.946947
-0.447863 0.501775 -0.155180 0.890941 0.947948
-0.447365 0.501451 -0.155192 0.890969 0.948949
-0.446867 0.501127 -0.155205 0.890998 0.949950
-0.446370 0.500804 -0.155217 0.891027 0.950951
-0.445873 0.500483 -0.155229 0.891056 0.951952
-0.445377 0.500161 -0.155242 0.891085 0.952953
-0.444880 0.499841 -0.155253 0.891114 0.953954
-0.444385 0.499520 -0.155265 0.891144 0.954955
-0.443889 0.499199 -0.155277 0.891174 0.955956
-0.443394 0.498879 -0.155289 0.891203 0.956957
-0.442900 0.498561 -0.155300 0.891233 0.957958
-0.442405 0.498244 -0.155312 0.891263 0.958959
-0.441911 0.497925 -0.155323 0.891294 0.959960
-0.441417 0.497606 -0.155334 0.891324 0.960961
-0.440924 0.497290 -0.155345 0.891355 0.961962
-0.440431 0.496973 -0.155356 0.891385 0.962963
-0.439938 0.496658 -0.155367 0.891417 0.963964
-0.439446 0.496343 -0.155377 0.891447 0.964965
-0.438954 0.496028 -0.155388 0.891478 0.965966
-0.438462 0.495714 -0.155399 0.891510 0.966967
-0.437971 0.495400 -0.155409 0.891541 0.967968
-0.437480 0.495087 -0.155419 0.891573 0.968969
-0.436989 0.494774 -0.155429 0.891605 0.969970
-0.436499 0.494461 -0.155439 0.891637 0.970971
-0.436009 0.494150 -0.155449 0.891669 0.971972
-0.435520 0.493839 -0.155459 0.891701 0.972973
-0.435030 0.493528 -0.155469 0.891733 0.973974
-0.434541 0.493218 -0.155479 0.891766 0.974975
-0.434053 0.492908 -0.155488 0.891799 0.975976
-0.433565 0.492598 -0.155498 0.891831 0.976977
-0.433077 0.492289 -0.155507 0.891864 0.977978
-0.432589 0.491981 -0.155516 0.891897 0.978979
-0.432102 0.491673 -0.155525 0.891930 0.979980
-0.431615 0.491364 -0.155534 0.891964 0.980981
-0.431128 0.491058 -0.155543 0.891997 0.981982
-0.430642 0.490751 -0.155552 0.892031 0.982983
-0.430156 0.490445 -0.155561 0.892065 0.983984
-0.429670 0.490140 -0.155570 0.892099 0.984985
-0.429185 0.489834 -0.155578 0.892132 0.985986
-0.428700 0.489529 -0.155587 0.892167 0.986987
-0.428215 0.489224 -0.155595 0.892201 0.987988
-0.427731 0.488921 -0.155603 0.892236 0.988989
-0.427247 0.488617 -0.155611 0.892270 0.989990
-0.426763 0.488313 -0.155620 0.892305 0.990991
-0.426280 0.488011 -0.155628 0.892340 0.991992
-0.425797 0.487708 -0.155636 0.892374 0.992993
-0.425314 0.487407 -0.155643 0.892410 0.993994
-0.424832 0.487106 -0.155651 0.892445 0.994995
-0.424350 0.486804 -0.155659 0.892480 0.995996
-0.423868 0.486503 -0.155666 0.892516 0.996997
-0.423386 0.486203 -0.155674 0.892551 0.997998
-0.422905 0.485903 -0.155681 0.892587 0.998999
-0.422424 0.485604 -0.155689 0.892623 1.000000


==> plots2/dat_files/DeepONet_Unstacked_traj_1_targets.dat <==
theta omega E_q E_d time
-1.263924 0.582137 0.000000 1.011948 0.000000
-1.263309 0.645799 -0.000381 1.011446 0.001001
-1.262632 0.705591 -0.000762 1.010944 0.002002
-1.261898 0.761741 -0.001142 1.010444 0.003003
-1.261108 0.814462 -0.001522 1.009943 0.004004
-1.260268 0.863978 -0.001902 1.009444 0.005005
-1.259382 0.910526 -0.002282 1.008945 0.006006
-1.258450 0.954253 -0.002661 1.008446 0.007007
-1.257477 0.995295 -0.003039 1.007948 0.008008
-1.256463 1.033788 -0.003418 1.007451 0.009009
-1.255412 1.069863 -0.003796 1.006955 0.010010
-1.254326 1.103649 -0.004173 1.006459 0.011011
-1.253205 1.135271 -0.004550 1.005964 0.012012
-1.252054 1.164854 -0.004927 1.005470 0.013013
-1.250872 1.192518 -0.005303 1.004977 0.014014
-1.249664 1.218380 -0.005679 1.004485 0.015015
-1.248430 1.242557 -0.006055 1.003994 0.016016
-1.247172 1.265160 -0.006430 1.003503 0.017017
-1.245892 1.286300 -0.006805 1.003014 0.018018
-1.244592 1.306083 -0.007179 1.002526 0.019019
-1.243274 1.324613 -0.007553 1.002038 0.020020
-1.241939 1.341991 -0.007926 1.001552 0.021021
-1.240588 1.358264 -0.008299 1.001067 0.022022
-1.239221 1.373473 -0.008672 1.000583 0.023023
-1.237841 1.387665 -0.009044 1.000100 0.024024
-1.236447 1.400885 -0.009415 0.999618 0.025025
-1.235040 1.413180 -0.009786 0.999137 0.026026
-1.233620 1.424595 -0.010157 0.998657 0.027027
-1.232190 1.435175 -0.010527 0.998179 0.028028
-1.230749 1.444963 -0.010897 0.997701 0.029029
-1.229297 1.454004 -0.011266 0.997225 0.030030
-1.227837 1.462340 -0.011635 0.996750 0.031031
-1.226369 1.470015 -0.012003 0.996277 0.032032
-1.224892 1.477070 -0.012371 0.995804 0.033033
-1.223409 1.483547 -0.012739 0.995333 0.034034
-1.221919 1.489488 -0.013105 0.994863 0.035035
-1.220424 1.494932 -0.013472 0.994394 0.036036
-1.218923 1.499920 -0.013838 0.993927 0.037037
-1.217419 1.504492 -0.014203 0.993461 0.038038
-1.215910 1.508685 -0.014568 0.992996 0.039039
-1.214399 1.512518 -0.014932 0.992532 0.040040
-1.212884 1.515998 -0.015296 0.992070 0.041041
-1.211366 1.519137 -0.015659 0.991609 0.042042
-1.209846 1.521945 -0.016022 0.991150 0.043043
-1.208322 1.524433 -0.016384 0.990692 0.044044
-1.206797 1.526613 -0.016746 0.990235 0.045045
-1.205269 1.528495 -0.017107 0.989779 0.046046
-1.203739 1.530094 -0.017468 0.989325 0.047047
-1.202207 1.531419 -0.017828 0.988873 0.048048
-1.200674 1.532485 -0.018187 0.988421 0.049049
-1.199140 1.533305 -0.018546 0.987971 0.050050
-1.197604 1.533891 -0.018905 0.987523 0.051051
-1.196068 1.534258 -0.019263 0.987076 0.052052
-1.194531 1.534419 -0.019620 0.986630 0.053053
-1.192994 1.534389 -0.019977 0.986186 0.054054
-1.191456 1.534182 -0.020333 0.985743 0.055055
-1.189919 1.533814 -0.020689 0.985301 0.056056
-1.188382 1.533299 -0.021044 0.984861 0.057057
-1.186846 1.532653 -0.021399 0.984423 0.058058
-1.185311 1.531893 -0.021753 0.983986 0.059059
-1.183777 1.531034 -0.022106 0.983550 0.060060
-1.182244 1.530093 -0.022459 0.983116 0.061061
-1.180713 1.529070 -0.022812 0.982683 0.062062
-1.179184 1.527957 -0.023163 0.982252 0.063063
-1.177656 1.526755 -0.023515 0.981822 0.064064
-1.176129 1.525462 -0.023865 0.981394 0.065065
-1.174604 1.524080 -0.024215 0.980967 0.066066
-1.173080 1.522609 -0.024565 0.980541 0.067067
-1.171558 1.521050 -0.024914 0.980117 0.068068
-1.170038 1.519405 -0.025262 0.979695 0.069069
-1.168519 1.517676 -0.025609 0.979274 0.070070
-1.167001 1.515864 -0.025957 0.978855 0.071071
-1.165485 1.513971 -0.026303 0.978437 0.072072
-1.163971 1.512001 -0.026649 0.978020 0.073073
-1.162459 1.509956 -0.026994 0.977605 0.074074
-1.160949 1.507839 -0.027339 0.977192 0.075075
-1.159440 1.505655 -0.027683 0.976780 0.076076
-1.157933 1.503406 -0.028026 0.976369 0.077077
-1.156429 1.501098 -0.028369 0.975960 0.078078
-1.154926 1.498734 -0.028712 0.975553 0.079079
-1.153426 1.496319 -0.029053 0.975147 0.080080
-1.151928 1.493859 -0.029394 0.974743 0.081081
-1.150433 1.491359 -0.029735 0.974340 0.082082
-1.148940 1.488824 -0.030074 0.973938 0.083083
-1.147449 1.486261 -0.030414 0.973538 0.084084
-1.145961 1.483677 -0.030752 0.973140 0.085085
-1.144476 1.481076 -0.031090 0.972743 0.086086
-1.142994 1.478468 -0.031427 0.972348 0.087087
-1.141515 1.475858 -0.031764 0.971954 0.088088
-1.140040 1.473246 -0.032100 0.971562 0.089089
-1.138567 1.470622 -0.032436 0.971171 0.090090
-1.137096 1.467983 -0.032770 0.970781 0.091091
-1.135629 1.465328 -0.033105 0.970394 0.092092
-1.134165 1.462656 -0.033438 0.970007 0.093093
-1.132703 1.459964 -0.033771 0.969623 0.094094
-1.131244 1.457252 -0.034103 0.969240 0.095095
-1.129788 1.454518 -0.034435 0.968858 0.096096
-1.128334 1.451761 -0.034766 0.968478 0.097097
-1.126883 1.448982 -0.035096 0.968099 0.098098
-1.125435 1.446179 -0.035426 0.967722 0.099099
-1.123990 1.443352 -0.035755 0.967346 0.100100
-1.122548 1.440501 -0.036083 0.966972 0.101101
-1.121108 1.437626 -0.036411 0.966600 0.102102
-1.119671 1.434728 -0.036738 0.966228 0.103103
-1.118236 1.431807 -0.037064 0.965859 0.104104
-1.116804 1.428863 -0.037390 0.965491 0.105105
-1.115376 1.425898 -0.037715 0.965124 0.106106
-1.113949 1.422913 -0.038040 0.964759 0.107107
-1.112526 1.419909 -0.038364 0.964395 0.108108
-1.111106 1.416888 -0.038687 0.964033 0.109109
-1.109688 1.413851 -0.039009 0.963673 0.110110
-1.108273 1.410800 -0.039331 0.963314 0.111111
-1.106861 1.407738 -0.039652 0.962956 0.112112
-1.105452 1.404666 -0.039973 0.962600 0.113113
-1.104046 1.401588 -0.040293 0.962245 0.114114
-1.102644 1.398505 -0.040612 0.961892 0.115115
-1.101244 1.395421 -0.040931 0.961541 0.116116
-1.099847 1.392339 -0.041248 0.961190 0.117117
-1.098454 1.389262 -0.041566 0.960842 0.118118
-1.097063 1.386194 -0.041882 0.960495 0.119119
-1.095676 1.383138 -0.042198 0.960149 0.120120
-1.094293 1.380099 -0.042513 0.959805 0.121121
-1.092913 1.377080 -0.042828 0.959462 0.122122
-1.091536 1.374077 -0.043142 0.959121 0.123123
-1.090162 1.371081 -0.043455 0.958781 0.124124
-1.088792 1.368091 -0.043767 0.958443 0.125125
-1.087424 1.365106 -0.044079 0.958106 0.126126
-1.086060 1.362124 -0.044390 0.957770 0.127127
-1.084699 1.359144 -0.044701 0.957436 0.128128
-1.083341 1.356165 -0.045011 0.957104 0.129129
-1.081986 1.353185 -0.045320 0.956773 0.130130
-1.080634 1.350204 -0.045628 0.956443 0.131131
-1.079285 1.347221 -0.045936 0.956115 0.132132
-1.077939 1.344236 -0.046243 0.955788 0.133133
-1.076596 1.341246 -0.046550 0.955463 0.134134
-1.075256 1.338253 -0.046856 0.955139 0.135135
-1.073918 1.335255 -0.047161 0.954816 0.136136
-1.072584 1.332253 -0.047465 0.954495 0.137137
-1.071253 1.329245 -0.047769 0.954175 0.138138
-1.069924 1.326233 -0.048072 0.953857 0.139139
-1.068599 1.323215 -0.048374 0.953540 0.140140
-1.067276 1.320192 -0.048676 0.953225 0.141141
-1.065956 1.317165 -0.048977 0.952911 0.142142
-1.064640 1.314133 -0.049277 0.952598 0.143143
-1.063326 1.311096 -0.049577 0.952287 0.144144
-1.062015 1.308056 -0.049876 0.951977 0.145145
-1.060706 1.305013 -0.050174 0.951669 0.146146
-1.059401 1.301968 -0.050472 0.951362 0.147147
-1.058099 1.298921 -0.050769 0.951056 0.148148
-1.056799 1.295873 -0.051065 0.950752 0.149149
-1.055503 1.292826 -0.051361 0.950449 0.150150
-1.054209 1.289780 -0.051656 0.950147 0.151151
-1.052918 1.286737 -0.051950 0.949847 0.152152
-1.051631 1.283697 -0.052244 0.949548 0.153153
-1.050346 1.280664 -0.052537 0.949250 0.154154
-1.049064 1.277637 -0.052829 0.948954 0.155155
-1.047785 1.274619 -0.053120 0.948659 0.156156
-1.046510 1.271611 -0.053411 0.948365 0.157157
-1.045237 1.268616 -0.053702 0.948073 0.158158
-1.043967 1.265634 -0.053991 0.947782 0.159159
-1.042701 1.262669 -0.054280 0.947493 0.160160
-1.041437 1.259722 -0.054568 0.947204 0.161161
-1.040177 1.256796 -0.054856 0.946917 0.162162
-1.038920 1.253892 -0.055142 0.946632 0.163163
-1.037666 1.251014 -0.055429 0.946347 0.164164
-1.036415 1.248155 -0.055714 0.946064 0.165165
-1.035167 1.245301 -0.055999 0.945782 0.166166
-1.033922 1.242451 -0.056283 0.945502 0.167167
-1.032679 1.239606 -0.056566 0.945223 0.168168
-1.031440 1.236767 -0.056849 0.944945 0.169169
-1.030203 1.233933 -0.057131 0.944668 0.170170
-1.028969 1.231106 -0.057413 0.944393 0.171171
-1.027738 1.228286 -0.057693 0.944118 0.172172
-1.026510 1.225472 -0.057974 0.943846 0.173173
-1.025285 1.222666 -0.058253 0.943574 0.174174
-1.024062 1.219868 -0.058532 0.943303 0.175175
-1.022842 1.217077 -0.058810 0.943034 0.176176
-1.021625 1.214295 -0.059087 0.942766 0.177177
-1.020411 1.211521 -0.059364 0.942499 0.178178
-1.019199 1.208756 -0.059640 0.942234 0.179179
-1.017990 1.206000 -0.059916 0.941970 0.180180
-1.016784 1.203254 -0.060190 0.941706 0.181181
-1.015581 1.200516 -0.060465 0.941445 0.182182
-1.014381 1.197789 -0.060738 0.941184 0.183183
-1.013183 1.195071 -0.061011 0.940924 0.184184
-1.011988 1.192364 -0.061283 0.940666 0.185185
-1.010796 1.189667 -0.061554 0.940409 0.186186
-1.009606 1.186980 -0.061825 0.940153 0.187187
-1.008419 1.184304 -0.062095 0.939898 0.188188
-1.007235 1.181638 -0.062365 0.939644 0.189189
-1.006053 1.178983 -0.062634 0.939392 0.190190
-1.004874 1.176339 -0.062902 0.939140 0.191191
-1.003698 1.173706 -0.063170 0.938890 0.192192
-1.002525 1.171084 -0.063437 0.938641 0.193193
-1.001354 1.168473 -0.063703 0.938393 0.194194
-1.000185 1.165873 -0.063968 0.938146 0.195195
-0.999020 1.163283 -0.064233 0.937901 0.196196
-0.997857 1.160706 -0.064498 0.937656 0.197197
-0.996696 1.158139 -0.064761 0.937413 0.198198
-0.995539 1.155583 -0.065025 0.937170 0.199199
-0.994383 1.153038 -0.065287 0.936929 0.200200
-0.993231 1.150504 -0.065549 0.936689 0.201201
-0.992080 1.147981 -0.065810 0.936450 0.202202
-0.990933 1.145469 -0.066070 0.936212 0.203203
-0.989788 1.142967 -0.066330 0.935975 0.204204
-0.988645 1.140476 -0.066589 0.935739 0.205205
-0.987505 1.137996 -0.066848 0.935504 0.206206
-0.986367 1.135526 -0.067106 0.935271 0.207207
-0.985232 1.133066 -0.067363 0.935038 0.208208
-0.984099 1.130616 -0.067620 0.934806 0.209209
-0.982969 1.128175 -0.067876 0.934576 0.210210
-0.981841 1.125745 -0.068132 0.934346 0.211211
-0.980716 1.123323 -0.068386 0.934118 0.212212
-0.979593 1.120911 -0.068641 0.933890 0.213213
-0.978472 1.118508 -0.068894 0.933664 0.214214
-0.977354 1.116114 -0.069147 0.933439 0.215215
-0.976237 1.113727 -0.069400 0.933214 0.216216
-0.975124 1.111344 -0.069651 0.932991 0.217217
-0.974012 1.108963 -0.069902 0.932768 0.218218
-0.972903 1.106586 -0.070153 0.932547 0.219219
-0.971796 1.104214 -0.070403 0.932326 0.220220
-0.970691 1.101848 -0.070652 0.932107 0.221221
-0.969588 1.099491 -0.070901 0.931889 0.222222
-0.968488 1.097144 -0.071149 0.931671 0.223223
-0.967390 1.094808 -0.071396 0.931455 0.224224
-0.966294 1.092483 -0.071643 0.931239 0.225225
-0.965201 1.090172 -0.071890 0.931024 0.226226
-0.964110 1.087875 -0.072135 0.930811 0.227227
-0.963021 1.085592 -0.072380 0.930598 0.228228
-0.961935 1.083326 -0.072625 0.930386 0.229229
-0.960850 1.081075 -0.072869 0.930175 0.230230
-0.959769 1.078842 -0.073112 0.929965 0.231231
-0.958689 1.076627 -0.073355 0.929756 0.232232
-0.957612 1.074429 -0.073597 0.929548 0.233233
-0.956537 1.072249 -0.073838 0.929341 0.234234
-0.955464 1.070088 -0.074079 0.929135 0.235235
-0.954394 1.067945 -0.074320 0.928930 0.236236
-0.953326 1.065820 -0.074560 0.928725 0.237237
-0.952260 1.063714 -0.074799 0.928522 0.238238
-0.951196 1.061626 -0.075037 0.928319 0.239239
-0.950135 1.059556 -0.075275 0.928117 0.240240
-0.949075 1.057504 -0.075513 0.927916 0.241241
-0.948018 1.055469 -0.075750 0.927716 0.242242
-0.946963 1.053450 -0.075986 0.927517 0.243243
-0.945911 1.051447 -0.076222 0.927319 0.244244
-0.944860 1.049459 -0.076457 0.927121 0.245245
-0.943812 1.047486 -0.076692 0.926925 0.246246
-0.942765 1.045525 -0.076926 0.926729 0.247247
-0.941721 1.043577 -0.077159 0.926534 0.248248
-0.940678 1.041641 -0.077392 0.926340 0.249249
-0.939638 1.039714 -0.077625 0.926147 0.250250
-0.938599 1.037795 -0.077856 0.925954 0.251251
-0.937563 1.035884 -0.078088 0.925763 0.252252
-0.936528 1.033978 -0.078318 0.925572 0.253253
-0.935495 1.032076 -0.078549 0.925382 0.254254
-0.934464 1.030177 -0.078778 0.925193 0.255255
-0.933435 1.028277 -0.079007 0.925004 0.256256
-0.932407 1.026377 -0.079236 0.924817 0.257257
-0.931381 1.024473 -0.079464 0.924630 0.258258
-0.930357 1.022563 -0.079691 0.924444 0.259259
-0.929335 1.020647 -0.079918 0.924259 0.260260
-0.928313 1.018730 -0.080144 0.924074 0.261261
-0.927294 1.016815 -0.080370 0.923891 0.262262
-0.926277 1.014903 -0.080596 0.923708 0.263263
-0.925261 1.012996 -0.080820 0.923526 0.264264
-0.924247 1.011096 -0.081045 0.923344 0.265265
-0.923235 1.009204 -0.081268 0.923163 0.266266
-0.922224 1.007323 -0.081491 0.922984 0.267267
-0.921216 1.005453 -0.081714 0.922804 0.268268
-0.920209 1.003596 -0.081936 0.922626 0.269269
-0.919204 1.001753 -0.082158 0.922448 0.270270
-0.918201 0.999925 -0.082379 0.922271 0.271271
-0.917200 0.998112 -0.082599 0.922095 0.272272
-0.916201 0.996316 -0.082819 0.921920 0.273273
-0.915203 0.994538 -0.083039 0.921745 0.274274
-0.914207 0.992778 -0.083258 0.921571 0.275275
-0.913214 0.991036 -0.083477 0.921398 0.276276
-0.912222 0.989313 -0.083695 0.921225 0.277277
-0.911232 0.987609 -0.083912 0.921053 0.278278
-0.910244 0.985924 -0.084129 0.920882 0.279279
-0.909257 0.984258 -0.084346 0.920711 0.280280
-0.908273 0.982611 -0.084562 0.920541 0.281281
-0.907290 0.980983 -0.084777 0.920372 0.282282
-0.906309 0.979374 -0.084992 0.920204 0.283283
-0.905330 0.977782 -0.085206 0.920036 0.284284
-0.904352 0.976208 -0.085420 0.919869 0.285285
-0.903376 0.974650 -0.085634 0.919702 0.286286
-0.902402 0.973108 -0.085847 0.919537 0.287287
-0.901430 0.971582 -0.086060 0.919371 0.288288
-0.900460 0.970069 -0.086272 0.919207 0.289289
-0.899491 0.968568 -0.086483 0.919043 0.290290
-0.898523 0.967080 -0.086694 0.918880 0.291291
-0.897557 0.965601 -0.086905 0.918717 0.292292
-0.896593 0.964131 -0.087115 0.918556 0.293293
-0.895630 0.962667 -0.087324 0.918394 0.294294
-0.894669 0.961209 -0.087534 0.918234 0.295295
-0.893709 0.959754 -0.087742 0.918074 0.296296
-0.892751 0.958301 -0.087950 0.917914 0.297297
-0.891794 0.956846 -0.088158 0.917756 0.298298
-0.890838 0.955389 -0.088365 0.917598 0.299299
-0.889883 0.953926 -0.088572 0.917440 0.300300
-0.888930 0.952456 -0.088779 0.917283 0.301301
-0.887978 0.950975 -0.088984 0.917127 0.302302
-0.887027 0.949481 -0.089190 0.916971 0.303303
-0.886077 0.947976 -0.089395 0.916816 0.304304
-0.885128 0.946463 -0.089599 0.916662 0.305305
-0.884181 0.944946 -0.089803 0.916508 0.306306
-0.883235 0.943426 -0.090007 0.916354 0.307307
-0.882290 0.941906 -0.090210 0.916202 0.308308
-0.881346 0.940389 -0.090413 0.916050 0.309309
-0.880404 0.938877 -0.090615 0.915898 0.310310
-0.879463 0.937371 -0.090816 0.915747 0.311311
-0.878523 0.935874 -0.091018 0.915597 0.312312
-0.877585 0.934388 -0.091219 0.915447 0.313313
-0.876649 0.932913 -0.091419 0.915298 0.314314
-0.875714 0.931451 -0.091619 0.915149 0.315315
-0.874780 0.930005 -0.091819 0.915001 0.316316
-0.873848 0.928574 -0.092018 0.914853 0.317317
-0.872917 0.927160 -0.092216 0.914706 0.318318
-0.871988 0.925764 -0.092414 0.914560 0.319319
-0.871060 0.924387 -0.092612 0.914414 0.320320
-0.870134 0.923029 -0.092809 0.914268 0.321321
-0.869209 0.921691 -0.093006 0.914124 0.322322
-0.868286 0.920373 -0.093203 0.913979 0.323323
-0.867364 0.919076 -0.093399 0.913836 0.324324
-0.866444 0.917799 -0.093594 0.913693 0.325325
-0.865526 0.916542 -0.093790 0.913550 0.326326
-0.864609 0.915306 -0.093984 0.913408 0.327327
-0.863693 0.914090 -0.094179 0.913266 0.328328
-0.862779 0.912893 -0.094373 0.913125 0.329329
-0.861866 0.911715 -0.094566 0.912985 0.330330
-0.860955 0.910556 -0.094759 0.912845 0.331331
-0.860045 0.909413 -0.094952 0.912705 0.332332
-0.859136 0.908287 -0.095144 0.912566 0.333333
-0.858229 0.907177 -0.095336 0.912428 0.334334
-0.857323 0.906080 -0.095527 0.912290 0.335335
-0.856419 0.904995 -0.095718 0.912152 0.336336
-0.855516 0.903922 -0.095908 0.912015 0.337337
-0.854614 0.902857 -0.096099 0.911879 0.338338
-0.853713 0.901800 -0.096288 0.911743 0.339339
-0.852814 0.900749 -0.096478 0.911608 0.340340
-0.851915 0.899700 -0.096666 0.911473 0.341341
-0.851018 0.898653 -0.096855 0.911338 0.342342
-0.850122 0.897605 -0.097043 0.911204 0.343343
-0.849226 0.896552 -0.097231 0.911071 0.344344
-0.848332 0.895493 -0.097418 0.910938 0.345345
-0.847439 0.894425 -0.097605 0.910805 0.346346
-0.846546 0.893344 -0.097791 0.910673 0.347347
-0.845655 0.892249 -0.097977 0.910542 0.348348
-0.844764 0.891134 -0.098163 0.910411 0.349349
-0.843873 0.889998 -0.098348 0.910280 0.350350
-0.842983 0.888836 -0.098533 0.910150 0.351351
-0.842094 0.887649 -0.098718 0.910020 0.352352
-0.841206 0.886451 -0.098902 0.909891 0.353353
-0.840319 0.885248 -0.099085 0.909763 0.354354
-0.839432 0.884042 -0.099269 0.909634 0.355355
-0.838547 0.882834 -0.099452 0.909506 0.356356
-0.837663 0.881627 -0.099634 0.909379 0.357357
-0.836779 0.880423 -0.099816 0.909252 0.358358
-0.835897 0.879224 -0.099998 0.909126 0.359359
-0.835016 0.878030 -0.100180 0.909000 0.360360
-0.834136 0.876845 -0.100361 0.908874 0.361361
-0.833257 0.875668 -0.100541 0.908749 0.362362
-0.832379 0.874502 -0.100721 0.908625 0.363363
-0.831503 0.873347 -0.100901 0.908500 0.364364
-0.830628 0.872205 -0.101081 0.908377 0.365365
-0.829753 0.871076 -0.101260 0.908254 0.366366
-0.828880 0.869962 -0.101438 0.908131 0.367367
-0.828009 0.868863 -0.101617 0.908008 0.368368
-0.827138 0.867779 -0.101795 0.907886 0.369369
-0.826269 0.866711 -0.101972 0.907765 0.370370
-0.825401 0.865660 -0.102149 0.907644 0.371371
-0.824534 0.864625 -0.102326 0.907523 0.372372
-0.823668 0.863606 -0.102503 0.907403 0.373373
-0.822803 0.862605 -0.102679 0.907283 0.374374
-0.821940 0.861619 -0.102854 0.907164 0.375375
-0.821078 0.860650 -0.103030 0.907045 0.376376
-0.820217 0.859696 -0.103205 0.906927 0.377377
-0.819357 0.858758 -0.103379 0.906808 0.378378
-0.818499 0.857834 -0.103553 0.906691 0.379379
-0.817641 0.856924 -0.103727 0.906574 0.380380
-0.816785 0.856026 -0.103901 0.906457 0.381381
-0.815930 0.855141 -0.104074 0.906341 0.382382
-0.815076 0.854266 -0.104247 0.906225 0.383383
-0.814223 0.853401 -0.104419 0.906109 0.384384
-0.813371 0.852544 -0.104591 0.905994 0.385385
-0.812520 0.851694 -0.104763 0.905879 0.386386
-0.811670 0.850848 -0.104934 0.905765 0.387387
-0.810821 0.850006 -0.105105 0.905651 0.388388
-0.809973 0.849165 -0.105275 0.905538 0.389389
-0.809126 0.848324 -0.105445 0.905425 0.390390
-0.808279 0.847481 -0.105615 0.905312 0.391391
-0.807434 0.846632 -0.105785 0.905200 0.392392
-0.806589 0.845776 -0.105954 0.905088 0.393393
-0.805745 0.844911 -0.106123 0.904977 0.394394
-0.804902 0.844034 -0.106291 0.904866 0.395395
-0.804059 0.843141 -0.106459 0.904755 0.396396
-0.803217 0.842231 -0.106627 0.904645 0.397397
-0.802375 0.841301 -0.106794 0.904535 0.398398
-0.801534 0.840346 -0.106961 0.904426 0.399399
-0.800693 0.839368 -0.107128 0.904316 0.400400
-0.799853 0.838383 -0.107294 0.904208 0.401401
-0.799014 0.837395 -0.107460 0.904100 0.402402
-0.798176 0.836404 -0.107625 0.903992 0.403403
-0.797338 0.835412 -0.107791 0.903884 0.404404
-0.796502 0.834421 -0.107956 0.903777 0.405405
-0.795666 0.833432 -0.108120 0.903671 0.406406
-0.794831 0.832446 -0.108284 0.903564 0.407407
-0.793997 0.831464 -0.108448 0.903458 0.408408
-0.793165 0.830487 -0.108612 0.903353 0.409409
-0.792333 0.829515 -0.108775 0.903248 0.410410
-0.791502 0.828551 -0.108937 0.903143 0.411411
-0.790671 0.827593 -0.109100 0.903039 0.412412
-0.789842 0.826644 -0.109262 0.902935 0.413413
-0.789014 0.825703 -0.109424 0.902831 0.414414
-0.788187 0.824772 -0.109585 0.902728 0.415415
-0.787361 0.823850 -0.109746 0.902625 0.416416
-0.786536 0.822938 -0.109907 0.902523 0.417417
-0.785712 0.822036 -0.110067 0.902421 0.418418
-0.784889 0.821144 -0.110227 0.902319 0.419419
-0.784066 0.820263 -0.110387 0.902218 0.420420
-0.783245 0.819393 -0.110546 0.902117 0.421421
-0.782425 0.818533 -0.110705 0.902017 0.422422
-0.781606 0.817684 -0.110864 0.901916 0.423423
-0.780788 0.816844 -0.111022 0.901817 0.424424
-0.779971 0.816015 -0.111180 0.901717 0.425425
-0.779154 0.815195 -0.111338 0.901618 0.426426
-0.778339 0.814384 -0.111495 0.901520 0.427427
-0.777525 0.813582 -0.111652 0.901422 0.428428
-0.776712 0.812787 -0.111808 0.901324 0.429429
-0.775899 0.812000 -0.111965 0.901226 0.430430
-0.775088 0.811220 -0.112121 0.901129 0.431431
-0.774277 0.810446 -0.112276 0.901032 0.432432
-0.773468 0.809676 -0.112431 0.900936 0.433433
-0.772659 0.808910 -0.112586 0.900840 0.434434
-0.771851 0.808147 -0.112741 0.900744 0.435435
-0.771044 0.807386 -0.112895 0.900649 0.436436
-0.770238 0.806625 -0.113049 0.900554 0.437437
-0.769432 0.805864 -0.113202 0.900460 0.438438
-0.768627 0.805100 -0.113356 0.900366 0.439439
-0.767824 0.804333 -0.113508 0.900272 0.440440
-0.767020 0.803561 -0.113661 0.900178 0.441441
-0.766218 0.802782 -0.113813 0.900085 0.442442
-0.765416 0.801994 -0.113965 0.899993 0.443443
-0.764615 0.801196 -0.114117 0.899900 0.444444
-0.763814 0.800386 -0.114268 0.899808 0.445445
-0.763014 0.799563 -0.114419 0.899717 0.446446
-0.762214 0.798723 -0.114569 0.899625 0.447447
-0.761415 0.797866 -0.114719 0.899535 0.448448
-0.760617 0.797003 -0.114869 0.899444 0.449449
-0.759819 0.796136 -0.115019 0.899354 0.450450
-0.759022 0.795267 -0.115168 0.899264 0.451451
-0.758226 0.794396 -0.115317 0.899175 0.452452
-0.757431 0.793525 -0.115465 0.899086 0.453453
-0.756637 0.792654 -0.115613 0.898997 0.454454
-0.755843 0.791784 -0.115761 0.898909 0.455455
-0.755050 0.790916 -0.115909 0.898821 0.456456
-0.754258 0.790049 -0.116056 0.898733 0.457457
-0.753467 0.789186 -0.116203 0.898646 0.458458
-0.752676 0.788325 -0.116349 0.898559 0.459459
-0.751887 0.787469 -0.116496 0.898472 0.460460
-0.751098 0.786617 -0.116641 0.898386 0.461461
-0.750310 0.785769 -0.116787 0.898300 0.462462
-0.749523 0.784927 -0.116932 0.898215 0.463463
-0.748737 0.784090 -0.117077 0.898130 0.464464
-0.747952 0.783258 -0.117221 0.898045 0.465465
-0.747168 0.782432 -0.117366 0.897961 0.466466
-0.746384 0.781612 -0.117510 0.897877 0.467467
-0.745602 0.780799 -0.117653 0.897793 0.468468
-0.744820 0.779991 -0.117796 0.897710 0.469469
-0.744039 0.779190 -0.117939 0.897627 0.470470
-0.743259 0.778396 -0.118082 0.897544 0.471471
-0.742480 0.777607 -0.118224 0.897462 0.472472
-0.741702 0.776825 -0.118366 0.897380 0.473473
-0.740925 0.776049 -0.118507 0.897298 0.474474
-0.740149 0.775278 -0.118649 0.897217 0.475475
-0.739373 0.774514 -0.118789 0.897136 0.476476
-0.738598 0.773755 -0.118930 0.897056 0.477477
-0.737825 0.773000 -0.119070 0.896976 0.478478
-0.737052 0.772251 -0.119210 0.896896 0.479479
-0.736280 0.771506 -0.119350 0.896816 0.480480
-0.735508 0.770765 -0.119489 0.896737 0.481481
-0.734738 0.770028 -0.119628 0.896659 0.482482
-0.733968 0.769294 -0.119766 0.896580 0.483483
-0.733199 0.768562 -0.119905 0.896502 0.484484
-0.732432 0.767832 -0.120043 0.896425 0.485485
-0.731664 0.767103 -0.120180 0.896347 0.486486
-0.730898 0.766374 -0.120318 0.896270 0.487487
-0.730132 0.765645 -0.120454 0.896194 0.488488
-0.729367 0.764915 -0.120591 0.896117 0.489489
-0.728603 0.764184 -0.120727 0.896042 0.490490
-0.727840 0.763449 -0.120863 0.895966 0.491491
-0.727077 0.762711 -0.120999 0.895891 0.492492
-0.726315 0.761968 -0.121134 0.895816 0.493493
-0.725554 0.761219 -0.121269 0.895741 0.494494
-0.724793 0.760464 -0.121404 0.895667 0.495495
-0.724033 0.759701 -0.121538 0.895593 0.496496
-0.723273 0.758929 -0.121672 0.895520 0.497497
-0.722514 0.758147 -0.121806 0.895447 0.498498
-0.721756 0.757354 -0.121939 0.895374 0.499499
-0.720999 0.756549 -0.122072 0.895302 0.500501
-0.720242 0.755739 -0.122205 0.895229 0.501502
-0.719485 0.754926 -0.122337 0.895158 0.502503
-0.718730 0.754111 -0.122469 0.895086 0.503504
-0.717975 0.753294 -0.122601 0.895015 0.504505
-0.717221 0.752476 -0.122732 0.894944 0.505506
-0.716467 0.751657 -0.122863 0.894874 0.506507
-0.715715 0.750837 -0.122994 0.894804 0.507508
-0.714963 0.750019 -0.123124 0.894734 0.508509
-0.714212 0.749200 -0.123255 0.894665 0.509510
-0.713462 0.748384 -0.123384 0.894596 0.510511
-0.712712 0.747568 -0.123514 0.894527 0.511512
-0.711964 0.746755 -0.123643 0.894459 0.512513
-0.711216 0.745944 -0.123771 0.894391 0.513514
-0.710469 0.745136 -0.123900 0.894324 0.514515
-0.709722 0.744331 -0.124028 0.894256 0.515516
-0.708977 0.743530 -0.124156 0.894189 0.516517
-0.708232 0.742732 -0.124283 0.894123 0.517518
-0.707489 0.741937 -0.124410 0.894056 0.518519
-0.706746 0.741147 -0.124537 0.893991 0.519520
-0.706003 0.740361 -0.124664 0.893925 0.520521
-0.705262 0.739579 -0.124790 0.893860 0.521522
-0.704522 0.738802 -0.124916 0.893795 0.522523
-0.703782 0.738029 -0.125041 0.893730 0.523524
-0.703043 0.737261 -0.125166 0.893666 0.524525
-0.702305 0.736497 -0.125291 0.893602 0.525526
-0.701568 0.735738 -0.125416 0.893539 0.526527
-0.700832 0.734984 -0.125540 0.893476 0.527528
-0.700096 0.734234 -0.125664 0.893413 0.528529
-0.699361 0.733489 -0.125787 0.893350 0.529530
-0.698628 0.732748 -0.125910 0.893288 0.530531
-0.697894 0.732011 -0.126033 0.893226 0.531532
-0.697162 0.731278 -0.126156 0.893165 0.532533
-0.696431 0.730550 -0.126278 0.893104 0.533534
-0.695700 0.729825 -0.126400 0.893043 0.534535
-0.694970 0.729103 -0.126521 0.892982 0.535536
-0.694241 0.728385 -0.126643 0.892922 0.536537
-0.693513 0.727670 -0.126764 0.892863 0.537538
-0.692786 0.726957 -0.126884 0.892803 0.538539
-0.692059 0.726247 -0.127005 0.892744 0.539540
-0.691333 0.725538 -0.127124 0.892685 0.540541
-0.690608 0.724832 -0.127244 0.892627 0.541542
-0.689884 0.724126 -0.127363 0.892569 0.542543
-0.689161 0.723420 -0.127482 0.892511 0.543544
-0.688438 0.722715 -0.127601 0.892453 0.544545
-0.687716 0.722010 -0.127719 0.892396 0.545546
-0.686994 0.721303 -0.127837 0.892340 0.546547
-0.686274 0.720596 -0.127955 0.892283 0.547548
-0.685554 0.719886 -0.128072 0.892227 0.548549
-0.684835 0.719173 -0.128189 0.892171 0.549550
-0.684116 0.718457 -0.128306 0.892116 0.550551
-0.683398 0.717738 -0.128422 0.892061 0.551552
-0.682681 0.717013 -0.128538 0.892006 0.552553
-0.681965 0.716283 -0.128654 0.891951 0.553554
-0.681249 0.715547 -0.128770 0.891897 0.554555
-0.680534 0.714804 -0.128885 0.891843 0.555556
-0.679819 0.714054 -0.128999 0.891790 0.556557
-0.679105 0.713295 -0.129114 0.891737 0.557558
-0.678392 0.712526 -0.129228 0.891684 0.558559
-0.677679 0.711747 -0.129342 0.891632 0.559560
-0.676966 0.710959 -0.129455 0.891580 0.560561
-0.676255 0.710163 -0.129568 0.891528 0.561562
-0.675544 0.709360 -0.129681 0.891476 0.562563
-0.674833 0.708551 -0.129794 0.891425 0.563564
-0.674123 0.707737 -0.129906 0.891374 0.564565
-0.673414 0.706919 -0.130018 0.891324 0.565566
-0.672706 0.706099 -0.130129 0.891273 0.566567
-0.671998 0.705277 -0.130240 0.891224 0.567568
-0.671291 0.704454 -0.130351 0.891174 0.568569
-0.670585 0.703631 -0.130462 0.891125 0.569570
-0.669879 0.702809 -0.130572 0.891076 0.570571
-0.669175 0.701989 -0.130682 0.891027 0.571572
-0.668471 0.701171 -0.130792 0.890979 0.572573
-0.667767 0.700356 -0.130901 0.890931 0.573574
-0.667065 0.699544 -0.131010 0.890884 0.574575
-0.666363 0.698738 -0.131118 0.890836 0.575576
-0.665663 0.697936 -0.131227 0.890790 0.576577
-0.664963 0.697139 -0.131335 0.890743 0.577578
-0.664263 0.696348 -0.131442 0.890697 0.578579
-0.663565 0.695564 -0.131550 0.890651 0.579580
-0.662868 0.694787 -0.131657 0.890605 0.580581
-0.662171 0.694017 -0.131763 0.890560 0.581582
-0.661475 0.693254 -0.131870 0.890515 0.582583
-0.660780 0.692498 -0.131976 0.890470 0.583584
-0.660086 0.691751 -0.132082 0.890426 0.584585
-0.659393 0.691012 -0.132187 0.890382 0.585586
-0.658700 0.690281 -0.132292 0.890338 0.586587
-0.658009 0.689559 -0.132397 0.890294 0.587588
-0.657318 0.688844 -0.132501 0.890251 0.588589
-0.656628 0.688139 -0.132606 0.890208 0.589590
-0.655939 0.687441 -0.132709 0.890166 0.590591
-0.655251 0.686752 -0.132813 0.890124 0.591592
-0.654563 0.686071 -0.132916 0.890082 0.592593
-0.653877 0.685399 -0.133019 0.890041 0.593594
-0.653191 0.684734 -0.133121 0.889999 0.594595
-0.652506 0.684076 -0.133224 0.889958 0.595596
-0.651822 0.683426 -0.133325 0.889918 0.596597
-0.651139 0.682783 -0.133427 0.889878 0.597598
-0.650457 0.682146 -0.133528 0.889838 0.598599
-0.649775 0.681516 -0.133629 0.889798 0.599600
-0.649095 0.680891 -0.133730 0.889759 0.600601
-0.648415 0.680272 -0.133830 0.889720 0.601602
-0.647735 0.679657 -0.133930 0.889681 0.602603
-0.647057 0.679046 -0.134030 0.889643 0.603604
-0.646379 0.678439 -0.134129 0.889604 0.604605
-0.645702 0.677834 -0.134228 0.889567 0.605606
-0.645026 0.677231 -0.134327 0.889529 0.606607
-0.644351 0.676630 -0.134425 0.889492 0.607608
-0.643676 0.676029 -0.134523 0.889455 0.608609
-0.643002 0.675428 -0.134621 0.889419 0.609610
-0.642329 0.674825 -0.134719 0.889382 0.610611
-0.641656 0.674220 -0.134816 0.889346 0.611612
-0.640984 0.673612 -0.134913 0.889311 0.612613
-0.640312 0.673000 -0.135009 0.889275 0.613614
-0.639641 0.672383 -0.135105 0.889240 0.614615
-0.638971 0.671759 -0.135201 0.889206 0.615616
-0.638301 0.671127 -0.135297 0.889171 0.616617
-0.637632 0.670487 -0.135392 0.889137 0.617618
-0.636964 0.669837 -0.135487 0.889103 0.618619
-0.636296 0.669176 -0.135582 0.889070 0.619620
-0.635628 0.668502 -0.135676 0.889037 0.620621
-0.634961 0.667814 -0.135770 0.889004 0.621622
-0.634294 0.667111 -0.135864 0.888971 0.622623
-0.633628 0.666391 -0.135957 0.888939 0.623624
-0.632962 0.665652 -0.136050 0.888907 0.624625
-0.632296 0.664894 -0.136143 0.888875 0.625626
-0.631631 0.664119 -0.136235 0.888843 0.626627
-0.630966 0.663340 -0.136328 0.888812 0.627628
-0.630302 0.662556 -0.136419 0.888781 0.628629
-0.629639 0.661771 -0.136511 0.888751 0.629630
-0.628976 0.660985 -0.136602 0.888721 0.630631
-0.628314 0.660199 -0.136693 0.888691 0.631632
-0.627653 0.659415 -0.136784 0.888661 0.632633
-0.626992 0.658633 -0.136874 0.888631 0.633634
-0.626332 0.657854 -0.136964 0.888602 0.634635
-0.625673 0.657079 -0.137054 0.888574 0.635636
-0.625015 0.656310 -0.137143 0.888545 0.636637
-0.624357 0.655546 -0.137232 0.888517 0.637638
-0.623700 0.654788 -0.137321 0.888489 0.638639
-0.623044 0.654037 -0.137409 0.888461 0.639640
-0.622389 0.653294 -0.137497 0.888434 0.640641
-0.621734 0.652559 -0.137585 0.888407 0.641642
-0.621081 0.651832 -0.137673 0.888380 0.642643
-0.620428 0.651113 -0.137760 0.888353 0.643644
-0.619775 0.650403 -0.137847 0.888327 0.644645
-0.619124 0.649703 -0.137934 0.888301 0.645646
-0.618474 0.649011 -0.138020 0.888276 0.646647
-0.617824 0.648328 -0.138106 0.888250 0.647648
-0.617175 0.647655 -0.138192 0.888225 0.648649
-0.616527 0.646990 -0.138277 0.888200 0.649650
-0.615879 0.646334 -0.138362 0.888176 0.650651
-0.615233 0.645687 -0.138447 0.888152 0.651652
-0.614587 0.645048 -0.138531 0.888128 0.652653
-0.613942 0.644416 -0.138615 0.888104 0.653654
-0.613298 0.643792 -0.138699 0.888080 0.654655
-0.612654 0.643175 -0.138783 0.888057 0.655656
-0.612012 0.642564 -0.138866 0.888035 0.656657
-0.611370 0.641959 -0.138949 0.888012 0.657658
-0.610728 0.641358 -0.139032 0.887990 0.658659
-0.610088 0.640761 -0.139114 0.887968 0.659660
-0.609448 0.640168 -0.139196 0.887946 0.660661
-0.608809 0.639576 -0.139278 0.887924 0.661662
-0.608170 0.638986 -0.139359 0.887903 0.662663
-0.607532 0.638396 -0.139441 0.887882 0.663664
-0.606895 0.637804 -0.139521 0.887862 0.664665
-0.606258 0.637211 -0.139602 0.887841 0.665666
-0.605622 0.636614 -0.139682 0.887821 0.666667
-0.604986 0.636011 -0.139762 0.887801 0.667668
-0.604351 0.635403 -0.139842 0.887782 0.668669
-0.603717 0.634786 -0.139921 0.887762 0.669670
-0.603083 0.634160 -0.140000 0.887743 0.670671
-0.602449 0.633523 -0.140079 0.887725 0.671672
-0.601816 0.632873 -0.140158 0.887706 0.672673
-0.601183 0.632208 -0.140236 0.887688 0.673674
-0.600550 0.631529 -0.140314 0.887670 0.674675
-0.599918 0.630847 -0.140391 0.887652 0.675676
-0.599287 0.630162 -0.140469 0.887635 0.676677
-0.598656 0.629477 -0.140546 0.887617 0.677678
-0.598026 0.628791 -0.140622 0.887600 0.678679
-0.597397 0.628106 -0.140699 0.887584 0.679680
-0.596768 0.627421 -0.140775 0.887567 0.680681
-0.596140 0.626739 -0.140851 0.887551 0.681682
-0.595512 0.626059 -0.140926 0.887535 0.682683
-0.594885 0.625381 -0.141002 0.887520 0.683684
-0.594259 0.624707 -0.141077 0.887504 0.684685
-0.593633 0.624037 -0.141151 0.887489 0.685686
-0.593008 0.623371 -0.141226 0.887474 0.686687
-0.592384 0.622709 -0.141300 0.887460 0.687688
-0.591760 0.622053 -0.141374 0.887445 0.688689
-0.591137 0.621401 -0.141447 0.887431 0.689690
-0.590515 0.620755 -0.141520 0.887417 0.690691
-0.589893 0.620115 -0.141593 0.887404 0.691692
-0.589273 0.619481 -0.141666 0.887390 0.692693
-0.588652 0.618852 -0.141738 0.887377 0.693694
-0.588033 0.618229 -0.141810 0.887364 0.694695
-0.587414 0.617613 -0.141882 0.887352 0.695696
-0.586796 0.617002 -0.141954 0.887339 0.696697
-0.586179 0.616397 -0.142025 0.887327 0.697698
-0.585562 0.615798 -0.142096 0.887315 0.698699
-0.584946 0.615205 -0.142167 0.887304 0.699700
-0.584330 0.614618 -0.142237 0.887292 0.700701
-0.583716 0.614035 -0.142307 0.887281 0.701702
-0.583102 0.613458 -0.142377 0.887270 0.702703
-0.582488 0.612885 -0.142446 0.887260 0.703704
-0.581875 0.612317 -0.142516 0.887249 0.704705
-0.581263 0.611753 -0.142585 0.887239 0.705706
-0.580652 0.611192 -0.142653 0.887229 0.706707
-0.580041 0.610635 -0.142722 0.887220 0.707708
-0.579431 0.610080 -0.142790 0.887210 0.708709
-0.578821 0.609527 -0.142858 0.887201 0.709710
-0.578212 0.608975 -0.142925 0.887192 0.710711
-0.577604 0.608424 -0.142993 0.887183 0.711712
-0.576996 0.607873 -0.143060 0.887175 0.712713
-0.576388 0.607322 -0.143126 0.887167 0.713714
-0.575782 0.606769 -0.143193 0.887159 0.714715
-0.575175 0.606214 -0.143259 0.887151 0.715716
-0.574569 0.605655 -0.143325 0.887144 0.716717
-0.573964 0.605093 -0.143390 0.887136 0.717718
-0.573359 0.604526 -0.143456 0.887129 0.718719
-0.572755 0.603952 -0.143521 0.887122 0.719720
-0.572151 0.603372 -0.143586 0.887116 0.720721
-0.571548 0.602784 -0.143650 0.887109 0.721722
-0.570945 0.602186 -0.143714 0.887103 0.722723
-0.570342 0.601583 -0.143778 0.887097 0.723724
-0.569740 0.600974 -0.143842 0.887092 0.724725
-0.569138 0.600361 -0.143905 0.887086 0.725726
-0.568537 0.599746 -0.143969 0.887081 0.726727
-0.567936 0.599128 -0.144031 0.887076 0.727728
-0.567336 0.598510 -0.144094 0.887071 0.728729
-0.566737 0.597891 -0.144156 0.887067 0.729730
-0.566138 0.597272 -0.144219 0.887062 0.730731
-0.565539 0.596655 -0.144280 0.887058 0.731732
-0.564941 0.596040 -0.144342 0.887054 0.732733
-0.564344 0.595428 -0.144403 0.887051 0.733734
-0.563747 0.594819 -0.144464 0.887047 0.734735
-0.563151 0.594213 -0.144525 0.887044 0.735736
-0.562555 0.593612 -0.144585 0.887041 0.736737
-0.561961 0.593016 -0.144646 0.887038 0.737738
-0.561366 0.592425 -0.144705 0.887036 0.738739
-0.560773 0.591840 -0.144765 0.887033 0.739740
-0.560179 0.591261 -0.144824 0.887031 0.740741
-0.559587 0.590688 -0.144884 0.887029 0.741742
-0.558995 0.590121 -0.144942 0.887028 0.742743
-0.558404 0.589562 -0.145001 0.887026 0.743744
-0.557814 0.589009 -0.145059 0.887025 0.744745
-0.557224 0.588463 -0.145117 0.887024 0.745746
-0.556634 0.587925 -0.145175 0.887023 0.746747
-0.556046 0.587393 -0.145233 0.887022 0.747748
-0.555458 0.586869 -0.145290 0.887022 0.748749
-0.554870 0.586351 -0.145347 0.887022 0.749750
-0.554284 0.585841 -0.145404 0.887022 0.750751
-0.553698 0.585337 -0.145460 0.887022 0.751752
-0.553112 0.584840 -0.145517 0.887023 0.752753
-0.552527 0.584349 -0.145573 0.887023 0.753754
-0.551943 0.583864 -0.145628 0.887024 0.754755
-0.551359 0.583384 -0.145684 0.887025 0.755756
-0.550776 0.582910 -0.145739 0.887026 0.756757
-0.550194 0.582441 -0.145794 0.887028 0.757758
-0.549612 0.581976 -0.145849 0.887030 0.758759
-0.549030 0.581515 -0.145903 0.887031 0.759760
-0.548450 0.581057 -0.145957 0.887034 0.760761
-0.547869 0.580602 -0.146011 0.887036 0.761762
-0.547290 0.580149 -0.146065 0.887038 0.762763
-0.546710 0.579697 -0.146118 0.887041 0.763764
-0.546132 0.579245 -0.146171 0.887044 0.764765
-0.545554 0.578794 -0.146224 0.887047 0.765766
-0.544976 0.578341 -0.146277 0.887050 0.766767
-0.544399 0.577886 -0.146329 0.887054 0.767768
-0.543822 0.577428 -0.146381 0.887058 0.768769
-0.543245 0.576966 -0.146433 0.887061 0.769770
-0.542669 0.576499 -0.146485 0.887066 0.770771
-0.542094 0.576027 -0.146536 0.887070 0.771772
-0.541518 0.575547 -0.146587 0.887074 0.772773
-0.540944 0.575058 -0.146638 0.887079 0.773774
-0.540369 0.574561 -0.146689 0.887084 0.774775
-0.539795 0.574052 -0.146739 0.887089 0.775776
-0.539221 0.573531 -0.146790 0.887094 0.776777
-0.538647 0.572997 -0.146839 0.887100 0.777778
-0.538074 0.572450 -0.146889 0.887105 0.778779
-0.537501 0.571894 -0.146938 0.887111 0.779780
-0.536928 0.571328 -0.146988 0.887117 0.780781
-0.536355 0.570756 -0.147037 0.887123 0.781782
-0.535783 0.570179 -0.147085 0.887130 0.782783
-0.535212 0.569598 -0.147134 0.887136 0.783784
-0.534640 0.569015 -0.147182 0.887143 0.784785
-0.534070 0.568431 -0.147230 0.887150 0.785786
-0.533499 0.567848 -0.147277 0.887157 0.786787
-0.532930 0.567265 -0.147325 0.887164 0.787788
-0.532360 0.566686 -0.147372 0.887172 0.788789
-0.531792 0.566111 -0.147419 0.887180 0.789790
-0.531223 0.565540 -0.147466 0.887187 0.790791
-0.530656 0.564975 -0.147512 0.887196 0.791792
-0.530089 0.564416 -0.147558 0.887204 0.792793
-0.529522 0.563865 -0.147604 0.887212 0.793794
-0.528956 0.563321 -0.147650 0.887221 0.794795
-0.528391 0.562787 -0.147696 0.887230 0.795796
-0.527826 0.562261 -0.147741 0.887239 0.796797
-0.527262 0.561745 -0.147786 0.887248 0.797798
-0.526699 0.561239 -0.147831 0.887257 0.798799
-0.526136 0.560743 -0.147875 0.887267 0.799800
-0.525574 0.560258 -0.147920 0.887276 0.800801
-0.525012 0.559784 -0.147964 0.887286 0.801802
-0.524451 0.559321 -0.148008 0.887296 0.802803
-0.523891 0.558868 -0.148051 0.887306 0.803804
-0.523331 0.558427 -0.148095 0.887317 0.804805
-0.522772 0.557996 -0.148138 0.887327 0.805806
-0.522214 0.557576 -0.148181 0.887338 0.806807
-0.521656 0.557166 -0.148223 0.887349 0.807808
-0.521099 0.556767 -0.148266 0.887360 0.808809
-0.520542 0.556376 -0.148308 0.887371 0.809810
-0.519986 0.555995 -0.148350 0.887383 0.810811
-0.519430 0.555623 -0.148391 0.887395 0.811812
-0.518875 0.555258 -0.148433 0.887406 0.812813
-0.518321 0.554901 -0.148474 0.887418 0.813814
-0.517767 0.554550 -0.148515 0.887430 0.814815
-0.517214 0.554205 -0.148556 0.887443 0.815816
-0.516661 0.553865 -0.148597 0.887455 0.816817
-0.516109 0.553528 -0.148637 0.887468 0.817818
-0.515557 0.553194 -0.148677 0.887481 0.818819
-0.515006 0.552862 -0.148717 0.887494 0.819820
-0.514455 0.552530 -0.148756 0.887507 0.820821
-0.513904 0.552196 -0.148796 0.887520 0.821822
-0.513354 0.551861 -0.148835 0.887534 0.822823
-0.512805 0.551522 -0.148874 0.887547 0.823824
-0.512255 0.551178 -0.148913 0.887561 0.824825
-0.511706 0.550826 -0.148951 0.887575 0.825826
-0.511157 0.550467 -0.148989 0.887589 0.826827
-0.510609 0.550097 -0.149027 0.887603 0.827828
-0.510060 0.549715 -0.149065 0.887618 0.828829
-0.509512 0.549319 -0.149103 0.887632 0.829830
-0.508964 0.548908 -0.149140 0.887647 0.830831
-0.508416 0.548478 -0.149177 0.887662 0.831832
-0.507869 0.548029 -0.149214 0.887677 0.832833
-0.507321 0.547558 -0.149251 0.887693 0.833834
-0.506773 0.547063 -0.149288 0.887708 0.834835
-0.506226 0.546551 -0.149324 0.887723 0.835836
-0.505678 0.546031 -0.149360 0.887739 0.836837
-0.505132 0.545504 -0.149396 0.887755 0.837838
-0.504585 0.544971 -0.149431 0.887771 0.838839
-0.504039 0.544436 -0.149467 0.887787 0.839840
-0.503493 0.543898 -0.149502 0.887804 0.840841
-0.502947 0.543360 -0.149537 0.887820 0.841842
-0.502402 0.542823 -0.149571 0.887837 0.842843
-0.501858 0.542289 -0.149606 0.887854 0.843844
-0.501313 0.541758 -0.149640 0.887870 0.844845
-0.500770 0.541232 -0.149674 0.887888 0.845846
-0.500227 0.540712 -0.149708 0.887905 0.846847
-0.499684 0.540198 -0.149742 0.887922 0.847848
-0.499142 0.539692 -0.149775 0.887940 0.848849
-0.498600 0.539195 -0.149808 0.887958 0.849850
-0.498059 0.538707 -0.149841 0.887975 0.850851
-0.497519 0.538229 -0.149874 0.887993 0.851852
-0.496979 0.537761 -0.149907 0.888012 0.852853
-0.496439 0.537304 -0.149939 0.888030 0.853854
-0.495901 0.536857 -0.149971 0.888048 0.854855
-0.495362 0.536422 -0.150003 0.888067 0.855856
-0.494825 0.535999 -0.150035 0.888086 0.856857
-0.494288 0.535587 -0.150066 0.888105 0.857858
-0.493751 0.535187 -0.150097 0.888124 0.858859
-0.493216 0.534798 -0.150128 0.888143 0.859860
-0.492680 0.534421 -0.150159 0.888162 0.860861
-0.492146 0.534055 -0.150190 0.888182 0.861862
-0.491611 0.533699 -0.150220 0.888202 0.862863
-0.491078 0.533353 -0.150250 0.888221 0.863864
-0.490545 0.533017 -0.150280 0.888241 0.864865
-0.490012 0.532690 -0.150310 0.888261 0.865866
-0.489480 0.532371 -0.150340 0.888282 0.866867
-0.488949 0.532060 -0.150369 0.888302 0.867868
-0.488418 0.531755 -0.150398 0.888322 0.868869
-0.487887 0.531456 -0.150427 0.888343 0.869870
-0.487357 0.531161 -0.150456 0.888364 0.870871
-0.486827 0.530869 -0.150484 0.888385 0.871872
-0.486298 0.530580 -0.150512 0.888406 0.872873
-0.485769 0.530291 -0.150540 0.888427 0.873874
-0.485241 0.530001 -0.150568 0.888449 0.874875
-0.484713 0.529709 -0.150596 0.888470 0.875876
-0.484185 0.529413 -0.150623 0.888492 0.876877
-0.483657 0.529112 -0.150651 0.888513 0.877878
-0.483130 0.528803 -0.150678 0.888535 0.878879
-0.482603 0.528484 -0.150704 0.888557 0.879880
-0.482076 0.528155 -0.150731 0.888580 0.880881
-0.481549 0.527812 -0.150758 0.888602 0.881882
-0.481023 0.527453 -0.150784 0.888624 0.882883
-0.480496 0.527077 -0.150810 0.888647 0.883884
-0.479970 0.526681 -0.150836 0.888670 0.884885
-0.479443 0.526262 -0.150861 0.888692 0.885886
-0.478917 0.525820 -0.150887 0.888716 0.886887
-0.478390 0.525369 -0.150912 0.888739 0.887888
-0.477864 0.524915 -0.150937 0.888762 0.888889
-0.477339 0.524459 -0.150962 0.888785 0.889890
-0.476814 0.524001 -0.150986 0.888809 0.890891
-0.476289 0.523543 -0.151011 0.888832 0.891892
-0.475764 0.523086 -0.151035 0.888856 0.892893
-0.475240 0.522630 -0.151059 0.888880 0.893894
-0.474716 0.522177 -0.151083 0.888904 0.894895
-0.474193 0.521727 -0.151106 0.888928 0.895896
-0.473670 0.521281 -0.151129 0.888953 0.896897
-0.473148 0.520839 -0.151153 0.888977 0.897898
-0.472625 0.520403 -0.151176 0.889002 0.898899
-0.472104 0.519972 -0.151198 0.889026 0.899900
-0.471583 0.519547 -0.151221 0.889051 0.900901
-0.471062 0.519128 -0.151243 0.889076 0.901902
-0.470542 0.518716 -0.151266 0.889101 0.902903
-0.470022 0.518312 -0.151288 0.889126 0.903904
-0.469503 0.517914 -0.151309 0.889152 0.904905
-0.468984 0.517524 -0.151331 0.889177 0.905906
-0.468466 0.517142 -0.151352 0.889203 0.906907
-0.467948 0.516767 -0.151374 0.889228 0.907908
-0.467431 0.516399 -0.151395 0.889254 0.908909
-0.466914 0.516039 -0.151415 0.889280 0.909910
-0.466397 0.515686 -0.151436 0.889306 0.910911
-0.465881 0.515341 -0.151456 0.889333 0.911912
-0.465366 0.515002 -0.151477 0.889359 0.912913
-0.464851 0.514669 -0.151497 0.889385 0.913914
-0.464336 0.514342 -0.151516 0.889412 0.914915
-0.463822 0.514021 -0.151536 0.889439 0.915916
-0.463309 0.513705 -0.151555 0.889466 0.916917
-0.462795 0.513393 -0.151575 0.889492 0.917918
-0.462282 0.513085 -0.151594 0.889520 0.918919
-0.461770 0.512780 -0.151613 0.889547 0.919920
-0.461258 0.512478 -0.151631 0.889574 0.920921
-0.460746 0.512177 -0.151650 0.889602 0.921922
-0.460235 0.511876 -0.151668 0.889629 0.922923
-0.459724 0.511575 -0.151686 0.889657 0.923924
-0.459213 0.511273 -0.151704 0.889685 0.924925
-0.458702 0.510968 -0.151722 0.889712 0.925926
-0.458192 0.510660 -0.151739 0.889741 0.926927
-0.457682 0.510347 -0.151756 0.889769 0.927928
-0.457173 0.510028 -0.151773 0.889797 0.928929
-0.456663 0.509701 -0.151790 0.889825 0.929930
-0.456154 0.509365 -0.151807 0.889854 0.930931
-0.455645 0.509020 -0.151824 0.889882 0.931932
-0.455136 0.508662 -0.151840 0.889911 0.932933
-0.454627 0.508292 -0.151856 0.889940 0.933934
-0.454119 0.507910 -0.151872 0.889969 0.934935
-0.453610 0.507526 -0.151888 0.889998 0.935936
-0.453102 0.507140 -0.151904 0.890027 0.936937
-0.452594 0.506752 -0.151919 0.890057 0.937938
-0.452087 0.506363 -0.151934 0.890086 0.938939
-0.451580 0.505974 -0.151949 0.890116 0.939940
-0.451073 0.505585 -0.151964 0.890145 0.940941
-0.450567 0.505198 -0.151979 0.890175 0.941942
-0.450061 0.504812 -0.151993 0.890205 0.942943
-0.449555 0.504427 -0.152008 0.890235 0.943944
-0.449050 0.504045 -0.152022 0.890265 0.944945
-0.448545 0.503666 -0.152036 0.890295 0.945946
-0.448040 0.503290 -0.152049 0.890325 0.946947
-0.447536 0.502918 -0.152063 0.890356 0.947948
-0.447032 0.502549 -0.152076 0.890386 0.948949
-0.446529 0.502184 -0.152089 0.890417 0.949950
-0.446026 0.501824 -0.152102 0.890448 0.950951
-0.445523 0.501468 -0.152115 0.890479 0.951952
-0.445021 0.501116 -0.152128 0.890510 0.952953
-0.444519 0.500769 -0.152140 0.890541 0.953954
-0.444018 0.500427 -0.152152 0.890572 0.954955
-0.443517 0.500089 -0.152165 0.890603 0.955956
-0.443016 0.499756 -0.152176 0.890635 0.956957
-0.442516 0.499428 -0.152188 0.890666 0.957958
-0.442016 0.499105 -0.152200 0.890698 0.958959
-0.441517 0.498786 -0.152211 0.890730 0.959960
-0.441017 0.498471 -0.152222 0.890762 0.960961
-0.440519 0.498161 -0.152233 0.890794 0.961962
-0.440021 0.497855 -0.152244 0.890826 0.962963
-0.439523 0.497552 -0.152254 0.890858 0.963964
-0.439025 0.497253 -0.152265 0.890890 0.964965
-0.438528 0.496956 -0.152275 0.890923 0.965966
-0.438031 0.496663 -0.152285 0.890955 0.966967
-0.437535 0.496371 -0.152295 0.890988 0.967968
-0.437039 0.496082 -0.152305 0.891020 0.968969
-0.436543 0.495794 -0.152314 0.891053 0.969970
-0.436048 0.495507 -0.152324 0.891086 0.970971
-0.435553 0.495220 -0.152333 0.891119 0.971972
-0.435058 0.494932 -0.152342 0.891152 0.972973
-0.434563 0.494644 -0.152351 0.891186 0.973974
-0.434069 0.494355 -0.152359 0.891219 0.974975
-0.433575 0.494062 -0.152368 0.891252 0.975976
-0.433081 0.493767 -0.152376 0.891286 0.976977
-0.432588 0.493469 -0.152384 0.891320 0.977978
-0.432095 0.493165 -0.152392 0.891353 0.978979
-0.431602 0.492856 -0.152400 0.891387 0.979980
-0.431109 0.492541 -0.152407 0.891421 0.980981
-0.430617 0.492218 -0.152415 0.891455 0.981982
-0.430124 0.491887 -0.152422 0.891489 0.982983
-0.429632 0.491549 -0.152429 0.891524 0.983984
-0.429140 0.491211 -0.152436 0.891558 0.984985
-0.428649 0.490875 -0.152442 0.891592 0.985986
-0.428157 0.490541 -0.152449 0.891627 0.986987
-0.427667 0.490209 -0.152455 0.891662 0.987988
-0.427176 0.489878 -0.152461 0.891696 0.988989
-0.426686 0.489548 -0.152467 0.891731 0.989990
-0.426196 0.489220 -0.152473 0.891766 0.990991
-0.425706 0.488894 -0.152479 0.891801 0.991992
-0.425217 0.488569 -0.152484 0.891836 0.992993
-0.424728 0.488245 -0.152489 0.891872 0.993994
-0.424240 0.487922 -0.152494 0.891907 0.994995
-0.423752 0.487601 -0.152499 0.891942 0.995996
-0.423264 0.487280 -0.152504 0.891978 0.996997
-0.422776 0.486961 -0.152509 0.892013 0.997998
-0.422289 0.486643 -0.152513 0.892049 0.998999
-0.421802 0.486326 -0.152517 0.892085 1.000000


==> plots2/dat_files/DeepONet_Unstacked_traj_2_predictions.dat <==
theta omega E_q E_d time
0.657181 -0.846618 -0.000674 1.016824 0.000000
0.656484 -0.823039 -0.000281 1.016878 0.001001
0.655797 -0.800682 0.000109 1.016915 0.002002
0.655120 -0.779505 0.000494 1.016936 0.003003
0.654453 -0.759461 0.000876 1.016940 0.004004
0.653796 -0.740506 0.001254 1.016929 0.005005
0.653149 -0.722586 0.001629 1.016904 0.006006
0.652510 -0.705656 0.002001 1.016866 0.007007
0.651881 -0.689661 0.002370 1.016816 0.008008
0.651261 -0.674553 0.002736 1.016753 0.009009
0.650648 -0.660281 0.003100 1.016680 0.010010
0.650045 -0.646792 0.003461 1.016597 0.011011
0.649449 -0.634040 0.003819 1.016504 0.012012
0.648862 -0.621976 0.004176 1.016403 0.013013
0.648282 -0.610552 0.004531 1.016295 0.014014
0.647709 -0.599725 0.004883 1.016179 0.015015
0.647143 -0.589452 0.005235 1.016057 0.016016
0.646584 -0.579692 0.005584 1.015929 0.017017
0.646032 -0.570408 0.005932 1.015797 0.018018
0.645486 -0.561562 0.006279 1.015659 0.019019
0.644946 -0.553120 0.006624 1.015517 0.020020
0.644413 -0.545051 0.006968 1.015372 0.021021
0.643885 -0.537325 0.007311 1.015224 0.022022
0.643364 -0.529916 0.007653 1.015073 0.023023
0.642847 -0.522797 0.007993 1.014919 0.024024
0.642336 -0.515947 0.008333 1.014764 0.025025
0.641830 -0.509343 0.008671 1.014606 0.026026
0.641329 -0.502965 0.009009 1.014446 0.027027
0.640833 -0.496797 0.009345 1.014286 0.028028
0.640343 -0.490822 0.009680 1.014124 0.029029
0.639856 -0.485024 0.010015 1.013961 0.030030
0.639374 -0.479391 0.010348 1.013797 0.031031
0.638897 -0.473910 0.010680 1.013632 0.032032
0.638424 -0.468569 0.011011 1.013467 0.033033
0.637955 -0.463358 0.011340 1.013301 0.034034
0.637491 -0.458269 0.011669 1.013135 0.035035
0.637031 -0.453291 0.011996 1.012968 0.036036
0.636575 -0.448418 0.012322 1.012801 0.037037
0.636122 -0.443643 0.012647 1.012633 0.038038
0.635674 -0.438956 0.012970 1.012465 0.039039
0.635229 -0.434355 0.013292 1.012298 0.040040
0.634788 -0.429832 0.013613 1.012129 0.041041
0.634351 -0.425382 0.013932 1.011961 0.042042
0.633918 -0.420999 0.014249 1.011792 0.043043
0.633488 -0.416679 0.014566 1.011624 0.044044
0.633062 -0.412419 0.014880 1.011455 0.045045
0.632639 -0.408213 0.015193 1.011287 0.046046
0.632219 -0.404059 0.015505 1.011118 0.047047
0.631804 -0.399952 0.015815 1.010949 0.048048
0.631391 -0.395888 0.016123 1.010781 0.049049
0.630982 -0.391866 0.016430 1.010612 0.050050
0.630576 -0.387881 0.016734 1.010444 0.051051
0.630174 -0.383930 0.017038 1.010276 0.052052
0.629775 -0.380012 0.017339 1.010108 0.053053
0.629379 -0.376123 0.017639 1.009940 0.054054
0.628987 -0.372261 0.017937 1.009773 0.055055
0.628598 -0.368423 0.018233 1.009605 0.056056
0.628211 -0.364608 0.018528 1.009438 0.057057
0.627829 -0.360814 0.018821 1.009272 0.058058
0.627450 -0.357039 0.019112 1.009106 0.059059
0.627074 -0.353281 0.019401 1.008941 0.060060
0.626701 -0.349538 0.019689 1.008776 0.061061
0.626331 -0.345809 0.019975 1.008611 0.062062
0.625965 -0.342093 0.020259 1.008448 0.063063
0.625602 -0.338387 0.020541 1.008285 0.064064
0.625242 -0.334692 0.020822 1.008122 0.065065
0.624886 -0.331008 0.021101 1.007961 0.066066
0.624532 -0.327330 0.021378 1.007800 0.067067
0.624183 -0.323660 0.021654 1.007640 0.068068
0.623836 -0.319997 0.021928 1.007482 0.069069
0.623493 -0.316339 0.022200 1.007323 0.070070
0.623154 -0.312688 0.022470 1.007166 0.071071
0.622817 -0.309041 0.022739 1.007010 0.072072
0.622484 -0.305399 0.023006 1.006855 0.073073
0.622154 -0.301761 0.023272 1.006702 0.074074
0.621828 -0.298127 0.023536 1.006549 0.075075
0.621506 -0.294497 0.023798 1.006398 0.076076
0.621186 -0.290871 0.024059 1.006248 0.077077
0.620871 -0.287249 0.024318 1.006099 0.078078
0.620558 -0.283630 0.024576 1.005952 0.079079
0.620249 -0.280015 0.024832 1.005806 0.080080
0.619944 -0.276405 0.025087 1.005661 0.081081
0.619643 -0.272797 0.025340 1.005519 0.082082
0.619344 -0.269194 0.025591 1.005376 0.083083
0.619050 -0.265597 0.025842 1.005236 0.084084
0.618758 -0.262002 0.026091 1.005097 0.085085
0.618471 -0.258414 0.026338 1.004960 0.086086
0.618187 -0.254831 0.026584 1.004825 0.087087
0.617907 -0.251253 0.026828 1.004691 0.088088
0.617630 -0.247681 0.027071 1.004558 0.089089
0.617357 -0.244117 0.027313 1.004428 0.090090
0.617087 -0.240558 0.027554 1.004298 0.091091
0.616821 -0.237006 0.027793 1.004171 0.092092
0.616559 -0.233462 0.028031 1.004045 0.093093
0.616300 -0.229927 0.028267 1.003921 0.094094
0.616045 -0.226400 0.028502 1.003798 0.095095
0.615794 -0.222882 0.028736 1.003677 0.096096
0.615546 -0.219373 0.028969 1.003559 0.097097
0.615302 -0.215874 0.029201 1.003441 0.098098
0.615061 -0.212387 0.029431 1.003326 0.099099
0.614825 -0.208909 0.029660 1.003211 0.100100
0.614591 -0.205442 0.029888 1.003099 0.101101
0.614362 -0.201987 0.030115 1.002989 0.102102
0.614136 -0.198545 0.030340 1.002880 0.103103
0.613914 -0.195116 0.030564 1.002773 0.104104
0.613695 -0.191699 0.030788 1.002668 0.105105
0.613480 -0.188296 0.031010 1.002564 0.106106
0.613268 -0.184907 0.031231 1.002462 0.107107
0.613060 -0.181532 0.031451 1.002361 0.108108
0.612856 -0.178172 0.031669 1.002262 0.109109
0.612655 -0.174828 0.031887 1.002165 0.110110
0.612458 -0.171499 0.032104 1.002070 0.111111
0.612264 -0.168186 0.032319 1.001976 0.112112
0.612074 -0.164890 0.032534 1.001884 0.113113
0.611888 -0.161609 0.032747 1.001794 0.114114
0.611704 -0.158347 0.032960 1.001705 0.115115
0.611525 -0.155102 0.033171 1.001617 0.116116
0.611349 -0.151875 0.033382 1.001531 0.117117
0.611176 -0.148666 0.033591 1.001447 0.118118
0.611007 -0.145476 0.033800 1.001364 0.119119
0.610841 -0.142304 0.034007 1.001283 0.120120
0.610678 -0.139152 0.034213 1.001203 0.121121
0.610519 -0.136019 0.034419 1.001125 0.122122
0.610363 -0.132906 0.034624 1.001047 0.123123
0.610211 -0.129814 0.034827 1.000972 0.124124
0.610061 -0.126741 0.035030 1.000898 0.125125
0.609915 -0.123689 0.035232 1.000825 0.126126
0.609773 -0.120658 0.035432 1.000753 0.127127
0.609633 -0.117648 0.035632 1.000683 0.128128
0.609497 -0.114660 0.035831 1.000614 0.129129
0.609364 -0.111693 0.036029 1.000546 0.130130
0.609234 -0.108748 0.036226 1.000480 0.131131
0.609107 -0.105825 0.036423 1.000414 0.132132
0.608984 -0.102925 0.036618 1.000351 0.133133
0.608863 -0.100046 0.036812 1.000288 0.134134
0.608746 -0.097190 0.037006 1.000226 0.135135
0.608631 -0.094358 0.037199 1.000165 0.136136
0.608520 -0.091548 0.037390 1.000106 0.137137
0.608411 -0.088761 0.037581 1.000047 0.138138
0.608306 -0.085999 0.037772 0.999990 0.139139
0.608203 -0.083259 0.037961 0.999933 0.140140
0.608103 -0.080543 0.038149 0.999878 0.141141
0.608006 -0.077850 0.038337 0.999823 0.142142
0.607912 -0.075182 0.038524 0.999769 0.143143
0.607821 -0.072539 0.038710 0.999717 0.144144
0.607733 -0.069919 0.038895 0.999665 0.145145
0.607647 -0.067324 0.039079 0.999613 0.146146
0.607564 -0.064753 0.039263 0.999563 0.147147
0.607484 -0.062207 0.039445 0.999514 0.148148
0.607406 -0.059686 0.039627 0.999465 0.149149
0.607331 -0.057190 0.039808 0.999417 0.150150
0.607258 -0.054718 0.039988 0.999369 0.151151
0.607188 -0.052273 0.040168 0.999323 0.152152
0.607121 -0.049852 0.040347 0.999277 0.153153
0.607056 -0.047457 0.040525 0.999232 0.154154
0.606994 -0.045086 0.040702 0.999187 0.155155
0.606934 -0.042742 0.040878 0.999143 0.156156
0.606877 -0.040423 0.041054 0.999099 0.157157
0.606822 -0.038130 0.041229 0.999056 0.158158
0.606769 -0.035864 0.041403 0.999014 0.159159
0.606719 -0.033622 0.041576 0.998972 0.160160
0.606670 -0.031407 0.041749 0.998930 0.161161
0.606624 -0.029218 0.041921 0.998889 0.162162
0.606581 -0.027055 0.042092 0.998848 0.163163
0.606540 -0.024919 0.042262 0.998808 0.164164
0.606500 -0.022808 0.042432 0.998768 0.165165
0.606463 -0.020725 0.042601 0.998728 0.166166
0.606428 -0.018667 0.042769 0.998689 0.167167
0.606395 -0.016637 0.042937 0.998649 0.168168
0.606365 -0.014634 0.043104 0.998611 0.169169
0.606336 -0.012655 0.043270 0.998572 0.170170
0.606309 -0.010705 0.043435 0.998534 0.171171
0.606284 -0.008781 0.043600 0.998496 0.172172
0.606261 -0.006885 0.043764 0.998458 0.173173
0.606240 -0.005016 0.043928 0.998420 0.174174
0.606221 -0.003173 0.044091 0.998383 0.175175
0.606204 -0.001357 0.044253 0.998346 0.176176
0.606189 0.000431 0.044414 0.998308 0.177177
0.606175 0.002191 0.044575 0.998271 0.178178
0.606163 0.003925 0.044735 0.998234 0.179179
0.606153 0.005632 0.044895 0.998197 0.180180
0.606145 0.007311 0.045054 0.998160 0.181181
0.606138 0.008961 0.045212 0.998123 0.182182
0.606133 0.010586 0.045370 0.998086 0.183183
0.606129 0.012181 0.045527 0.998049 0.184184
0.606127 0.013750 0.045683 0.998012 0.185185
0.606127 0.015290 0.045839 0.997975 0.186186
0.606128 0.016804 0.045994 0.997938 0.187187
0.606130 0.018289 0.046149 0.997901 0.188188
0.606135 0.019747 0.046303 0.997864 0.189189
0.606140 0.021176 0.046457 0.997827 0.190190
0.606147 0.022578 0.046609 0.997789 0.191191
0.606155 0.023952 0.046762 0.997752 0.192192
0.606165 0.025298 0.046914 0.997714 0.193193
0.606176 0.026614 0.047065 0.997677 0.194194
0.606188 0.027904 0.047216 0.997639 0.195195
0.606201 0.029166 0.047366 0.997601 0.196196
0.606216 0.030399 0.047516 0.997563 0.197197
0.606232 0.031604 0.047665 0.997524 0.198198
0.606250 0.032782 0.047813 0.997485 0.199199
0.606268 0.033931 0.047961 0.997447 0.200200
0.606287 0.035052 0.048109 0.997407 0.201201
0.606308 0.036144 0.048256 0.997368 0.202202
0.606329 0.037208 0.048403 0.997328 0.203203
0.606352 0.038245 0.048549 0.997289 0.204204
0.606375 0.039252 0.048695 0.997249 0.205205
0.606400 0.040232 0.048840 0.997208 0.206206
0.606426 0.041183 0.048985 0.997168 0.207207
0.606452 0.042107 0.049129 0.997127 0.208208
0.606479 0.043001 0.049273 0.997085 0.209209
0.606508 0.043867 0.049417 0.997044 0.210210
0.606537 0.044706 0.049560 0.997002 0.211211
0.606567 0.045517 0.049703 0.996960 0.212212
0.606597 0.046298 0.049845 0.996917 0.213213
0.606629 0.047053 0.049987 0.996875 0.214214
0.606661 0.047779 0.050129 0.996831 0.215215
0.606694 0.048476 0.050270 0.996788 0.216216
0.606728 0.049146 0.050411 0.996744 0.217217
0.606762 0.049788 0.050551 0.996700 0.218218
0.606796 0.050402 0.050691 0.996655 0.219219
0.606832 0.050988 0.050831 0.996610 0.220220
0.606868 0.051546 0.050970 0.996565 0.221221
0.606905 0.052076 0.051110 0.996519 0.222222
0.606942 0.052579 0.051248 0.996473 0.223223
0.606980 0.053054 0.051387 0.996426 0.224224
0.607018 0.053502 0.051525 0.996379 0.225225
0.607056 0.053922 0.051663 0.996332 0.226226
0.607095 0.054314 0.051801 0.996284 0.227227
0.607135 0.054679 0.051938 0.996236 0.228228
0.607174 0.055018 0.052075 0.996187 0.229229
0.607215 0.055329 0.052212 0.996138 0.230230
0.607255 0.055613 0.052349 0.996089 0.231231
0.607296 0.055869 0.052485 0.996040 0.232232
0.607337 0.056100 0.052621 0.995989 0.233233
0.607378 0.056303 0.052757 0.995938 0.234234
0.607419 0.056480 0.052893 0.995887 0.235235
0.607461 0.056631 0.053028 0.995836 0.236236
0.607503 0.056756 0.053164 0.995784 0.237237
0.607545 0.056853 0.053299 0.995732 0.238238
0.607587 0.056925 0.053434 0.995679 0.239239
0.607630 0.056972 0.053569 0.995626 0.240240
0.607672 0.056992 0.053704 0.995572 0.241241
0.607714 0.056988 0.053838 0.995518 0.242242
0.607757 0.056957 0.053973 0.995463 0.243243
0.607799 0.056903 0.054107 0.995408 0.244244
0.607841 0.056822 0.054241 0.995353 0.245245
0.607884 0.056716 0.054375 0.995297 0.246246
0.607926 0.056586 0.054509 0.995240 0.247247
0.607968 0.056433 0.054643 0.995184 0.248248
0.608011 0.056254 0.054777 0.995127 0.249249
0.608053 0.056052 0.054911 0.995069 0.250250
0.608094 0.055826 0.055044 0.995011 0.251251
0.608136 0.055576 0.055178 0.994952 0.252252
0.608178 0.055302 0.055312 0.994893 0.253253
0.608219 0.055006 0.055445 0.994834 0.254254
0.608260 0.054687 0.055579 0.994774 0.255255
0.608301 0.054345 0.055712 0.994713 0.256256
0.608342 0.053980 0.055846 0.994653 0.257257
0.608382 0.053594 0.055979 0.994592 0.258258
0.608422 0.053186 0.056113 0.994530 0.259259
0.608461 0.052756 0.056246 0.994468 0.260260
0.608500 0.052304 0.056380 0.994405 0.261261
0.608539 0.051832 0.056514 0.994342 0.262262
0.608578 0.051338 0.056647 0.994279 0.263263
0.608616 0.050824 0.056781 0.994215 0.264264
0.608654 0.050290 0.056915 0.994150 0.265265
0.608691 0.049736 0.057049 0.994086 0.266266
0.608728 0.049162 0.057182 0.994021 0.267267
0.608764 0.048568 0.057316 0.993955 0.268268
0.608800 0.047955 0.057450 0.993889 0.269269
0.608835 0.047325 0.057584 0.993822 0.270270
0.608870 0.046674 0.057719 0.993756 0.271271
0.608904 0.046007 0.057853 0.993688 0.272272
0.608937 0.045321 0.057988 0.993621 0.273273
0.608970 0.044618 0.058122 0.993553 0.274274
0.609003 0.043897 0.058257 0.993484 0.275275
0.609035 0.043160 0.058392 0.993415 0.276276
0.609066 0.042405 0.058527 0.993346 0.277277
0.609096 0.041635 0.058662 0.993276 0.278278
0.609126 0.040850 0.058797 0.993206 0.279279
0.609155 0.040048 0.058932 0.993135 0.280280
0.609184 0.039230 0.059068 0.993064 0.281281
0.609212 0.038399 0.059204 0.992992 0.282282
0.609239 0.037553 0.059340 0.992921 0.283283
0.609265 0.036693 0.059476 0.992849 0.284284
0.609291 0.035819 0.059612 0.992776 0.285285
0.609316 0.034931 0.059749 0.992703 0.286286
0.609340 0.034030 0.059885 0.992630 0.287287
0.609363 0.033117 0.060022 0.992556 0.288288
0.609386 0.032191 0.060159 0.992482 0.289289
0.609408 0.031253 0.060297 0.992407 0.290290
0.609429 0.030305 0.060434 0.992332 0.291291
0.609449 0.029344 0.060572 0.992257 0.292292
0.609468 0.028373 0.060710 0.992181 0.293293
0.609487 0.027391 0.060848 0.992105 0.294294
0.609504 0.026399 0.060986 0.992029 0.295295
0.609521 0.025397 0.061125 0.991951 0.296296
0.609537 0.024386 0.061264 0.991875 0.297297
0.609552 0.023366 0.061403 0.991797 0.298298
0.609566 0.022337 0.061542 0.991719 0.299299
0.609579 0.021300 0.061682 0.991641 0.300300
0.609592 0.020255 0.061822 0.991562 0.301301
0.609603 0.019202 0.061962 0.991483 0.302302
0.609614 0.018143 0.062102 0.991404 0.303303
0.609624 0.017076 0.062243 0.991324 0.304304
0.609632 0.016004 0.062384 0.991244 0.305305
0.609640 0.014925 0.062525 0.991164 0.306306
0.609647 0.013840 0.062667 0.991083 0.307307
0.609653 0.012751 0.062808 0.991002 0.308308
0.609658 0.011657 0.062950 0.990921 0.309309
0.609662 0.010557 0.063092 0.990839 0.310310
0.609665 0.009454 0.063235 0.990758 0.311311
0.609667 0.008347 0.063378 0.990675 0.312312
0.609668 0.007236 0.063521 0.990593 0.313313
0.609668 0.006123 0.063664 0.990509 0.314314
0.609668 0.005006 0.063808 0.990426 0.315315
0.609666 0.003888 0.063951 0.990343 0.316316
0.609663 0.002767 0.064096 0.990259 0.317317
0.609660 0.001645 0.064240 0.990175 0.318318
0.609655 0.000521 0.064385 0.990091 0.319319
0.609650 -0.000603 0.064530 0.990006 0.320320
0.609643 -0.001727 0.064675 0.989921 0.321321
0.609636 -0.002853 0.064820 0.989836 0.322322
0.609627 -0.003978 0.064966 0.989750 0.323323
0.609618 -0.005103 0.065112 0.989664 0.324324
0.609608 -0.006227 0.065258 0.989578 0.325325
0.609596 -0.007350 0.065405 0.989491 0.326326
0.609584 -0.008471 0.065552 0.989405 0.327327
0.609571 -0.009590 0.065699 0.989318 0.328328
0.609556 -0.010707 0.065846 0.989231 0.329329
0.609541 -0.011822 0.065994 0.989144 0.330330
0.609525 -0.012934 0.066141 0.989056 0.331331
0.609508 -0.014044 0.066290 0.988968 0.332332
0.609490 -0.015149 0.066438 0.988880 0.333333
0.609471 -0.016251 0.066587 0.988791 0.334334
0.609451 -0.017349 0.066735 0.988703 0.335335
0.609430 -0.018442 0.066884 0.988613 0.336336
0.609409 -0.019531 0.067034 0.988525 0.337337
0.609386 -0.020615 0.067183 0.988435 0.338338
0.609363 -0.021694 0.067333 0.988346 0.339339
0.609338 -0.022768 0.067483 0.988256 0.340340
0.609313 -0.023836 0.067634 0.988166 0.341341
0.609287 -0.024897 0.067784 0.988075 0.342342
0.609260 -0.025953 0.067935 0.987985 0.343343
0.609232 -0.027002 0.068086 0.987894 0.344344
0.609203 -0.028044 0.068237 0.987804 0.345345
0.609173 -0.029079 0.068388 0.987713 0.346346
0.609143 -0.030107 0.068540 0.987621 0.347347
0.609111 -0.031127 0.068692 0.987530 0.348348
0.609079 -0.032140 0.068843 0.987438 0.349349
0.609046 -0.033144 0.068996 0.987347 0.350350
0.609012 -0.034140 0.069148 0.987254 0.351351
0.608977 -0.035127 0.069300 0.987162 0.352352
0.608941 -0.036106 0.069453 0.987070 0.353353
0.608905 -0.037076 0.069606 0.986977 0.354354
0.608868 -0.038037 0.069759 0.986885 0.355355
0.608830 -0.038989 0.069912 0.986792 0.356356
0.608791 -0.039930 0.070066 0.986699 0.357357
0.608752 -0.040862 0.070219 0.986606 0.358358
0.608712 -0.041784 0.070373 0.986513 0.359359
0.608671 -0.042696 0.070527 0.986419 0.360360
0.608629 -0.043598 0.070681 0.986325 0.361361
0.608587 -0.044489 0.070835 0.986232 0.362362
0.608544 -0.045369 0.070989 0.986138 0.363363
0.608500 -0.046239 0.071144 0.986044 0.364364
0.608455 -0.047097 0.071298 0.985950 0.365365
0.608410 -0.047945 0.071453 0.985856 0.366366
0.608364 -0.048781 0.071607 0.985761 0.367367
0.608318 -0.049605 0.071762 0.985667 0.368368
0.608271 -0.050418 0.071917 0.985572 0.369369
0.608223 -0.051219 0.072072 0.985477 0.370370
0.608175 -0.052009 0.072227 0.985382 0.371371
0.608126 -0.052786 0.072382 0.985287 0.372372
0.608076 -0.053551 0.072537 0.985192 0.373373
0.608026 -0.054304 0.072693 0.985097 0.374374
0.607976 -0.055044 0.072848 0.985002 0.375375
0.607924 -0.055772 0.073003 0.984907 0.376376
0.607873 -0.056488 0.073159 0.984811 0.377377
0.607820 -0.057190 0.073314 0.984716 0.378378
0.607768 -0.057880 0.073470 0.984620 0.379379
0.607714 -0.058557 0.073626 0.984524 0.380380
0.607660 -0.059221 0.073781 0.984429 0.381381
0.607606 -0.059872 0.073937 0.984333 0.382382
0.607552 -0.060510 0.074092 0.984237 0.383383
0.607496 -0.061135 0.074248 0.984141 0.384384
0.607441 -0.061746 0.074404 0.984046 0.385385
0.607385 -0.062344 0.074559 0.983949 0.386386
0.607328 -0.062929 0.074715 0.983853 0.387387
0.607271 -0.063500 0.074871 0.983757 0.388388
0.607214 -0.064058 0.075026 0.983661 0.389389
0.607157 -0.064603 0.075182 0.983565 0.390390
0.607098 -0.065133 0.075337 0.983468 0.391391
0.607040 -0.065651 0.075493 0.983372 0.392392
0.606982 -0.066154 0.075648 0.983276 0.393393
0.606923 -0.066644 0.075804 0.983179 0.394394
0.606863 -0.067121 0.075959 0.983083 0.395395
0.606804 -0.067583 0.076114 0.982987 0.396396
0.606744 -0.068032 0.076270 0.982890 0.397397
0.606684 -0.068467 0.076425 0.982794 0.398398
0.606624 -0.068888 0.076580 0.982698 0.399399
0.606563 -0.069296 0.076735 0.982601 0.400400
0.606502 -0.069690 0.076890 0.982505 0.401401
0.606441 -0.070070 0.077044 0.982408 0.402402
0.606380 -0.070437 0.077199 0.982312 0.403403
0.606318 -0.070789 0.077354 0.982215 0.404404
0.606257 -0.071129 0.077508 0.982119 0.405405
0.606195 -0.071454 0.077663 0.982022 0.406406
0.606133 -0.071766 0.077817 0.981926 0.407407
0.606071 -0.072064 0.077971 0.981829 0.408408
0.606009 -0.072348 0.078125 0.981733 0.409409
0.605947 -0.072620 0.078279 0.981637 0.410410
0.605884 -0.072877 0.078433 0.981540 0.411411
0.605822 -0.073121 0.078586 0.981444 0.412412
0.605759 -0.073352 0.078740 0.981348 0.413413
0.605697 -0.073569 0.078893 0.981251 0.414414
0.605634 -0.073773 0.079046 0.981155 0.415415
0.605571 -0.073964 0.079199 0.981059 0.416416
0.605509 -0.074141 0.079352 0.980963 0.417417
0.605446 -0.074305 0.079504 0.980866 0.418418
0.605383 -0.074456 0.079657 0.980770 0.419419
0.605321 -0.074594 0.079809 0.980674 0.420420
0.605258 -0.074719 0.079961 0.980578 0.421421
0.605195 -0.074831 0.080113 0.980482 0.422422
0.605133 -0.074930 0.080265 0.980386 0.423423
0.605070 -0.075017 0.080416 0.980291 0.424424
0.605007 -0.075091 0.080567 0.980195 0.425425
0.604945 -0.075152 0.080718 0.980099 0.426426
0.604883 -0.075201 0.080869 0.980003 0.427427
0.604820 -0.075237 0.081020 0.979907 0.428428
0.604758 -0.075261 0.081170 0.979812 0.429429
0.604696 -0.075272 0.081320 0.979717 0.430430
0.604634 -0.075272 0.081470 0.979622 0.431431
0.604572 -0.075259 0.081620 0.979526 0.432432
0.604511 -0.075234 0.081769 0.979431 0.433433
0.604449 -0.075198 0.081919 0.979336 0.434434
0.604388 -0.075149 0.082068 0.979241 0.435435
0.604327 -0.075089 0.082216 0.979146 0.436436
0.604266 -0.075017 0.082365 0.979051 0.437437
0.604205 -0.074934 0.082513 0.978956 0.438438
0.604145 -0.074839 0.082661 0.978861 0.439439
0.604085 -0.074733 0.082809 0.978766 0.440440
0.604025 -0.074615 0.082956 0.978672 0.441441
0.603965 -0.074487 0.083104 0.978577 0.442442
0.603905 -0.074348 0.083250 0.978483 0.443443
0.603846 -0.074198 0.083397 0.978388 0.444444
0.603787 -0.074036 0.083544 0.978294 0.445445
0.603728 -0.073865 0.083690 0.978200 0.446446
0.603670 -0.073684 0.083835 0.978106 0.447447
0.603612 -0.073491 0.083981 0.978012 0.448448
0.603554 -0.073287 0.084126 0.977918 0.449449
0.603496 -0.073075 0.084271 0.977825 0.450450
0.603439 -0.072852 0.084416 0.977731 0.451451
0.603382 -0.072619 0.084560 0.977637 0.452452
0.603325 -0.072376 0.084704 0.977544 0.453453
0.603269 -0.072123 0.084848 0.977451 0.454454
0.603213 -0.071862 0.084992 0.977357 0.455455
0.603157 -0.071590 0.085135 0.977264 0.456456
0.603102 -0.071309 0.085278 0.977171 0.457457
0.603047 -0.071020 0.085421 0.977078 0.458458
0.602993 -0.070720 0.085563 0.976986 0.459459
0.602939 -0.070412 0.085705 0.976893 0.460460
0.602885 -0.070096 0.085847 0.976800 0.461461
0.602831 -0.069770 0.085988 0.976708 0.462462
0.602778 -0.069437 0.086129 0.976616 0.463463
0.602726 -0.069094 0.086270 0.976524 0.464464
0.602674 -0.068743 0.086410 0.976432 0.465465
0.602622 -0.068385 0.086550 0.976339 0.466466
0.602571 -0.068018 0.086690 0.976248 0.467467
0.602520 -0.067644 0.086830 0.976156 0.468468
0.602469 -0.067260 0.086969 0.976065 0.469469
0.602419 -0.066870 0.087108 0.975973 0.470470
0.602370 -0.066473 0.087246 0.975882 0.471471
0.602320 -0.066068 0.087385 0.975791 0.472472
0.602272 -0.065655 0.087523 0.975699 0.473473
0.602224 -0.065236 0.087660 0.975609 0.474474
0.602176 -0.064810 0.087797 0.975518 0.475475
0.602129 -0.064377 0.087935 0.975427 0.476476
0.602081 -0.063936 0.088071 0.975336 0.477477
0.602035 -0.063490 0.088208 0.975246 0.478478
0.601989 -0.063037 0.088343 0.975155 0.479479
0.601944 -0.062578 0.088479 0.975065 0.480480
0.601899 -0.062112 0.088615 0.974975 0.481481
0.601854 -0.061641 0.088750 0.974885 0.482482
0.601810 -0.061164 0.088884 0.974795 0.483483
0.601767 -0.060680 0.089019 0.974706 0.484484
0.601724 -0.060191 0.089153 0.974616 0.485485
0.601681 -0.059697 0.089286 0.974527 0.486486
0.601639 -0.059197 0.089420 0.974437 0.487487
0.601598 -0.058692 0.089553 0.974348 0.488488
0.601557 -0.058181 0.089686 0.974259 0.489489
0.601516 -0.057667 0.089818 0.974170 0.490490
0.601476 -0.057147 0.089950 0.974081 0.491491
0.601437 -0.056621 0.090082 0.973993 0.492492
0.601398 -0.056092 0.090214 0.973904 0.493493
0.601359 -0.055558 0.090345 0.973816 0.494494
0.601321 -0.055020 0.090476 0.973727 0.495495
0.601284 -0.054477 0.090606 0.973639 0.496496
0.601247 -0.053930 0.090736 0.973551 0.497497
0.601211 -0.053379 0.090866 0.973464 0.498498
0.601175 -0.052824 0.090996 0.973376 0.499499
0.601140 -0.052266 0.091125 0.973288 0.500501
0.601105 -0.051704 0.091254 0.973201 0.501502
0.601071 -0.051137 0.091382 0.973113 0.502503
0.601037 -0.050569 0.091511 0.973026 0.503504
0.601004 -0.049997 0.091639 0.972939 0.504505
0.600971 -0.049421 0.091766 0.972852 0.505506
0.600939 -0.048843 0.091894 0.972765 0.506507
0.600907 -0.048262 0.092021 0.972678 0.507508
0.600876 -0.047678 0.092147 0.972591 0.508509
0.600846 -0.047091 0.092274 0.972505 0.509510
0.600816 -0.046501 0.092400 0.972418 0.510511
0.600786 -0.045910 0.092526 0.972333 0.511512
0.600757 -0.045315 0.092651 0.972246 0.512513
0.600729 -0.044719 0.092776 0.972160 0.513514
0.600701 -0.044120 0.092901 0.972074 0.514515
0.600674 -0.043520 0.093026 0.971989 0.515516
0.600647 -0.042918 0.093150 0.971903 0.516517
0.600621 -0.042314 0.093274 0.971818 0.517518
0.600595 -0.041708 0.093398 0.971732 0.518519
0.600569 -0.041100 0.093521 0.971647 0.519520
0.600545 -0.040492 0.093644 0.971562 0.520521
0.600521 -0.039882 0.093767 0.971477 0.521522
0.600497 -0.039270 0.093890 0.971392 0.522523
0.600474 -0.038658 0.094012 0.971307 0.523524
0.600451 -0.038045 0.094134 0.971222 0.524525
0.600429 -0.037430 0.094255 0.971138 0.525526
0.600408 -0.036815 0.094377 0.971053 0.526527
0.600387 -0.036199 0.094498 0.970969 0.527528
0.600366 -0.035583 0.094618 0.970885 0.528529
0.600346 -0.034966 0.094739 0.970801 0.529530
0.600327 -0.034349 0.094859 0.970717 0.530531
0.600308 -0.033731 0.094979 0.970633 0.531532
0.600289 -0.033113 0.095099 0.970549 0.532533
0.600271 -0.032495 0.095218 0.970466 0.533534
0.600254 -0.031877 0.095337 0.970382 0.534535
0.600237 -0.031259 0.095456 0.970299 0.535536
0.600220 -0.030642 0.095575 0.970216 0.536537
0.600204 -0.030024 0.095693 0.970133 0.537538
0.600189 -0.029407 0.095811 0.970049 0.538539
0.600174 -0.028790 0.095929 0.969967 0.539540
0.600160 -0.028174 0.096046 0.969884 0.540541
0.600146 -0.027558 0.096163 0.969801 0.541542
0.600132 -0.026943 0.096280 0.969718 0.542543
0.600119 -0.026329 0.096397 0.969636 0.543544
0.600107 -0.025716 0.096514 0.969553 0.544545
0.600095 -0.025104 0.096630 0.969471 0.545546
0.600083 -0.024493 0.096746 0.969389 0.546547
0.600072 -0.023882 0.096862 0.969307 0.547548
0.600062 -0.023273 0.096977 0.969225 0.548549
0.600052 -0.022665 0.097092 0.969143 0.549550
0.600042 -0.022060 0.097207 0.969061 0.550551
0.600033 -0.021454 0.097322 0.968980 0.551552
0.600024 -0.020851 0.097436 0.968898 0.552553
0.600016 -0.020250 0.097551 0.968817 0.553554
0.600008 -0.019650 0.097665 0.968735 0.554555
0.600001 -0.019051 0.097779 0.968654 0.555556
0.599994 -0.018455 0.097892 0.968573 0.556557
0.599988 -0.017860 0.098005 0.968492 0.557558
0.599982 -0.017268 0.098118 0.968411 0.558559
0.599976 -0.016677 0.098231 0.968330 0.559560
0.599971 -0.016088 0.098344 0.968249 0.560561
0.599966 -0.015502 0.098456 0.968168 0.561562
0.599962 -0.014918 0.098569 0.968088 0.562563
0.599958 -0.014336 0.098681 0.968007 0.563564
0.599955 -0.013757 0.098792 0.967927 0.564565
0.599952 -0.013179 0.098904 0.967847 0.565566
0.599949 -0.012605 0.099015 0.967766 0.566567
0.599947 -0.012032 0.099126 0.967686 0.567568
0.599946 -0.011463 0.099237 0.967606 0.568569
0.599945 -0.010896 0.099348 0.967526 0.569570
0.599944 -0.010332 0.099459 0.967446 0.570571
0.599943 -0.009771 0.099569 0.967366 0.571572
0.599943 -0.009212 0.099679 0.967287 0.572573
0.599943 -0.008656 0.099789 0.967207 0.573574
0.599944 -0.008104 0.099899 0.967128 0.574575
0.599945 -0.007554 0.100008 0.967048 0.575576
0.599946 -0.007007 0.100118 0.966969 0.576577
0.599948 -0.006463 0.100227 0.966890 0.577578
0.599950 -0.005923 0.100336 0.966810 0.578579
0.599953 -0.005386 0.100445 0.966731 0.579580
0.599956 -0.004852 0.100553 0.966652 0.580581
0.599959 -0.004321 0.100662 0.966573 0.581582
0.599963 -0.003794 0.100770 0.966494 0.582583
0.599967 -0.003270 0.100878 0.966415 0.583584
0.599971 -0.002749 0.100986 0.966337 0.584585
0.599976 -0.002232 0.101093 0.966258 0.585586
0.599981 -0.001718 0.101201 0.966179 0.586587
0.599986 -0.001208 0.101308 0.966101 0.587588
0.599992 -0.000701 0.101416 0.966022 0.588589
0.599998 -0.000199 0.101523 0.965944 0.589590
0.600005 0.000301 0.101629 0.965866 0.590591
0.600011 0.000796 0.101736 0.965787 0.591592
0.600018 0.001288 0.101843 0.965709 0.592593
0.600025 0.001775 0.101949 0.965631 0.593594
0.600033 0.002259 0.102056 0.965553 0.594595
0.600041 0.002740 0.102162 0.965475 0.595596
0.600049 0.003217 0.102267 0.965397 0.596597
0.600058 0.003689 0.102373 0.965320 0.597598
0.600067 0.004158 0.102479 0.965241 0.598599
0.600076 0.004622 0.102584 0.965164 0.599600
0.600085 0.005083 0.102690 0.965086 0.600601
0.600095 0.005540 0.102795 0.965008 0.601602
0.600105 0.005992 0.102900 0.964931 0.602603
0.600115 0.006440 0.103005 0.964854 0.603604
0.600126 0.006885 0.103110 0.964776 0.604605
0.600137 0.007325 0.103214 0.964699 0.605606
0.600148 0.007761 0.103319 0.964622 0.606607
0.600159 0.008192 0.103423 0.964544 0.607608
0.600170 0.008620 0.103528 0.964467 0.608609
0.600182 0.009044 0.103632 0.964390 0.609610
0.600194 0.009462 0.103736 0.964313 0.610611
0.600207 0.009877 0.103840 0.964236 0.611612
0.600219 0.010287 0.103943 0.964159 0.612613
0.600232 0.010694 0.104047 0.964082 0.613614
0.600245 0.011096 0.104151 0.964006 0.614615
0.600258 0.011493 0.104254 0.963929 0.615616
0.600272 0.011886 0.104357 0.963852 0.616617
0.600285 0.012275 0.104461 0.963775 0.617618
0.600299 0.012659 0.104564 0.963699 0.618619
0.600313 0.013040 0.104667 0.963622 0.619620
0.600328 0.013415 0.104769 0.963546 0.620621
0.600342 0.013786 0.104872 0.963470 0.621622
0.600357 0.014152 0.104975 0.963393 0.622623
0.600372 0.014515 0.105077 0.963316 0.623624
0.600387 0.014873 0.105180 0.963240 0.624625
0.600402 0.015226 0.105282 0.963164 0.625626
0.600417 0.015575 0.105384 0.963088 0.626627
0.600433 0.015919 0.105486 0.963012 0.627628
0.600449 0.016259 0.105589 0.962935 0.628629
0.600465 0.016594 0.105690 0.962859 0.629630
0.600481 0.016925 0.105792 0.962783 0.630631
0.600497 0.017252 0.105894 0.962707 0.631632
0.600514 0.017573 0.105996 0.962631 0.632633
0.600530 0.017890 0.106097 0.962555 0.633634
0.600547 0.018202 0.106199 0.962480 0.634635
0.600564 0.018511 0.106300 0.962404 0.635636
0.600581 0.018814 0.106402 0.962328 0.636637
0.600598 0.019113 0.106503 0.962253 0.637638
0.600615 0.019407 0.106604 0.962177 0.638639
0.600633 0.019698 0.106705 0.962101 0.639640
0.600651 0.019983 0.106806 0.962026 0.640641
0.600668 0.020264 0.106907 0.961950 0.641642
0.600686 0.020540 0.107008 0.961874 0.642643
0.600704 0.020812 0.107109 0.961799 0.643644
0.600722 0.021079 0.107209 0.961723 0.644645
0.600740 0.021342 0.107310 0.961648 0.645646
0.600759 0.021600 0.107410 0.961573 0.646647
0.600777 0.021854 0.107511 0.961497 0.647648
0.600795 0.022103 0.107611 0.961422 0.648649
0.600814 0.022347 0.107712 0.961347 0.649650
0.600833 0.022588 0.107812 0.961272 0.650651
0.600852 0.022823 0.107912 0.961196 0.651652
0.600870 0.023054 0.108012 0.961121 0.652653
0.600889 0.023281 0.108112 0.961046 0.653654
0.600908 0.023503 0.108212 0.960971 0.654655
0.600927 0.023721 0.108312 0.960896 0.655656
0.600947 0.023934 0.108412 0.960821 0.656657
0.600966 0.024143 0.108512 0.960746 0.657658
0.600985 0.024347 0.108612 0.960671 0.658659
0.601005 0.024547 0.108712 0.960596 0.659660
0.601024 0.024743 0.108811 0.960521 0.660661
0.601044 0.024934 0.108911 0.960446 0.661662
0.601063 0.025121 0.109011 0.960371 0.662663
0.601083 0.025303 0.109110 0.960296 0.663664
0.601103 0.025481 0.109210 0.960222 0.664665
0.601122 0.025655 0.109309 0.960147 0.665666
0.601142 0.025823 0.109408 0.960072 0.666667
0.601162 0.025989 0.109508 0.959997 0.667668
0.601182 0.026150 0.109607 0.959923 0.668669
0.601202 0.026306 0.109706 0.959848 0.669670
0.601222 0.026458 0.109805 0.959774 0.670671
0.601242 0.026606 0.109904 0.959699 0.671672
0.601261 0.026750 0.110004 0.959624 0.672673
0.601282 0.026889 0.110103 0.959550 0.673674
0.601302 0.027024 0.110202 0.959475 0.674675
0.601322 0.027155 0.110301 0.959401 0.675676
0.601342 0.027283 0.110400 0.959326 0.676677
0.601362 0.027405 0.110498 0.959252 0.677678
0.601382 0.027524 0.110597 0.959178 0.678679
0.601402 0.027639 0.110696 0.959103 0.679680
0.601422 0.027749 0.110795 0.959029 0.680681
0.601442 0.027856 0.110894 0.958954 0.681682
0.601462 0.027957 0.110992 0.958880 0.682683
0.601482 0.028056 0.111091 0.958806 0.683684
0.601502 0.028151 0.111190 0.958732 0.684685
0.601522 0.028241 0.111288 0.958657 0.685686
0.601542 0.028328 0.111387 0.958583 0.686687
0.601562 0.028411 0.111485 0.958509 0.687688
0.601583 0.028489 0.111584 0.958435 0.688689
0.601603 0.028564 0.111682 0.958361 0.689690
0.601623 0.028634 0.111781 0.958287 0.690691
0.601643 0.028702 0.111879 0.958212 0.691692
0.601663 0.028765 0.111978 0.958138 0.692693
0.601683 0.028825 0.112076 0.958064 0.693694
0.601702 0.028881 0.112174 0.957990 0.694695
0.601722 0.028932 0.112273 0.957916 0.695696
0.601742 0.028980 0.112371 0.957843 0.696697
0.601762 0.029025 0.112469 0.957768 0.697698
0.601782 0.029066 0.112567 0.957694 0.698699
0.601802 0.029104 0.112666 0.957620 0.699700
0.601821 0.029138 0.112764 0.957547 0.700701
0.601841 0.029168 0.112862 0.957473 0.701702
0.601861 0.029194 0.112960 0.957399 0.702703
0.601880 0.029218 0.113058 0.957325 0.703704
0.601900 0.029238 0.113156 0.957251 0.704705
0.601920 0.029254 0.113254 0.957178 0.705706
0.601939 0.029267 0.113352 0.957103 0.706707
0.601958 0.029276 0.113450 0.957030 0.707708
0.601978 0.029282 0.113548 0.956956 0.708709
0.601997 0.029285 0.113646 0.956882 0.709710
0.602016 0.029284 0.113744 0.956809 0.710711
0.602035 0.029281 0.113842 0.956735 0.711712
0.602054 0.029274 0.113940 0.956661 0.712713
0.602074 0.029263 0.114038 0.956588 0.713714
0.602093 0.029250 0.114136 0.956514 0.714715
0.602111 0.029233 0.114234 0.956440 0.715716
0.602130 0.029214 0.114332 0.956367 0.716717
0.602149 0.029191 0.114430 0.956293 0.717718
0.602168 0.029165 0.114527 0.956219 0.718719
0.602187 0.029136 0.114625 0.956146 0.719720
0.602205 0.029105 0.114723 0.956072 0.720721
0.602224 0.029070 0.114821 0.955999 0.721722
0.602242 0.029032 0.114918 0.955925 0.722723
0.602260 0.028992 0.115016 0.955852 0.723724
0.602279 0.028948 0.115114 0.955779 0.724725
0.602297 0.028902 0.115211 0.955705 0.725726
0.602315 0.028853 0.115309 0.955632 0.726727
0.602333 0.028801 0.115407 0.955558 0.727728
0.602351 0.028747 0.115504 0.955484 0.728729
0.602369 0.028689 0.115602 0.955411 0.729730
0.602387 0.028629 0.115700 0.955338 0.730731
0.602405 0.028566 0.115797 0.955264 0.731732
0.602422 0.028502 0.115895 0.955191 0.732733
0.602440 0.028434 0.115992 0.955118 0.733734
0.602457 0.028364 0.116090 0.955044 0.734735
0.602475 0.028291 0.116187 0.954971 0.735736
0.602492 0.028216 0.116285 0.954898 0.736737
0.602509 0.028139 0.116382 0.954824 0.737738
0.602526 0.028059 0.116480 0.954751 0.738739
0.602543 0.027977 0.116577 0.954678 0.739740
0.602560 0.027892 0.116674 0.954605 0.740741
0.602577 0.027805 0.116772 0.954531 0.741742
0.602594 0.027717 0.116869 0.954458 0.742743
0.602611 0.027625 0.116967 0.954385 0.743744
0.602627 0.027532 0.117064 0.954312 0.744745
0.602644 0.027437 0.117161 0.954239 0.745746
0.602660 0.027339 0.117259 0.954166 0.746747
0.602676 0.027239 0.117356 0.954092 0.747748
0.602693 0.027137 0.117453 0.954019 0.748749
0.602709 0.027034 0.117551 0.953946 0.749750
0.602725 0.026928 0.117648 0.953873 0.750751
0.602741 0.026821 0.117745 0.953800 0.751752
0.602756 0.026712 0.117842 0.953727 0.752753
0.602772 0.026600 0.117940 0.953654 0.753754
0.602788 0.026487 0.118037 0.953581 0.754755
0.602803 0.026373 0.118134 0.953508 0.755756
0.602819 0.026257 0.118231 0.953435 0.756757
0.602834 0.026138 0.118328 0.953362 0.757758
0.602849 0.026019 0.118425 0.953288 0.758759
0.602864 0.025896 0.118522 0.953216 0.759760
0.602879 0.025774 0.118620 0.953142 0.760761
0.602894 0.025650 0.118717 0.953070 0.761762
0.602909 0.025523 0.118814 0.952997 0.762763
0.602924 0.025396 0.118911 0.952924 0.763764
0.602938 0.025267 0.119008 0.952851 0.764765
0.602953 0.025137 0.119105 0.952778 0.765766
0.602968 0.025005 0.119202 0.952705 0.766767
0.602982 0.024873 0.119299 0.952632 0.767768
0.602996 0.024738 0.119395 0.952559 0.768769
0.603010 0.024603 0.119492 0.952486 0.769770
0.603024 0.024466 0.119589 0.952413 0.770771
0.603038 0.024329 0.119686 0.952340 0.771772
0.603052 0.024189 0.119783 0.952268 0.772773
0.603066 0.024049 0.119880 0.952195 0.773774
0.603079 0.023908 0.119976 0.952122 0.774775
0.603093 0.023766 0.120073 0.952049 0.775776
0.603106 0.023623 0.120170 0.951976 0.776777
0.603120 0.023479 0.120267 0.951904 0.777778
0.603133 0.023334 0.120363 0.951830 0.778779
0.603146 0.023189 0.120460 0.951758 0.779780
0.603159 0.023042 0.120557 0.951685 0.780781
0.603172 0.022895 0.120653 0.951612 0.781782
0.603185 0.022747 0.120750 0.951540 0.782783
0.603197 0.022598 0.120846 0.951467 0.783784
0.603210 0.022448 0.120943 0.951394 0.784785
0.603223 0.022299 0.121039 0.951321 0.785786
0.603235 0.022148 0.121136 0.951249 0.786787
0.603247 0.021997 0.121232 0.951176 0.787788
0.603260 0.021845 0.121329 0.951103 0.788789
0.603272 0.021693 0.121425 0.951031 0.789790
0.603283 0.021540 0.121522 0.950958 0.790791
0.603296 0.021387 0.121618 0.950885 0.791792
0.603308 0.021234 0.121714 0.950813 0.792793
0.603319 0.021080 0.121811 0.950740 0.793794
0.603331 0.020926 0.121907 0.950667 0.794795
0.603343 0.020772 0.122003 0.950595 0.795796
0.603354 0.020617 0.122099 0.950522 0.796797
0.603365 0.020462 0.122195 0.950449 0.797798
0.603377 0.020307 0.122292 0.950377 0.798799
0.603388 0.020152 0.122388 0.950304 0.799800
0.603399 0.019998 0.122484 0.950231 0.800801
0.603410 0.019842 0.122580 0.950159 0.801802
0.603421 0.019688 0.122676 0.950086 0.802803
0.603432 0.019532 0.122772 0.950014 0.803804
0.603443 0.019377 0.122868 0.949941 0.804805
0.603454 0.019222 0.122964 0.949868 0.805806
0.603464 0.019067 0.123059 0.949796 0.806807
0.603475 0.018913 0.123155 0.949723 0.807808
0.603485 0.018759 0.123251 0.949651 0.808809
0.603495 0.018605 0.123347 0.949578 0.809810
0.603506 0.018452 0.123442 0.949506 0.810811
0.603516 0.018298 0.123538 0.949433 0.811812
0.603526 0.018145 0.123634 0.949360 0.812813
0.603536 0.017993 0.123729 0.949288 0.813814
0.603546 0.017840 0.123825 0.949216 0.814815
0.603556 0.017689 0.123920 0.949143 0.815816
0.603566 0.017538 0.124016 0.949071 0.816817
0.603576 0.017386 0.124111 0.948998 0.817818
0.603585 0.017237 0.124206 0.948926 0.818819
0.603595 0.017087 0.124302 0.948853 0.819820
0.603605 0.016939 0.124397 0.948781 0.820821
0.603614 0.016791 0.124492 0.948708 0.821822
0.603623 0.016643 0.124587 0.948635 0.822823
0.603633 0.016497 0.124683 0.948563 0.823824
0.603642 0.016351 0.124778 0.948491 0.824825
0.603651 0.016207 0.124873 0.948418 0.825826
0.603660 0.016063 0.124968 0.948346 0.826827
0.603669 0.015920 0.125063 0.948273 0.827828
0.603678 0.015778 0.125157 0.948201 0.828829
0.603687 0.015636 0.125252 0.948128 0.829830
0.603696 0.015496 0.125347 0.948056 0.830831
0.603704 0.015358 0.125442 0.947983 0.831832
0.603713 0.015219 0.125536 0.947911 0.832833
0.603722 0.015082 0.125631 0.947838 0.833834
0.603730 0.014947 0.125726 0.947765 0.834835
0.603739 0.014813 0.125820 0.947693 0.835836
0.603748 0.014679 0.125915 0.947621 0.836837
0.603756 0.014548 0.126009 0.947548 0.837838
0.603764 0.014417 0.126103 0.947476 0.838839
0.603773 0.014287 0.126198 0.947403 0.839840
0.603781 0.014159 0.126292 0.947331 0.840841
0.603789 0.014032 0.126386 0.947258 0.841842
0.603797 0.013907 0.126480 0.947186 0.842843
0.603805 0.013784 0.126574 0.947113 0.843844
0.603814 0.013661 0.126668 0.947041 0.844845
0.603821 0.013541 0.126762 0.946968 0.845846
0.603830 0.013422 0.126856 0.946896 0.846847
0.603838 0.013304 0.126950 0.946824 0.847848
0.603845 0.013188 0.127044 0.946751 0.848849
0.603853 0.013074 0.127137 0.946678 0.849850
0.603861 0.012961 0.127231 0.946606 0.850851
0.603869 0.012851 0.127325 0.946534 0.851852
0.603877 0.012742 0.127418 0.946461 0.852853
0.603884 0.012634 0.127512 0.946388 0.853854
0.603892 0.012529 0.127605 0.946316 0.854855
0.603900 0.012425 0.127698 0.946243 0.855856
0.603907 0.012323 0.127791 0.946171 0.856857
0.603915 0.012224 0.127885 0.946098 0.857858
0.603922 0.012126 0.127978 0.946025 0.858859
0.603930 0.012030 0.128071 0.945953 0.859860
0.603937 0.011937 0.128164 0.945881 0.860861
0.603945 0.011845 0.128257 0.945808 0.861862
0.603952 0.011755 0.128349 0.945736 0.862863
0.603960 0.011667 0.128442 0.945663 0.863864
0.603967 0.011582 0.128535 0.945590 0.864865
0.603974 0.011499 0.128627 0.945517 0.865866
0.603982 0.011418 0.128720 0.945445 0.866867
0.603989 0.011339 0.128812 0.945373 0.867868
0.603996 0.011262 0.128905 0.945300 0.868869
0.604004 0.011188 0.128997 0.945227 0.869870
0.604011 0.011117 0.129089 0.945155 0.870871
0.604018 0.011047 0.129181 0.945082 0.871872
0.604025 0.010980 0.129273 0.945009 0.872873
0.604033 0.010915 0.129365 0.944936 0.873874
0.604040 0.010852 0.129457 0.944864 0.874875
0.604047 0.010792 0.129549 0.944791 0.875876
0.604054 0.010735 0.129641 0.944718 0.876877
0.604061 0.010681 0.129732 0.944645 0.877878
0.604069 0.010628 0.129824 0.944573 0.878879
0.604076 0.010579 0.129915 0.944500 0.879880
0.604083 0.010532 0.130007 0.944427 0.880881
0.604090 0.010487 0.130098 0.944355 0.881882
0.604098 0.010445 0.130189 0.944282 0.882883
0.604105 0.010407 0.130280 0.944209 0.883884
0.604112 0.010370 0.130371 0.944136 0.884885
0.604119 0.010337 0.130462 0.944063 0.885886
0.604127 0.010305 0.130553 0.943990 0.886887
0.604134 0.010278 0.130644 0.943917 0.887888
0.604141 0.010253 0.130735 0.943845 0.888889
0.604148 0.010231 0.130825 0.943772 0.889890
0.604155 0.010211 0.130916 0.943699 0.890891
0.604163 0.010195 0.131006 0.943626 0.891892
0.604170 0.010181 0.131096 0.943553 0.892893
0.604177 0.010171 0.131187 0.943480 0.893894
0.604185 0.010163 0.131277 0.943407 0.894895
0.604192 0.010159 0.131367 0.943334 0.895896
0.604200 0.010157 0.131457 0.943261 0.896897
0.604207 0.010159 0.131547 0.943188 0.897898
0.604214 0.010164 0.131636 0.943115 0.898899
0.604222 0.010172 0.131726 0.943041 0.899900
0.604229 0.010183 0.131815 0.942968 0.900901
0.604237 0.010197 0.131905 0.942895 0.901902
0.604244 0.010215 0.131994 0.942822 0.902903
0.604252 0.010236 0.132083 0.942748 0.903904
0.604260 0.010260 0.132173 0.942676 0.904905
0.604267 0.010287 0.132262 0.942602 0.905906
0.604275 0.010318 0.132350 0.942529 0.906907
0.604283 0.010352 0.132439 0.942455 0.907908
0.604291 0.010389 0.132528 0.942382 0.908909
0.604298 0.010430 0.132617 0.942309 0.909910
0.604306 0.010474 0.132705 0.942235 0.910911
0.604314 0.010522 0.132793 0.942162 0.911912
0.604322 0.010572 0.132882 0.942088 0.912913
0.604330 0.010627 0.132970 0.942015 0.913914
0.604338 0.010684 0.133058 0.941941 0.914915
0.604346 0.010746 0.133146 0.941868 0.915916
0.604354 0.010812 0.133234 0.941794 0.916917
0.604362 0.010880 0.133322 0.941720 0.917918
0.604370 0.010953 0.133409 0.941647 0.918919
0.604379 0.011028 0.133497 0.941573 0.919920
0.604387 0.011108 0.133584 0.941499 0.920921
0.604395 0.011191 0.133671 0.941426 0.921922
0.604404 0.011278 0.133759 0.941352 0.922923
0.604412 0.011369 0.133846 0.941278 0.923924
0.604421 0.011463 0.133933 0.941204 0.924925
0.604429 0.011561 0.134019 0.941130 0.925926
0.604438 0.011663 0.134106 0.941056 0.926927
0.604447 0.011768 0.134193 0.940982 0.927928
0.604455 0.011878 0.134279 0.940908 0.928929
0.604464 0.011992 0.134365 0.940834 0.929930
0.604473 0.012108 0.134452 0.940760 0.930931
0.604482 0.012230 0.134538 0.940686 0.931932
0.604491 0.012355 0.134624 0.940612 0.932933
0.604500 0.012483 0.134710 0.940537 0.933934
0.604510 0.012617 0.134795 0.940463 0.934935
0.604519 0.012753 0.134881 0.940389 0.935936
0.604528 0.012894 0.134967 0.940314 0.936937
0.604538 0.013039 0.135052 0.940240 0.937938
0.604547 0.013188 0.135137 0.940165 0.938939
0.604557 0.013340 0.135222 0.940091 0.939940
0.604567 0.013497 0.135307 0.940016 0.940941
0.604576 0.013659 0.135392 0.939942 0.941942
0.604586 0.013824 0.135477 0.939867 0.942943
0.604596 0.013993 0.135562 0.939792 0.943944
0.604606 0.014167 0.135646 0.939718 0.944945
0.604616 0.014344 0.135730 0.939643 0.945946
0.604626 0.014526 0.135815 0.939568 0.946947
0.604637 0.014711 0.135899 0.939493 0.947948
0.604647 0.014902 0.135983 0.939418 0.948949
0.604657 0.015096 0.136067 0.939343 0.949950
0.604668 0.015295 0.136150 0.939268 0.950951
0.604678 0.015498 0.136234 0.939193 0.951952
0.604689 0.015705 0.136317 0.939118 0.952953
0.604700 0.015917 0.136401 0.939042 0.953954
0.604711 0.016132 0.136484 0.938967 0.954955
0.604722 0.016353 0.136567 0.938892 0.955956
0.604733 0.016577 0.136650 0.938816 0.956957
0.604744 0.016806 0.136732 0.938741 0.957958
0.604755 0.017039 0.136815 0.938665 0.958959
0.604767 0.017277 0.136897 0.938590 0.959960
0.604778 0.017519 0.136980 0.938514 0.960961
0.604790 0.017765 0.137062 0.938438 0.961962
0.604802 0.018016 0.137144 0.938363 0.962963
0.604813 0.018272 0.137226 0.938287 0.963964
0.604825 0.018532 0.137308 0.938211 0.964965
0.604837 0.018796 0.137389 0.938135 0.965966
0.604850 0.019065 0.137471 0.938059 0.966967
0.604862 0.019339 0.137552 0.937983 0.967968
0.604874 0.019617 0.137633 0.937906 0.968969
0.604887 0.019900 0.137715 0.937830 0.969970
0.604899 0.020187 0.137795 0.937754 0.970971
0.604912 0.020479 0.137876 0.937677 0.971972
0.604925 0.020775 0.137957 0.937601 0.972973
0.604938 0.021077 0.138037 0.937524 0.973974
0.604951 0.021383 0.138118 0.937448 0.974975
0.604964 0.021693 0.138198 0.937371 0.975976
0.604977 0.022008 0.138278 0.937294 0.976977
0.604991 0.022327 0.138358 0.937218 0.977978
0.605004 0.022652 0.138438 0.937140 0.978979
0.605018 0.022981 0.138517 0.937064 0.979980
0.605032 0.023315 0.138597 0.936987 0.980981
0.605046 0.023654 0.138676 0.936910 0.981982
0.605060 0.023997 0.138755 0.936832 0.982983
0.605074 0.024345 0.138834 0.936755 0.983984
0.605088 0.024698 0.138913 0.936677 0.984985
0.605103 0.025056 0.138992 0.936600 0.985986
0.605117 0.025418 0.139070 0.936522 0.986987
0.605132 0.025786 0.139149 0.936445 0.987988
0.605147 0.026158 0.139227 0.936367 0.988989
0.605162 0.026535 0.139305 0.936289 0.989990
0.605177 0.026917 0.139383 0.936211 0.990991
0.605192 0.027303 0.139460 0.936133 0.991992
0.605207 0.027695 0.139538 0.936055 0.992993
0.605223 0.028092 0.139616 0.935977 0.993994
0.605238 0.028494 0.139693 0.935899 0.994995
0.605254 0.028900 0.139770 0.935821 0.995996
0.605270 0.029311 0.139847 0.935742 0.996997
0.605286 0.029727 0.139924 0.935664 0.997998
0.605303 0.030148 0.140000 0.935585 0.998999
0.605319 0.030575 0.140077 0.935506 1.000000


==> plots2/dat_files/DeepONet_Unstacked_traj_2_targets.dat <==
theta omega E_q E_d time
0.653570 -0.861106 0.000000 1.020090 0.000000
0.652720 -0.837644 0.000354 1.019887 0.001001
0.651892 -0.815514 0.000706 1.019684 0.002002
0.651087 -0.794633 0.001059 1.019482 0.003003
0.650301 -0.774923 0.001411 1.019280 0.004004
0.649535 -0.756308 0.001762 1.019079 0.005005
0.648786 -0.738682 0.002113 1.018879 0.006006
0.648054 -0.721974 0.002463 1.018679 0.007007
0.647337 -0.706144 0.002812 1.018480 0.008008
0.646636 -0.691150 0.003161 1.018282 0.009009
0.645949 -0.676952 0.003509 1.018084 0.010010
0.645276 -0.663512 0.003856 1.017887 0.011011
0.644617 -0.650788 0.004203 1.017690 0.012012
0.643970 -0.638741 0.004549 1.017495 0.013013
0.643336 -0.627332 0.004894 1.017300 0.014014
0.642713 -0.616521 0.005238 1.017106 0.015015
0.642102 -0.606271 0.005582 1.016912 0.016016
0.641501 -0.596541 0.005925 1.016719 0.017017
0.640911 -0.587293 0.006267 1.016528 0.018018
0.640329 -0.578490 0.006608 1.016337 0.019019
0.639757 -0.570092 0.006949 1.016146 0.020020
0.639193 -0.562062 0.007288 1.015957 0.021021
0.638636 -0.554363 0.007627 1.015768 0.022022
0.638087 -0.546956 0.007965 1.015581 0.023023
0.637544 -0.539805 0.008302 1.015394 0.024024
0.637008 -0.532873 0.008638 1.015208 0.025025
0.636478 -0.526168 0.008973 1.015023 0.026026
0.635954 -0.519695 0.009308 1.014839 0.027027
0.635436 -0.513441 0.009641 1.014656 0.028028
0.634925 -0.507393 0.009973 1.014474 0.029029
0.634419 -0.501541 0.010305 1.014292 0.030030
0.633920 -0.495872 0.010635 1.014112 0.031031
0.633426 -0.490376 0.010965 1.013933 0.032032
0.632937 -0.485039 0.011293 1.013755 0.033033
0.632454 -0.479852 0.011620 1.013578 0.034034
0.631977 -0.474804 0.011947 1.013402 0.035035
0.631504 -0.469883 0.012272 1.013227 0.036036
0.631036 -0.465080 0.012596 1.013052 0.037037
0.630574 -0.460383 0.012919 1.012879 0.038038
0.630116 -0.455782 0.013241 1.012708 0.039039
0.629662 -0.451268 0.013562 1.012537 0.040040
0.629213 -0.446830 0.013882 1.012367 0.041041
0.628769 -0.442458 0.014201 1.012198 0.042042
0.628328 -0.438144 0.014518 1.012031 0.043043
0.627892 -0.433877 0.014835 1.011865 0.044044
0.627460 -0.429649 0.015150 1.011700 0.045045
0.627032 -0.425462 0.015464 1.011535 0.046046
0.626608 -0.421315 0.015777 1.011373 0.047047
0.626188 -0.417206 0.016089 1.011211 0.048048
0.625772 -0.413133 0.016399 1.011050 0.049049
0.625361 -0.409092 0.016709 1.010891 0.050050
0.624953 -0.405082 0.017017 1.010733 0.051051
0.624549 -0.401100 0.017323 1.010576 0.052052
0.624149 -0.397144 0.017629 1.010420 0.053053
0.623754 -0.393212 0.017933 1.010265 0.054054
0.623362 -0.389302 0.018236 1.010112 0.055055
0.622974 -0.385412 0.018538 1.009959 0.056056
0.622590 -0.381539 0.018839 1.009808 0.057057
0.622210 -0.377682 0.019138 1.009659 0.058058
0.621834 -0.373839 0.019436 1.009510 0.059059
0.621462 -0.370007 0.019733 1.009363 0.060060
0.621094 -0.366185 0.020028 1.009217 0.061061
0.620730 -0.362371 0.020322 1.009072 0.062062
0.620369 -0.358563 0.020615 1.008928 0.063063
0.620012 -0.354760 0.020906 1.008785 0.064064
0.619659 -0.350959 0.021196 1.008644 0.065065
0.619310 -0.347159 0.021485 1.008504 0.066066
0.618965 -0.343358 0.021772 1.008366 0.067067
0.618623 -0.339555 0.022058 1.008228 0.068068
0.618285 -0.335748 0.022342 1.008092 0.069069
0.617951 -0.331941 0.022626 1.007957 0.070070
0.617621 -0.328136 0.022908 1.007823 0.071071
0.617294 -0.324334 0.023188 1.007690 0.072072
0.616972 -0.320534 0.023467 1.007559 0.073073
0.616653 -0.316736 0.023745 1.007428 0.074074
0.616338 -0.312940 0.024021 1.007299 0.075075
0.616026 -0.309146 0.024296 1.007172 0.076076
0.615719 -0.305354 0.024570 1.007045 0.077077
0.615415 -0.301563 0.024842 1.006920 0.078078
0.615115 -0.297775 0.025112 1.006796 0.079079
0.614819 -0.293989 0.025382 1.006673 0.080080
0.614527 -0.290205 0.025650 1.006551 0.081081
0.614238 -0.286423 0.025916 1.006430 0.082082
0.613954 -0.282644 0.026181 1.006311 0.083083
0.613673 -0.278868 0.026445 1.006192 0.084084
0.613395 -0.275096 0.026707 1.006075 0.085085
0.613122 -0.271327 0.026968 1.005960 0.086086
0.612852 -0.267562 0.027227 1.005845 0.087087
0.612586 -0.263801 0.027485 1.005731 0.088088
0.612324 -0.260046 0.027742 1.005619 0.089089
0.612065 -0.256296 0.027997 1.005507 0.090090
0.611811 -0.252553 0.028251 1.005397 0.091091
0.611560 -0.248816 0.028503 1.005288 0.092092
0.611312 -0.245087 0.028754 1.005180 0.093093
0.611069 -0.241366 0.029003 1.005073 0.094094
0.610829 -0.237654 0.029251 1.004967 0.095095
0.610593 -0.233951 0.029498 1.004863 0.096096
0.610360 -0.230260 0.029743 1.004759 0.097097
0.610132 -0.226580 0.029987 1.004656 0.098098
0.609907 -0.222912 0.030229 1.004555 0.099099
0.609685 -0.219258 0.030470 1.004454 0.100100
0.609468 -0.215618 0.030710 1.004355 0.101101
0.609253 -0.211991 0.030948 1.004257 0.102102
0.609043 -0.208372 0.031184 1.004159 0.103103
0.608836 -0.204763 0.031420 1.004063 0.104104
0.608633 -0.201166 0.031653 1.003968 0.105105
0.608433 -0.197583 0.031886 1.003873 0.106106
0.608236 -0.194013 0.032117 1.003780 0.107107
0.608044 -0.190459 0.032347 1.003688 0.108108
0.607855 -0.186921 0.032575 1.003596 0.109109
0.607669 -0.183401 0.032802 1.003505 0.110110
0.607487 -0.179900 0.033027 1.003416 0.111111
0.607308 -0.176417 0.033252 1.003327 0.112112
0.607133 -0.172955 0.033474 1.003240 0.113113
0.606961 -0.169514 0.033696 1.003153 0.114114
0.606793 -0.166095 0.033916 1.003067 0.115115
0.606628 -0.162698 0.034135 1.002982 0.116116
0.606467 -0.159323 0.034352 1.002897 0.117117
0.606309 -0.155972 0.034568 1.002814 0.118118
0.606155 -0.152645 0.034783 1.002731 0.119119
0.606004 -0.149341 0.034996 1.002650 0.120120
0.605856 -0.146062 0.035208 1.002569 0.121121
0.605711 -0.142808 0.035419 1.002489 0.122122
0.605570 -0.139578 0.035628 1.002409 0.123123
0.605432 -0.136373 0.035836 1.002331 0.124124
0.605298 -0.133193 0.036043 1.002253 0.125125
0.605166 -0.130037 0.036249 1.002176 0.126126
0.605038 -0.126906 0.036453 1.002100 0.127127
0.604913 -0.123799 0.036656 1.002024 0.128128
0.604791 -0.120716 0.036858 1.001950 0.129129
0.604672 -0.117656 0.037058 1.001876 0.130130
0.604556 -0.114620 0.037257 1.001802 0.131131
0.604444 -0.111607 0.037455 1.001729 0.132132
0.604334 -0.108616 0.037652 1.001657 0.133133
0.604227 -0.105647 0.037848 1.001586 0.134134
0.604123 -0.102698 0.038042 1.001515 0.135135
0.604021 -0.099770 0.038235 1.001445 0.136136
0.603923 -0.096862 0.038427 1.001376 0.137137
0.603828 -0.093977 0.038618 1.001307 0.138138
0.603735 -0.091116 0.038807 1.001239 0.139139
0.603645 -0.088282 0.038995 1.001171 0.140140
0.603558 -0.085474 0.039183 1.001104 0.141141
0.603473 -0.082695 0.039369 1.001037 0.142142
0.603392 -0.079944 0.039554 1.000971 0.143143
0.603313 -0.077222 0.039737 1.000906 0.144144
0.603237 -0.074530 0.039920 1.000841 0.145145
0.603163 -0.071869 0.040102 1.000777 0.146146
0.603093 -0.069238 0.040282 1.000713 0.147147
0.603024 -0.066639 0.040462 1.000649 0.148148
0.602959 -0.064071 0.040640 1.000586 0.149149
0.602896 -0.061535 0.040817 1.000524 0.150150
0.602836 -0.059031 0.040993 1.000462 0.151151
0.602778 -0.056558 0.041169 1.000400 0.152152
0.602723 -0.054117 0.041343 1.000339 0.153153
0.602670 -0.051706 0.041516 1.000278 0.154154
0.602620 -0.049327 0.041688 1.000218 0.155155
0.602572 -0.046978 0.041859 1.000158 0.156156
0.602526 -0.044659 0.042029 1.000098 0.157157
0.602483 -0.042369 0.042198 1.000039 0.158158
0.602442 -0.040108 0.042366 0.999980 0.159159
0.602403 -0.037874 0.042534 0.999922 0.160160
0.602366 -0.035667 0.042700 0.999864 0.161161
0.602332 -0.033486 0.042865 0.999806 0.162162
0.602299 -0.031330 0.043030 0.999748 0.163163
0.602269 -0.029201 0.043193 0.999691 0.164164
0.602241 -0.027101 0.043356 0.999634 0.165165
0.602215 -0.025031 0.043518 0.999577 0.166166
0.602191 -0.022990 0.043679 0.999521 0.167167
0.602168 -0.020980 0.043839 0.999465 0.168168
0.602148 -0.019001 0.043998 0.999409 0.169169
0.602130 -0.017052 0.044156 0.999354 0.170170
0.602114 -0.015135 0.044314 0.999298 0.171171
0.602100 -0.013249 0.044470 0.999243 0.172172
0.602087 -0.011395 0.044626 0.999188 0.173173
0.602077 -0.009572 0.044782 0.999133 0.174174
0.602068 -0.007781 0.044936 0.999079 0.175175
0.602062 -0.006020 0.045090 0.999025 0.176176
0.602056 -0.004291 0.045243 0.998970 0.177177
0.602053 -0.002592 0.045395 0.998916 0.178178
0.602051 -0.000923 0.045546 0.998863 0.179179
0.602051 0.000716 0.045697 0.998809 0.180180
0.602053 0.002325 0.045847 0.998755 0.181181
0.602056 0.003906 0.045996 0.998702 0.182182
0.602061 0.005459 0.046145 0.998648 0.183183
0.602067 0.006984 0.046293 0.998595 0.184184
0.602075 0.008483 0.046441 0.998542 0.185185
0.602084 0.009953 0.046587 0.998489 0.186186
0.602095 0.011394 0.046734 0.998436 0.187187
0.602107 0.012807 0.046879 0.998383 0.188188
0.602120 0.014190 0.047024 0.998330 0.189189
0.602135 0.015544 0.047168 0.998277 0.190190
0.602151 0.016868 0.047312 0.998225 0.191191
0.602169 0.018161 0.047456 0.998172 0.192192
0.602187 0.019425 0.047598 0.998119 0.193193
0.602207 0.020659 0.047740 0.998067 0.194194
0.602229 0.021863 0.047882 0.998014 0.195195
0.602251 0.023036 0.048023 0.997961 0.196196
0.602275 0.024181 0.048164 0.997909 0.197197
0.602300 0.025295 0.048304 0.997856 0.198198
0.602326 0.026381 0.048444 0.997803 0.199199
0.602353 0.027438 0.048583 0.997751 0.200200
0.602381 0.028468 0.048722 0.997698 0.201201
0.602410 0.029469 0.048860 0.997645 0.202202
0.602440 0.030444 0.048998 0.997592 0.203203
0.602471 0.031392 0.049136 0.997539 0.204204
0.602503 0.032315 0.049273 0.997486 0.205205
0.602536 0.033213 0.049410 0.997433 0.206206
0.602569 0.034085 0.049546 0.997380 0.207207
0.602604 0.034931 0.049682 0.997327 0.208208
0.602639 0.035750 0.049818 0.997273 0.209209
0.602675 0.036543 0.049953 0.997220 0.210210
0.602712 0.037308 0.050088 0.997166 0.211211
0.602750 0.038046 0.050223 0.997113 0.212212
0.602788 0.038757 0.050357 0.997059 0.213213
0.602827 0.039440 0.050491 0.997005 0.214214
0.602867 0.040095 0.050625 0.996951 0.215215
0.602907 0.040723 0.050759 0.996897 0.216216
0.602948 0.041324 0.050892 0.996842 0.217217
0.602990 0.041898 0.051025 0.996788 0.218218
0.603032 0.042444 0.051158 0.996733 0.219219
0.603075 0.042965 0.051290 0.996678 0.220220
0.603119 0.043459 0.051423 0.996623 0.221221
0.603162 0.043928 0.051555 0.996568 0.222222
0.603207 0.044372 0.051687 0.996513 0.223223
0.603252 0.044791 0.051818 0.996457 0.224224
0.603297 0.045187 0.051950 0.996401 0.225225
0.603342 0.045560 0.052081 0.996345 0.226226
0.603388 0.045912 0.052213 0.996289 0.227227
0.603434 0.046241 0.052344 0.996233 0.228228
0.603480 0.046549 0.052475 0.996176 0.229229
0.603527 0.046834 0.052606 0.996119 0.230230
0.603574 0.047096 0.052736 0.996062 0.231231
0.603621 0.047335 0.052867 0.996005 0.232232
0.603669 0.047550 0.052997 0.995947 0.233233
0.603716 0.047741 0.053128 0.995889 0.234234
0.603764 0.047907 0.053258 0.995831 0.235235
0.603812 0.048050 0.053389 0.995773 0.236236
0.603860 0.048168 0.053519 0.995714 0.237237
0.603908 0.048263 0.053649 0.995655 0.238238
0.603956 0.048333 0.053779 0.995596 0.239239
0.604005 0.048380 0.053909 0.995537 0.240240
0.604053 0.048403 0.054039 0.995477 0.241241
0.604102 0.048403 0.054169 0.995417 0.242242
0.604150 0.048380 0.054299 0.995356 0.243243
0.604199 0.048336 0.054429 0.995296 0.244244
0.604248 0.048270 0.054559 0.995235 0.245245
0.604296 0.048183 0.054689 0.995174 0.246246
0.604344 0.048076 0.054820 0.995112 0.247247
0.604392 0.047949 0.054950 0.995050 0.248248
0.604440 0.047805 0.055080 0.994988 0.249249
0.604488 0.047643 0.055210 0.994925 0.250250
0.604536 0.047464 0.055340 0.994862 0.251251
0.604583 0.047268 0.055470 0.994799 0.252252
0.604630 0.047054 0.055601 0.994736 0.253253
0.604677 0.046821 0.055731 0.994672 0.254254
0.604724 0.046569 0.055862 0.994607 0.255255
0.604770 0.046298 0.055992 0.994543 0.256256
0.604816 0.046009 0.056123 0.994478 0.257257
0.604862 0.045699 0.056254 0.994412 0.258258
0.604908 0.045371 0.056385 0.994347 0.259259
0.604953 0.045023 0.056516 0.994281 0.260260
0.604998 0.044656 0.056647 0.994214 0.261261
0.605042 0.044270 0.056778 0.994147 0.262262
0.605086 0.043865 0.056910 0.994080 0.263263
0.605130 0.043441 0.057041 0.994013 0.264264
0.605173 0.042999 0.057173 0.993945 0.265265
0.605216 0.042539 0.057305 0.993876 0.266266
0.605259 0.042062 0.057437 0.993808 0.267267
0.605301 0.041568 0.057569 0.993738 0.268268
0.605342 0.041058 0.057701 0.993669 0.269269
0.605383 0.040532 0.057833 0.993599 0.270270
0.605424 0.039992 0.057966 0.993529 0.271271
0.605463 0.039437 0.058099 0.993458 0.272272
0.605503 0.038869 0.058232 0.993387 0.273273
0.605541 0.038289 0.058365 0.993315 0.274274
0.605579 0.037697 0.058498 0.993243 0.275275
0.605617 0.037092 0.058632 0.993171 0.276276
0.605654 0.036475 0.058766 0.993098 0.277277
0.605690 0.035844 0.058900 0.993025 0.278278
0.605725 0.035200 0.059034 0.992951 0.279279
0.605760 0.034542 0.059168 0.992877 0.280280
0.605794 0.033871 0.059303 0.992802 0.281281
0.605828 0.033186 0.059438 0.992727 0.282282
0.605860 0.032488 0.059573 0.992652 0.283283
0.605892 0.031776 0.059708 0.992576 0.284284
0.605924 0.031050 0.059843 0.992500 0.285285
0.605955 0.030311 0.059979 0.992423 0.286286
0.605985 0.029560 0.060115 0.992346 0.287287
0.606014 0.028795 0.060251 0.992268 0.288288
0.606042 0.028018 0.060387 0.992190 0.289289
0.606070 0.027230 0.060524 0.992112 0.290290
0.606097 0.026429 0.060661 0.992033 0.291291
0.606123 0.025618 0.060798 0.991953 0.292292
0.606148 0.024796 0.060935 0.991874 0.293293
0.606173 0.023964 0.061073 0.991793 0.294294
0.606197 0.023123 0.061211 0.991713 0.295295
0.606219 0.022273 0.061349 0.991631 0.296296
0.606241 0.021416 0.061487 0.991550 0.297297
0.606262 0.020551 0.061626 0.991468 0.298298
0.606283 0.019680 0.061765 0.991385 0.299299
0.606302 0.018803 0.061904 0.991302 0.300300
0.606320 0.017919 0.062043 0.991219 0.301301
0.606338 0.017028 0.062183 0.991135 0.302302
0.606354 0.016129 0.062323 0.991050 0.303303
0.606370 0.015223 0.062463 0.990966 0.304304
0.606385 0.014310 0.062603 0.990880 0.305305
0.606398 0.013389 0.062744 0.990795 0.306306
0.606411 0.012462 0.062885 0.990708 0.307307
0.606423 0.011528 0.063026 0.990622 0.308308
0.606434 0.010587 0.063167 0.990535 0.309309
0.606444 0.009639 0.063309 0.990447 0.310310
0.606453 0.008685 0.063451 0.990359 0.311311
0.606462 0.007725 0.063593 0.990271 0.312312
0.606469 0.006759 0.063736 0.990182 0.313313
0.606475 0.005788 0.063878 0.990092 0.314314
0.606481 0.004812 0.064021 0.990002 0.315315
0.606485 0.003831 0.064164 0.989912 0.316316
0.606488 0.002845 0.064308 0.989821 0.317317
0.606491 0.001856 0.064452 0.989730 0.318318
0.606492 0.000864 0.064596 0.989639 0.319319
0.606493 -0.000132 0.064740 0.989546 0.320320
0.606492 -0.001129 0.064885 0.989454 0.321321
0.606491 -0.002129 0.065029 0.989361 0.322322
0.606488 -0.003129 0.065174 0.989268 0.323323
0.606484 -0.004130 0.065320 0.989174 0.324324
0.606480 -0.005132 0.065465 0.989079 0.325325
0.606474 -0.006135 0.065611 0.988985 0.326326
0.606467 -0.007140 0.065757 0.988890 0.327327
0.606460 -0.008145 0.065903 0.988794 0.328328
0.606451 -0.009151 0.066050 0.988698 0.329329
0.606441 -0.010158 0.066197 0.988601 0.330330
0.606431 -0.011165 0.066344 0.988505 0.331331
0.606419 -0.012173 0.066491 0.988407 0.332332
0.606406 -0.013180 0.066638 0.988309 0.333333
0.606393 -0.014187 0.066786 0.988211 0.334334
0.606378 -0.015194 0.066934 0.988113 0.335335
0.606362 -0.016200 0.067082 0.988014 0.336336
0.606345 -0.017205 0.067231 0.987914 0.337337
0.606328 -0.018208 0.067379 0.987814 0.338338
0.606309 -0.019210 0.067528 0.987714 0.339339
0.606289 -0.020211 0.067677 0.987614 0.340340
0.606269 -0.021209 0.067827 0.987513 0.341341
0.606247 -0.022205 0.067976 0.987411 0.342342
0.606224 -0.023198 0.068126 0.987309 0.343343
0.606201 -0.024188 0.068276 0.987207 0.344344
0.606176 -0.025175 0.068426 0.987104 0.345345
0.606150 -0.026158 0.068576 0.987001 0.346346
0.606123 -0.027137 0.068727 0.986898 0.347347
0.606096 -0.028112 0.068878 0.986794 0.348348
0.606067 -0.029083 0.069028 0.986690 0.349349
0.606038 -0.030051 0.069180 0.986586 0.350350
0.606007 -0.031015 0.069331 0.986481 0.351351
0.605976 -0.031975 0.069482 0.986376 0.352352
0.605943 -0.032931 0.069634 0.986270 0.353353
0.605910 -0.033881 0.069786 0.986164 0.354354
0.605876 -0.034826 0.069938 0.986058 0.355355
0.605840 -0.035765 0.070090 0.985951 0.356356
0.605804 -0.036698 0.070243 0.985844 0.357357
0.605767 -0.037624 0.070395 0.985737 0.358358
0.605729 -0.038544 0.070548 0.985629 0.359359
0.605690 -0.039456 0.070701 0.985521 0.360360
0.605650 -0.040361 0.070854 0.985413 0.361361
0.605609 -0.041258 0.071007 0.985304 0.362362
0.605568 -0.042147 0.071160 0.985195 0.363363
0.605525 -0.043027 0.071314 0.985086 0.364364
0.605482 -0.043900 0.071468 0.984976 0.365365
0.605437 -0.044763 0.071621 0.984866 0.366366
0.605392 -0.045618 0.071775 0.984756 0.367367
0.605346 -0.046464 0.071929 0.984646 0.368368
0.605299 -0.047302 0.072083 0.984535 0.369369
0.605251 -0.048130 0.072238 0.984424 0.370370
0.605202 -0.048949 0.072392 0.984313 0.371371
0.605153 -0.049759 0.072547 0.984201 0.372372
0.605102 -0.050560 0.072701 0.984089 0.373373
0.605051 -0.051352 0.072856 0.983977 0.374374
0.604999 -0.052135 0.073011 0.983865 0.375375
0.604947 -0.052908 0.073166 0.983752 0.376376
0.604893 -0.053673 0.073321 0.983639 0.377377
0.604839 -0.054429 0.073476 0.983526 0.378378
0.604784 -0.055177 0.073631 0.983413 0.379379
0.604728 -0.055916 0.073786 0.983300 0.380380
0.604672 -0.056646 0.073941 0.983186 0.381381
0.604615 -0.057369 0.074097 0.983072 0.382382
0.604557 -0.058083 0.074252 0.982958 0.383383
0.604499 -0.058788 0.074408 0.982843 0.384384
0.604440 -0.059482 0.074563 0.982729 0.385385
0.604380 -0.060166 0.074719 0.982614 0.386386
0.604320 -0.060839 0.074875 0.982499 0.387387
0.604259 -0.061501 0.075031 0.982384 0.388388
0.604197 -0.062150 0.075186 0.982268 0.389389
0.604135 -0.062786 0.075342 0.982153 0.390390
0.604071 -0.063410 0.075498 0.982037 0.391391
0.604008 -0.064020 0.075654 0.981921 0.392392
0.603944 -0.064617 0.075810 0.981805 0.393393
0.603879 -0.065200 0.075966 0.981689 0.394394
0.603813 -0.065769 0.076122 0.981573 0.395395
0.603747 -0.066324 0.076278 0.981457 0.396396
0.603680 -0.066866 0.076434 0.981340 0.397397
0.603613 -0.067393 0.076590 0.981223 0.398398
0.603545 -0.067907 0.076746 0.981107 0.399399
0.603477 -0.068406 0.076902 0.980990 0.400400
0.603408 -0.068892 0.077058 0.980873 0.401401
0.603339 -0.069365 0.077214 0.980756 0.402402
0.603269 -0.069825 0.077370 0.980638 0.403403
0.603198 -0.070272 0.077525 0.980521 0.404404
0.603128 -0.070706 0.077681 0.980404 0.405405
0.603057 -0.071128 0.077837 0.980286 0.406406
0.602985 -0.071539 0.077993 0.980169 0.407407
0.602913 -0.071939 0.078149 0.980051 0.408408
0.602841 -0.072329 0.078305 0.979934 0.409409
0.602768 -0.072709 0.078460 0.979816 0.410410
0.602695 -0.073079 0.078616 0.979698 0.411411
0.602622 -0.073440 0.078771 0.979580 0.412412
0.602548 -0.073789 0.078927 0.979463 0.413413
0.602474 -0.074127 0.079082 0.979345 0.414414
0.602400 -0.074452 0.079238 0.979227 0.415415
0.602326 -0.074763 0.079393 0.979109 0.416416
0.602251 -0.075062 0.079548 0.978991 0.417417
0.602176 -0.075345 0.079704 0.978873 0.418418
0.602100 -0.075614 0.079859 0.978755 0.419419
0.602025 -0.075868 0.080014 0.978638 0.420420
0.601949 -0.076107 0.080168 0.978520 0.421421
0.601873 -0.076330 0.080323 0.978402 0.422422
0.601796 -0.076538 0.080478 0.978284 0.423423
0.601720 -0.076729 0.080632 0.978166 0.424424
0.601643 -0.076905 0.080787 0.978049 0.425425
0.601566 -0.077064 0.080941 0.977931 0.426426
0.601489 -0.077208 0.081095 0.977813 0.427427
0.601411 -0.077337 0.081250 0.977696 0.428428
0.601333 -0.077450 0.081404 0.977578 0.429429
0.601256 -0.077548 0.081557 0.977461 0.430430
0.601178 -0.077632 0.081711 0.977343 0.431431
0.601100 -0.077702 0.081865 0.977226 0.432432
0.601022 -0.077757 0.082018 0.977109 0.433433
0.600944 -0.077800 0.082171 0.976992 0.434434
0.600865 -0.077831 0.082325 0.976875 0.435435
0.600787 -0.077850 0.082478 0.976758 0.436436
0.600709 -0.077858 0.082630 0.976641 0.437437
0.600631 -0.077856 0.082783 0.976524 0.438438
0.600553 -0.077845 0.082936 0.976407 0.439439
0.600475 -0.077826 0.083088 0.976291 0.440440
0.600397 -0.077798 0.083240 0.976174 0.441441
0.600320 -0.077759 0.083392 0.976058 0.442442
0.600242 -0.077709 0.083544 0.975942 0.443443
0.600164 -0.077648 0.083695 0.975826 0.444444
0.600087 -0.077574 0.083847 0.975710 0.445445
0.600009 -0.077487 0.083998 0.975595 0.446446
0.599932 -0.077387 0.084149 0.975479 0.447447
0.599855 -0.077273 0.084300 0.975364 0.448448
0.599778 -0.077145 0.084451 0.975248 0.449449
0.599701 -0.077003 0.084601 0.975133 0.450450
0.599624 -0.076847 0.084751 0.975018 0.451451
0.599547 -0.076677 0.084901 0.974904 0.452452
0.599470 -0.076493 0.085051 0.974789 0.453453
0.599394 -0.076294 0.085201 0.974675 0.454454
0.599318 -0.076081 0.085350 0.974561 0.455455
0.599242 -0.075853 0.085499 0.974447 0.456456
0.599166 -0.075613 0.085648 0.974333 0.457457
0.599090 -0.075358 0.085797 0.974220 0.458458
0.599015 -0.075091 0.085946 0.974106 0.459459
0.598939 -0.074811 0.086094 0.973993 0.460460
0.598864 -0.074519 0.086242 0.973880 0.461461
0.598790 -0.074215 0.086390 0.973767 0.462462
0.598715 -0.073901 0.086537 0.973655 0.463463
0.598641 -0.073576 0.086684 0.973543 0.464464
0.598568 -0.073242 0.086831 0.973431 0.465465
0.598494 -0.072899 0.086978 0.973319 0.466466
0.598421 -0.072549 0.087125 0.973207 0.467467
0.598349 -0.072192 0.087271 0.973096 0.468468
0.598277 -0.071829 0.087417 0.972985 0.469469
0.598205 -0.071459 0.087563 0.972874 0.470470
0.598134 -0.071080 0.087708 0.972764 0.471471
0.598063 -0.070693 0.087853 0.972653 0.472472
0.597992 -0.070297 0.087998 0.972543 0.473473
0.597922 -0.069891 0.088143 0.972434 0.474474
0.597853 -0.069475 0.088287 0.972324 0.475475
0.597784 -0.069049 0.088431 0.972215 0.476476
0.597715 -0.068613 0.088575 0.972106 0.477477
0.597647 -0.068166 0.088719 0.971997 0.478478
0.597579 -0.067709 0.088862 0.971889 0.479479
0.597511 -0.067241 0.089005 0.971781 0.480480
0.597444 -0.066763 0.089148 0.971673 0.481481
0.597378 -0.066274 0.089290 0.971565 0.482482
0.597312 -0.065775 0.089432 0.971458 0.483483
0.597246 -0.065265 0.089574 0.971351 0.484484
0.597181 -0.064745 0.089716 0.971244 0.485485
0.597116 -0.064216 0.089857 0.971138 0.486486
0.597052 -0.063677 0.089998 0.971032 0.487487
0.596989 -0.063129 0.090138 0.970926 0.488488
0.596925 -0.062572 0.090279 0.970821 0.489489
0.596863 -0.062008 0.090419 0.970715 0.490490
0.596801 -0.061435 0.090558 0.970610 0.491491
0.596740 -0.060856 0.090698 0.970506 0.492492
0.596679 -0.060270 0.090837 0.970402 0.493493
0.596619 -0.059679 0.090976 0.970298 0.494494
0.596559 -0.059083 0.091114 0.970194 0.495495
0.596500 -0.058483 0.091252 0.970091 0.496496
0.596442 -0.057879 0.091390 0.969988 0.497497
0.596384 -0.057273 0.091528 0.969885 0.498498
0.596327 -0.056663 0.091665 0.969783 0.499499
0.596271 -0.056048 0.091802 0.969681 0.500501
0.596215 -0.055428 0.091938 0.969579 0.501502
0.596160 -0.054803 0.092075 0.969477 0.502503
0.596105 -0.054172 0.092211 0.969376 0.503504
0.596052 -0.053536 0.092346 0.969276 0.504505
0.595999 -0.052894 0.092482 0.969175 0.505506
0.595946 -0.052246 0.092616 0.969075 0.506507
0.595894 -0.051593 0.092751 0.968975 0.507508
0.595843 -0.050933 0.092885 0.968876 0.508509
0.595792 -0.050268 0.093019 0.968777 0.509510
0.595742 -0.049597 0.093153 0.968678 0.510511
0.595693 -0.048921 0.093286 0.968580 0.511512
0.595645 -0.048238 0.093419 0.968481 0.512513
0.595597 -0.047551 0.093552 0.968384 0.513514
0.595549 -0.046858 0.093684 0.968286 0.514515
0.595503 -0.046161 0.093816 0.968189 0.515516
0.595457 -0.045459 0.093948 0.968092 0.516517
0.595412 -0.044752 0.094079 0.967996 0.517518
0.595367 -0.044042 0.094210 0.967900 0.518519
0.595323 -0.043328 0.094341 0.967804 0.519520
0.595280 -0.042610 0.094471 0.967709 0.520521
0.595237 -0.041890 0.094601 0.967613 0.521522
0.595196 -0.041168 0.094731 0.967519 0.522523
0.595155 -0.040444 0.094860 0.967424 0.523524
0.595115 -0.039719 0.094989 0.967330 0.524525
0.595075 -0.038994 0.095118 0.967236 0.525526
0.595036 -0.038268 0.095246 0.967143 0.526527
0.594998 -0.037543 0.095374 0.967050 0.527528
0.594961 -0.036818 0.095502 0.966957 0.528529
0.594925 -0.036093 0.095629 0.966865 0.529530
0.594889 -0.035366 0.095756 0.966773 0.530531
0.594854 -0.034638 0.095883 0.966681 0.531532
0.594820 -0.033909 0.096009 0.966589 0.532533
0.594786 -0.033179 0.096135 0.966498 0.533534
0.594753 -0.032448 0.096261 0.966408 0.534535
0.594721 -0.031716 0.096387 0.966317 0.535536
0.594690 -0.030983 0.096512 0.966227 0.536537
0.594659 -0.030249 0.096636 0.966137 0.537538
0.594630 -0.029514 0.096761 0.966048 0.538539
0.594600 -0.028779 0.096885 0.965959 0.539540
0.594572 -0.028042 0.097008 0.965870 0.540541
0.594544 -0.027305 0.097132 0.965782 0.541542
0.594517 -0.026568 0.097255 0.965693 0.542543
0.594491 -0.025830 0.097377 0.965606 0.543544
0.594466 -0.025093 0.097500 0.965518 0.544545
0.594441 -0.024355 0.097622 0.965431 0.545546
0.594417 -0.023617 0.097744 0.965344 0.546547
0.594393 -0.022880 0.097865 0.965257 0.547548
0.594371 -0.022143 0.097986 0.965171 0.548549
0.594349 -0.021407 0.098107 0.965085 0.549550
0.594328 -0.020672 0.098227 0.965000 0.550551
0.594308 -0.019939 0.098348 0.964915 0.551552
0.594288 -0.019207 0.098467 0.964830 0.552553
0.594269 -0.018477 0.098587 0.964745 0.553554
0.594251 -0.017749 0.098706 0.964661 0.554555
0.594233 -0.017024 0.098825 0.964576 0.555556
0.594217 -0.016301 0.098944 0.964493 0.556557
0.594201 -0.015582 0.099062 0.964409 0.557558
0.594185 -0.014866 0.099180 0.964326 0.558559
0.594171 -0.014152 0.099297 0.964243 0.559560
0.594157 -0.013439 0.099415 0.964161 0.560561
0.594144 -0.012729 0.099532 0.964079 0.561562
0.594131 -0.012021 0.099648 0.963997 0.562563
0.594120 -0.011315 0.099765 0.963915 0.563564
0.594109 -0.010613 0.099881 0.963834 0.564565
0.594098 -0.009913 0.099997 0.963752 0.565566
0.594089 -0.009216 0.100112 0.963672 0.566567
0.594080 -0.008522 0.100227 0.963591 0.567568
0.594072 -0.007831 0.100342 0.963511 0.568569
0.594064 -0.007145 0.100457 0.963431 0.569570
0.594057 -0.006461 0.100571 0.963351 0.570571
0.594051 -0.005782 0.100685 0.963272 0.571572
0.594046 -0.005106 0.100799 0.963193 0.572573
0.594041 -0.004435 0.100913 0.963114 0.573574
0.594037 -0.003767 0.101026 0.963035 0.574575
0.594033 -0.003104 0.101139 0.962957 0.575576
0.594031 -0.002445 0.101251 0.962879 0.576577
0.594028 -0.001791 0.101364 0.962801 0.577578
0.594027 -0.001141 0.101476 0.962724 0.578579
0.594026 -0.000495 0.101587 0.962646 0.579580
0.594026 0.000146 0.101699 0.962569 0.580581
0.594027 0.000783 0.101810 0.962493 0.581582
0.594028 0.001415 0.101921 0.962416 0.582583
0.594029 0.002043 0.102032 0.962340 0.583584
0.594032 0.002666 0.102142 0.962264 0.584585
0.594035 0.003284 0.102253 0.962188 0.585586
0.594039 0.003898 0.102362 0.962113 0.586587
0.594043 0.004508 0.102472 0.962037 0.587588
0.594048 0.005113 0.102581 0.961962 0.588589
0.594053 0.005714 0.102691 0.961887 0.589590
0.594059 0.006310 0.102799 0.961813 0.590591
0.594066 0.006902 0.102908 0.961738 0.591592
0.594073 0.007491 0.103017 0.961664 0.592593
0.594081 0.008074 0.103125 0.961590 0.593594
0.594089 0.008653 0.103233 0.961517 0.594595
0.594098 0.009228 0.103340 0.961443 0.595596
0.594108 0.009797 0.103448 0.961370 0.596597
0.594118 0.010361 0.103555 0.961297 0.597598
0.594128 0.010919 0.103662 0.961224 0.598599
0.594139 0.011471 0.103768 0.961151 0.599600
0.594151 0.012018 0.103875 0.961079 0.600601
0.594163 0.012558 0.103981 0.961007 0.601602
0.594176 0.013093 0.104087 0.960935 0.602603
0.594189 0.013621 0.104193 0.960863 0.603604
0.594203 0.014142 0.104299 0.960791 0.604605
0.594218 0.014658 0.104404 0.960720 0.605606
0.594233 0.015167 0.104509 0.960649 0.606607
0.594248 0.015669 0.104614 0.960578 0.607608
0.594264 0.016165 0.104719 0.960507 0.608609
0.594280 0.016655 0.104823 0.960436 0.609610
0.594297 0.017138 0.104928 0.960365 0.610611
0.594315 0.017614 0.105032 0.960295 0.611612
0.594333 0.018085 0.105136 0.960225 0.612613
0.594351 0.018550 0.105239 0.960155 0.613614
0.594370 0.019008 0.105343 0.960085 0.614615
0.594389 0.019461 0.105446 0.960015 0.615616
0.594409 0.019908 0.105549 0.959946 0.616617
0.594429 0.020349 0.105652 0.959877 0.617618
0.594450 0.020786 0.105755 0.959807 0.618619
0.594471 0.021217 0.105857 0.959738 0.619620
0.594492 0.021643 0.105960 0.959669 0.620621
0.594514 0.022065 0.106062 0.959601 0.621622
0.594537 0.022480 0.106164 0.959532 0.622623
0.594559 0.022890 0.106266 0.959464 0.623624
0.594582 0.023294 0.106368 0.959395 0.624625
0.594606 0.023692 0.106469 0.959327 0.625626
0.594630 0.024083 0.106570 0.959259 0.626627
0.594654 0.024468 0.106672 0.959191 0.627628
0.594678 0.024845 0.106773 0.959124 0.628629
0.594703 0.025216 0.106873 0.959056 0.629630
0.594729 0.025580 0.106974 0.958988 0.630631
0.594755 0.025937 0.107075 0.958921 0.631632
0.594781 0.026286 0.107175 0.958854 0.632633
0.594807 0.026629 0.107275 0.958787 0.633634
0.594834 0.026964 0.107375 0.958720 0.634635
0.594861 0.027292 0.107475 0.958653 0.635636
0.594889 0.027612 0.107575 0.958586 0.636637
0.594917 0.027926 0.107675 0.958519 0.637638
0.594945 0.028233 0.107774 0.958453 0.638639
0.594973 0.028533 0.107874 0.958386 0.639640
0.595002 0.028827 0.107973 0.958320 0.640641
0.595031 0.029114 0.108072 0.958253 0.641642
0.595060 0.029395 0.108171 0.958187 0.642643
0.595090 0.029670 0.108270 0.958121 0.643644
0.595120 0.029940 0.108369 0.958055 0.644645
0.595150 0.030204 0.108467 0.957989 0.645646
0.595181 0.030463 0.108566 0.957923 0.646647
0.595211 0.030717 0.108664 0.957857 0.647648
0.595242 0.030967 0.108762 0.957792 0.648649
0.595273 0.031211 0.108861 0.957726 0.649650
0.595304 0.031450 0.108959 0.957661 0.650651
0.595336 0.031684 0.109057 0.957595 0.651652
0.595368 0.031912 0.109154 0.957530 0.652653
0.595400 0.032134 0.109252 0.957464 0.653654
0.595432 0.032349 0.109350 0.957399 0.654655
0.595464 0.032558 0.109447 0.957334 0.655656
0.595497 0.032760 0.109545 0.957269 0.656657
0.595530 0.032955 0.109642 0.957204 0.657658
0.595563 0.033144 0.109739 0.957139 0.658659
0.595596 0.033326 0.109837 0.957074 0.659660
0.595629 0.033501 0.109934 0.957009 0.660661
0.595663 0.033669 0.110031 0.956944 0.661662
0.595697 0.033830 0.110127 0.956879 0.662663
0.595731 0.033984 0.110224 0.956814 0.663664
0.595765 0.034131 0.110321 0.956749 0.664665
0.595799 0.034272 0.110418 0.956685 0.665666
0.595834 0.034406 0.110514 0.956620 0.666667
0.595868 0.034534 0.110611 0.956555 0.667668
0.595903 0.034656 0.110707 0.956491 0.668669
0.595938 0.034772 0.110804 0.956426 0.669670
0.595973 0.034882 0.110900 0.956362 0.670671
0.596008 0.034987 0.110996 0.956297 0.671672
0.596043 0.035087 0.111092 0.956233 0.672673
0.596078 0.035183 0.111188 0.956168 0.673674
0.596114 0.035274 0.111284 0.956104 0.674675
0.596149 0.035361 0.111380 0.956039 0.675676
0.596184 0.035444 0.111476 0.955975 0.676677
0.596220 0.035524 0.111572 0.955911 0.677678
0.596255 0.035599 0.111668 0.955846 0.678679
0.596291 0.035670 0.111764 0.955782 0.679680
0.596327 0.035736 0.111860 0.955717 0.680681
0.596362 0.035797 0.111955 0.955653 0.681682
0.596398 0.035853 0.112051 0.955589 0.682683
0.596434 0.035904 0.112147 0.955524 0.683684
0.596470 0.035949 0.112242 0.955460 0.684685
0.596506 0.035988 0.112338 0.955396 0.685686
0.596542 0.036022 0.112433 0.955331 0.686687
0.596578 0.036050 0.112528 0.955267 0.687688
0.596614 0.036072 0.112624 0.955203 0.688689
0.596650 0.036088 0.112719 0.955138 0.689690
0.596686 0.036099 0.112815 0.955074 0.690691
0.596722 0.036104 0.112910 0.955010 0.691692
0.596758 0.036104 0.113005 0.954945 0.692693
0.596795 0.036098 0.113100 0.954881 0.693694
0.596831 0.036087 0.113195 0.954816 0.694695
0.596867 0.036071 0.113291 0.954752 0.695696
0.596903 0.036049 0.113386 0.954688 0.696697
0.596939 0.036023 0.113481 0.954623 0.697698
0.596976 0.035992 0.113576 0.954559 0.698699
0.597012 0.035957 0.113671 0.954494 0.699700
0.597048 0.035919 0.113766 0.954430 0.700701
0.597084 0.035876 0.113861 0.954365 0.701702
0.597120 0.035830 0.113956 0.954300 0.702703
0.597156 0.035781 0.114051 0.954236 0.703704
0.597191 0.035730 0.114146 0.954171 0.704705
0.597227 0.035677 0.114241 0.954107 0.705706
0.597263 0.035621 0.114336 0.954042 0.706707
0.597298 0.035562 0.114431 0.953977 0.707708
0.597334 0.035500 0.114526 0.953912 0.708709
0.597369 0.035435 0.114621 0.953848 0.709710
0.597405 0.035366 0.114716 0.953783 0.710711
0.597440 0.035293 0.114811 0.953718 0.711712
0.597475 0.035217 0.114906 0.953653 0.712713
0.597510 0.035137 0.115001 0.953588 0.713714
0.597546 0.035053 0.115096 0.953523 0.714715
0.597581 0.034966 0.115190 0.953458 0.715716
0.597615 0.034874 0.115285 0.953393 0.716717
0.597650 0.034778 0.115380 0.953328 0.717718
0.597685 0.034679 0.115475 0.953263 0.718719
0.597720 0.034575 0.115570 0.953198 0.719720
0.597754 0.034468 0.115665 0.953133 0.720721
0.597789 0.034357 0.115760 0.953067 0.721722
0.597823 0.034242 0.115855 0.953002 0.722723
0.597857 0.034124 0.115949 0.952937 0.723724
0.597891 0.034003 0.116044 0.952871 0.724725
0.597925 0.033878 0.116139 0.952806 0.725726
0.597959 0.033750 0.116234 0.952740 0.726727
0.597993 0.033620 0.116329 0.952675 0.727728
0.598027 0.033487 0.116424 0.952609 0.728729
0.598060 0.033351 0.116519 0.952543 0.729730
0.598094 0.033214 0.116614 0.952478 0.730731
0.598127 0.033074 0.116709 0.952412 0.731732
0.598160 0.032933 0.116804 0.952346 0.732733
0.598193 0.032791 0.116898 0.952280 0.733734
0.598226 0.032648 0.116993 0.952214 0.734735
0.598258 0.032504 0.117088 0.952148 0.735736
0.598291 0.032360 0.117183 0.952082 0.736737
0.598323 0.032214 0.117278 0.952016 0.737738
0.598355 0.032066 0.117373 0.951950 0.738739
0.598387 0.031917 0.117468 0.951884 0.739740
0.598419 0.031766 0.117563 0.951818 0.740741
0.598451 0.031613 0.117658 0.951751 0.741742
0.598482 0.031459 0.117753 0.951685 0.742743
0.598514 0.031303 0.117848 0.951618 0.743744
0.598545 0.031145 0.117943 0.951552 0.744745
0.598576 0.030985 0.118038 0.951485 0.745746
0.598607 0.030823 0.118133 0.951419 0.746747
0.598638 0.030660 0.118228 0.951352 0.747748
0.598668 0.030494 0.118323 0.951285 0.748749
0.598699 0.030327 0.118418 0.951219 0.749750
0.598729 0.030159 0.118514 0.951152 0.750751
0.598759 0.029988 0.118609 0.951085 0.751752
0.598789 0.029817 0.118704 0.951018 0.752753
0.598819 0.029643 0.118799 0.950951 0.753754
0.598848 0.029469 0.118894 0.950884 0.754755
0.598878 0.029293 0.118989 0.950817 0.755756
0.598907 0.029116 0.119084 0.950750 0.756757
0.598936 0.028938 0.119179 0.950682 0.757758
0.598965 0.028760 0.119275 0.950615 0.758759
0.598994 0.028581 0.119370 0.950548 0.759760
0.599022 0.028401 0.119465 0.950480 0.760761
0.599051 0.028221 0.119560 0.950413 0.761762
0.599079 0.028041 0.119655 0.950345 0.762763
0.599107 0.027861 0.119750 0.950278 0.763764
0.599135 0.027682 0.119846 0.950210 0.764765
0.599163 0.027503 0.119941 0.950142 0.765766
0.599190 0.027326 0.120036 0.950074 0.766767
0.599217 0.027149 0.120131 0.950007 0.767768
0.599244 0.026972 0.120226 0.949939 0.768769
0.599271 0.026794 0.120322 0.949871 0.769770
0.599298 0.026618 0.120417 0.949803 0.770771
0.599325 0.026441 0.120512 0.949735 0.771772
0.599351 0.026264 0.120607 0.949667 0.772773
0.599377 0.026087 0.120703 0.949599 0.773774
0.599403 0.025911 0.120798 0.949530 0.774775
0.599429 0.025735 0.120893 0.949462 0.775776
0.599455 0.025560 0.120989 0.949394 0.776777
0.599480 0.025384 0.121084 0.949325 0.777778
0.599505 0.025209 0.121179 0.949257 0.778779
0.599531 0.025035 0.121274 0.949188 0.779780
0.599556 0.024861 0.121370 0.949120 0.780781
0.599580 0.024688 0.121465 0.949051 0.781782
0.599605 0.024515 0.121560 0.948983 0.782783
0.599629 0.024343 0.121655 0.948914 0.783784
0.599654 0.024171 0.121751 0.948845 0.784785
0.599678 0.024001 0.121846 0.948777 0.785786
0.599702 0.023831 0.121941 0.948708 0.786787
0.599726 0.023662 0.122037 0.948639 0.787788
0.599749 0.023494 0.122132 0.948570 0.788789
0.599773 0.023327 0.122227 0.948501 0.789790
0.599796 0.023161 0.122322 0.948432 0.790791
0.599819 0.022997 0.122418 0.948363 0.791792
0.599842 0.022833 0.122513 0.948294 0.792793
0.599865 0.022671 0.122608 0.948225 0.793794
0.599887 0.022510 0.122703 0.948156 0.794795
0.599910 0.022350 0.122798 0.948087 0.795796
0.599932 0.022192 0.122894 0.948017 0.796797
0.599954 0.022035 0.122989 0.947948 0.797798
0.599976 0.021880 0.123084 0.947879 0.798799
0.599998 0.021727 0.123179 0.947809 0.799800
0.600020 0.021576 0.123274 0.947740 0.800801
0.600041 0.021426 0.123369 0.947671 0.801802
0.600063 0.021277 0.123465 0.947601 0.802803
0.600084 0.021130 0.123560 0.947532 0.803804
0.600105 0.020984 0.123655 0.947462 0.804805
0.600126 0.020840 0.123750 0.947393 0.805806
0.600147 0.020697 0.123845 0.947323 0.806807
0.600167 0.020556 0.123940 0.947253 0.807808
0.600188 0.020417 0.124035 0.947184 0.808809
0.600208 0.020280 0.124130 0.947114 0.809810
0.600229 0.020145 0.124225 0.947044 0.810811
0.600249 0.020013 0.124320 0.946975 0.811812
0.600269 0.019882 0.124415 0.946905 0.812813
0.600289 0.019754 0.124510 0.946835 0.813814
0.600308 0.019629 0.124605 0.946766 0.814815
0.600328 0.019506 0.124700 0.946696 0.815816
0.600347 0.019385 0.124794 0.946626 0.816817
0.600367 0.019267 0.124889 0.946556 0.817818
0.600386 0.019151 0.124984 0.946486 0.818819
0.600405 0.019038 0.125079 0.946416 0.819820
0.600424 0.018928 0.125173 0.946346 0.820821
0.600443 0.018820 0.125268 0.946277 0.821822
0.600462 0.018715 0.125363 0.946207 0.822823
0.600480 0.018612 0.125457 0.946137 0.823824
0.600499 0.018511 0.125552 0.946067 0.824825
0.600517 0.018413 0.125646 0.945997 0.825826
0.600536 0.018317 0.125741 0.945927 0.826827
0.600554 0.018224 0.125835 0.945857 0.827828
0.600572 0.018133 0.125930 0.945787 0.828829
0.600590 0.018044 0.126024 0.945717 0.829830
0.600608 0.017956 0.126119 0.945647 0.830831
0.600626 0.017871 0.126213 0.945577 0.831832
0.600644 0.017788 0.126307 0.945507 0.832833
0.600662 0.017706 0.126401 0.945437 0.833834
0.600679 0.017626 0.126496 0.945367 0.834835
0.600697 0.017548 0.126590 0.945297 0.835836
0.600715 0.017472 0.126684 0.945227 0.836837
0.600732 0.017399 0.126778 0.945157 0.837838
0.600749 0.017328 0.126872 0.945087 0.838839
0.600767 0.017260 0.126966 0.945017 0.839840
0.600784 0.017195 0.127060 0.944947 0.840841
0.600801 0.017133 0.127154 0.944877 0.841842
0.600819 0.017074 0.127247 0.944807 0.842843
0.600836 0.017018 0.127341 0.944738 0.843844
0.600853 0.016965 0.127435 0.944668 0.844845
0.600870 0.016916 0.127528 0.944598 0.845846
0.600887 0.016870 0.127622 0.944528 0.846847
0.600904 0.016827 0.127715 0.944458 0.847848
0.600920 0.016788 0.127809 0.944388 0.848849
0.600937 0.016752 0.127902 0.944318 0.849850
0.600954 0.016720 0.127996 0.944249 0.850851
0.600971 0.016691 0.128089 0.944179 0.851852
0.600987 0.016665 0.128182 0.944109 0.852853
0.601004 0.016642 0.128275 0.944039 0.853854
0.601020 0.016622 0.128368 0.943970 0.854855
0.601037 0.016606 0.128461 0.943900 0.855856
0.601054 0.016592 0.128554 0.943830 0.856857
0.601070 0.016581 0.128647 0.943761 0.857858
0.601087 0.016573 0.128740 0.943691 0.858859
0.601103 0.016567 0.128833 0.943621 0.859860
0.601120 0.016563 0.128926 0.943552 0.860861
0.601136 0.016561 0.129018 0.943482 0.861862
0.601153 0.016562 0.129111 0.943413 0.862863
0.601169 0.016564 0.129203 0.943343 0.863864
0.601186 0.016567 0.129296 0.943274 0.864865
0.601202 0.016572 0.129388 0.943205 0.865866
0.601219 0.016580 0.129480 0.943135 0.866867
0.601236 0.016590 0.129572 0.943066 0.867868
0.601252 0.016602 0.129664 0.942997 0.868869
0.601269 0.016618 0.129756 0.942927 0.869870
0.601286 0.016636 0.129848 0.942858 0.870871
0.601302 0.016657 0.129940 0.942789 0.871872
0.601319 0.016681 0.130032 0.942720 0.872873
0.601336 0.016708 0.130124 0.942651 0.873874
0.601353 0.016738 0.130215 0.942582 0.874875
0.601370 0.016772 0.130307 0.942513 0.875876
0.601386 0.016809 0.130398 0.942444 0.876877
0.601403 0.016849 0.130490 0.942375 0.877878
0.601420 0.016892 0.130581 0.942307 0.878879
0.601437 0.016939 0.130672 0.942238 0.879880
0.601454 0.016989 0.130763 0.942169 0.880881
0.601471 0.017042 0.130854 0.942100 0.881882
0.601488 0.017098 0.130945 0.942032 0.882883
0.601505 0.017157 0.131036 0.941963 0.883884
0.601522 0.017219 0.131127 0.941895 0.884885
0.601540 0.017284 0.131217 0.941826 0.885886
0.601557 0.017351 0.131308 0.941758 0.886887
0.601574 0.017422 0.131398 0.941690 0.887888
0.601592 0.017494 0.131489 0.941622 0.888889
0.601609 0.017569 0.131579 0.941553 0.889890
0.601627 0.017646 0.131669 0.941485 0.890891
0.601644 0.017724 0.131759 0.941417 0.891892
0.601662 0.017805 0.131849 0.941349 0.892893
0.601680 0.017886 0.131939 0.941281 0.893894
0.601698 0.017969 0.132029 0.941213 0.894895
0.601716 0.018054 0.132119 0.941146 0.895896
0.601734 0.018141 0.132208 0.941078 0.896897
0.601752 0.018230 0.132298 0.941010 0.897898
0.601771 0.018321 0.132387 0.940943 0.898899
0.601789 0.018415 0.132477 0.940875 0.899900
0.601808 0.018511 0.132566 0.940808 0.900901
0.601826 0.018609 0.132655 0.940740 0.901902
0.601845 0.018710 0.132744 0.940673 0.902903
0.601864 0.018814 0.132833 0.940606 0.903904
0.601883 0.018920 0.132922 0.940539 0.904905
0.601902 0.019029 0.133010 0.940472 0.905906
0.601921 0.019140 0.133099 0.940405 0.906907
0.601940 0.019254 0.133187 0.940338 0.907908
0.601959 0.019371 0.133276 0.940271 0.908909
0.601979 0.019490 0.133364 0.940204 0.909910
0.601998 0.019612 0.133452 0.940137 0.910911
0.602018 0.019736 0.133540 0.940071 0.911912
0.602038 0.019863 0.133628 0.940004 0.912913
0.602058 0.019992 0.133716 0.939938 0.913914
0.602078 0.020123 0.133804 0.939871 0.914915
0.602098 0.020256 0.133891 0.939805 0.915916
0.602118 0.020391 0.133979 0.939739 0.916917
0.602139 0.020528 0.134066 0.939673 0.917918
0.602159 0.020666 0.134153 0.939607 0.918919
0.602180 0.020807 0.134241 0.939541 0.919920
0.602201 0.020948 0.134328 0.939475 0.920921
0.602222 0.021090 0.134415 0.939409 0.921922
0.602243 0.021233 0.134501 0.939343 0.922923
0.602264 0.021378 0.134588 0.939278 0.923924
0.602286 0.021523 0.134675 0.939212 0.924925
0.602307 0.021669 0.134761 0.939147 0.925926
0.602329 0.021817 0.134848 0.939081 0.926927
0.602351 0.021966 0.134934 0.939016 0.927928
0.602373 0.022116 0.135020 0.938951 0.928929
0.602395 0.022268 0.135106 0.938886 0.929930
0.602418 0.022422 0.135192 0.938821 0.930931
0.602440 0.022578 0.135278 0.938756 0.931932
0.602463 0.022735 0.135364 0.938691 0.932933
0.602486 0.022894 0.135449 0.938626 0.933934
0.602509 0.023054 0.135535 0.938562 0.934935
0.602532 0.023216 0.135620 0.938497 0.935936
0.602556 0.023381 0.135705 0.938433 0.936937
0.602579 0.023546 0.135790 0.938368 0.937938
0.602603 0.023714 0.135875 0.938304 0.938939
0.602627 0.023883 0.135960 0.938240 0.939940
0.602650 0.024054 0.136045 0.938176 0.940941
0.602675 0.024226 0.136129 0.938112 0.941942
0.602699 0.024400 0.136214 0.938048 0.942943
0.602723 0.024575 0.136298 0.937984 0.943944
0.602748 0.024752 0.136383 0.937920 0.944945
0.602773 0.024929 0.136467 0.937856 0.945946
0.602798 0.025108 0.136551 0.937793 0.946947
0.602823 0.025288 0.136635 0.937729 0.947948
0.602848 0.025468 0.136719 0.937666 0.948949
0.602874 0.025649 0.136802 0.937603 0.949950
0.602900 0.025831 0.136886 0.937540 0.950951
0.602926 0.026012 0.136969 0.937477 0.951952
0.602952 0.026194 0.137053 0.937414 0.952953
0.602978 0.026376 0.137136 0.937351 0.953954
0.603004 0.026558 0.137219 0.937288 0.954955
0.603031 0.026740 0.137302 0.937225 0.955956
0.603058 0.026923 0.137385 0.937163 0.956957
0.603085 0.027105 0.137467 0.937100 0.957958
0.603112 0.027289 0.137550 0.937038 0.958959
0.603140 0.027472 0.137633 0.936975 0.959960
0.603167 0.027657 0.137715 0.936913 0.960961
0.603195 0.027842 0.137797 0.936851 0.961962
0.603223 0.028027 0.137879 0.936789 0.962963
0.603251 0.028213 0.137961 0.936727 0.963964
0.603280 0.028400 0.138043 0.936665 0.964965
0.603308 0.028588 0.138125 0.936603 0.965966
0.603337 0.028776 0.138207 0.936542 0.966967
0.603366 0.028965 0.138288 0.936480 0.967968
0.603395 0.029154 0.138370 0.936419 0.968969
0.603424 0.029344 0.138451 0.936357 0.969970
0.603454 0.029535 0.138532 0.936296 0.970971
0.603483 0.029726 0.138613 0.936235 0.971972
0.603513 0.029918 0.138694 0.936174 0.972973
0.603543 0.030110 0.138775 0.936113 0.973974
0.603574 0.030303 0.138856 0.936052 0.974975
0.603604 0.030496 0.138936 0.935991 0.975976
0.603635 0.030689 0.139017 0.935930 0.976977
0.603665 0.030883 0.139097 0.935869 0.977978
0.603696 0.031076 0.139177 0.935809 0.978979
0.603728 0.031270 0.139258 0.935748 0.979980
0.603759 0.031464 0.139338 0.935688 0.980981
0.603790 0.031657 0.139417 0.935628 0.981982
0.603822 0.031850 0.139497 0.935568 0.982983
0.603854 0.032043 0.139577 0.935507 0.983984
0.603886 0.032235 0.139656 0.935448 0.984985
0.603919 0.032426 0.139736 0.935388 0.985986
0.603951 0.032617 0.139815 0.935328 0.986987
0.603984 0.032807 0.139894 0.935268 0.987988
0.604017 0.032996 0.139974 0.935208 0.988989
0.604050 0.033184 0.140053 0.935149 0.989990
0.604083 0.033373 0.140131 0.935089 0.990991
0.604117 0.033561 0.140210 0.935030 0.991992
0.604150 0.033748 0.140289 0.934971 0.992993
0.604184 0.033936 0.140367 0.934912 0.993994
0.604218 0.034123 0.140446 0.934852 0.994995
0.604253 0.034309 0.140524 0.934793 0.995996
0.604287 0.034495 0.140602 0.934735 0.996997
0.604322 0.034681 0.140680 0.934676 0.997998
0.604356 0.034866 0.140758 0.934617 0.998999
0.604391 0.035050 0.140836 0.934558 1.000000


==> plots2/dat_files/Single_PINN_traj_0_predictions.dat <==
theta omega E_q E_d time
-0.029526 0.654987 0.001752 0.992537 0.000000
-0.028793 0.651740 0.001768 0.992573 0.001001
-0.028059 0.648422 0.001781 0.992598 0.002002
-0.027325 0.645062 0.001792 0.992612 0.003003
-0.026589 0.641680 0.001801 0.992617 0.004004
-0.025853 0.638304 0.001806 0.992614 0.005005
-0.025117 0.634956 0.001809 0.992602 0.006006
-0.024382 0.631650 0.001810 0.992584 0.007007
-0.023647 0.628401 0.001808 0.992558 0.008008
-0.022914 0.625225 0.001803 0.992526 0.009009
-0.022182 0.622128 0.001796 0.992488 0.010010
-0.021452 0.619121 0.001786 0.992445 0.011011
-0.020725 0.616211 0.001773 0.992396 0.012012
-0.020000 0.613399 0.001758 0.992343 0.013013
-0.019278 0.610689 0.001740 0.992285 0.014014
-0.018559 0.608082 0.001720 0.992224 0.015015
-0.017844 0.605575 0.001697 0.992158 0.016016
-0.017132 0.603176 0.001672 0.992089 0.017017
-0.016424 0.600872 0.001644 0.992017 0.018018
-0.015719 0.598667 0.001614 0.991942 0.019019
-0.015019 0.596553 0.001582 0.991865 0.020020
-0.014323 0.594528 0.001547 0.991785 0.021021
-0.013632 0.592585 0.001510 0.991702 0.022022
-0.012945 0.590721 0.001471 0.991618 0.023023
-0.012262 0.588932 0.001430 0.991532 0.024024
-0.011584 0.587211 0.001387 0.991444 0.025025
-0.010910 0.585554 0.001341 0.991355 0.026026
-0.010241 0.583954 0.001294 0.991265 0.027027
-0.009577 0.582406 0.001244 0.991174 0.028028
-0.008917 0.580908 0.001193 0.991081 0.029029
-0.008262 0.579453 0.001139 0.990988 0.030030
-0.007611 0.578036 0.001084 0.990895 0.031031
-0.006965 0.576654 0.001027 0.990801 0.032032
-0.006323 0.575302 0.000969 0.990706 0.033033
-0.005686 0.573979 0.000908 0.990611 0.034034
-0.005053 0.572676 0.000846 0.990516 0.035035
-0.004424 0.571395 0.000783 0.990421 0.036036
-0.003800 0.570131 0.000717 0.990325 0.037037
-0.003180 0.568883 0.000651 0.990230 0.038038
-0.002564 0.567644 0.000583 0.990134 0.039039
-0.001952 0.566416 0.000513 0.990038 0.040040
-0.001344 0.565194 0.000442 0.989943 0.041041
-0.000740 0.563981 0.000370 0.989847 0.042042
-0.000140 0.562771 0.000297 0.989751 0.043043
0.000457 0.561565 0.000223 0.989655 0.044044
0.001051 0.560362 0.000147 0.989560 0.045045
0.001640 0.559159 0.000071 0.989464 0.046046
0.002227 0.557957 -0.000007 0.989368 0.047047
0.002810 0.556756 -0.000085 0.989272 0.048048
0.003390 0.555554 -0.000164 0.989176 0.049049
0.003966 0.554352 -0.000244 0.989080 0.050050
0.004540 0.553148 -0.000325 0.988984 0.051051
0.005112 0.551946 -0.000406 0.988887 0.052052
0.005680 0.550740 -0.000488 0.988790 0.053053
0.006245 0.549534 -0.000571 0.988693 0.054054
0.006808 0.548327 -0.000654 0.988596 0.055055
0.007368 0.547120 -0.000738 0.988499 0.056056
0.007926 0.545912 -0.000822 0.988401 0.057057
0.008482 0.544707 -0.000906 0.988303 0.058058
0.009035 0.543500 -0.000990 0.988204 0.059059
0.009586 0.542295 -0.001075 0.988105 0.060060
0.010136 0.541090 -0.001160 0.988006 0.061061
0.010683 0.539890 -0.001245 0.987906 0.062062
0.011228 0.538689 -0.001330 0.987806 0.063063
0.011772 0.537493 -0.001415 0.987705 0.064064
0.012314 0.536300 -0.001501 0.987603 0.065065
0.012854 0.535110 -0.001586 0.987501 0.066066
0.013393 0.533925 -0.001671 0.987399 0.067067
0.013930 0.532745 -0.001755 0.987296 0.068068
0.014466 0.531571 -0.001840 0.987193 0.069069
0.015000 0.530402 -0.001924 0.987088 0.070070
0.015534 0.529238 -0.002008 0.986984 0.071071
0.016066 0.528083 -0.002092 0.986878 0.072072
0.016597 0.526934 -0.002176 0.986773 0.073073
0.017127 0.525791 -0.002259 0.986666 0.074074
0.017655 0.524658 -0.002341 0.986559 0.075075
0.018183 0.523533 -0.002424 0.986452 0.076076
0.018709 0.522416 -0.002505 0.986343 0.077077
0.019235 0.521308 -0.002587 0.986235 0.078078
0.019760 0.520209 -0.002668 0.986125 0.079079
0.020284 0.519120 -0.002748 0.986015 0.080080
0.020807 0.518041 -0.002827 0.985905 0.081081
0.021330 0.516971 -0.002906 0.985794 0.082082
0.021852 0.515911 -0.002985 0.985682 0.083083
0.022374 0.514861 -0.003063 0.985570 0.084084
0.022894 0.513823 -0.003140 0.985458 0.085085
0.023414 0.512794 -0.003217 0.985345 0.086086
0.023934 0.511776 -0.003292 0.985231 0.087087
0.024452 0.510769 -0.003368 0.985117 0.088088
0.024971 0.509772 -0.003442 0.985003 0.089089
0.025489 0.508787 -0.003516 0.984887 0.090090
0.026006 0.507811 -0.003589 0.984772 0.091091
0.026523 0.506848 -0.003662 0.984656 0.092092
0.027039 0.505895 -0.003734 0.984540 0.093093
0.027555 0.504952 -0.003805 0.984424 0.094094
0.028071 0.504019 -0.003875 0.984307 0.095095
0.028586 0.503098 -0.003944 0.984190 0.096096
0.029100 0.502186 -0.004013 0.984072 0.097097
0.029615 0.501285 -0.004081 0.983954 0.098098
0.030128 0.500394 -0.004149 0.983836 0.099099
0.030642 0.499513 -0.004216 0.983718 0.100100
0.031155 0.498642 -0.004282 0.983599 0.101101
0.031668 0.497781 -0.004347 0.983480 0.102102
0.032180 0.496930 -0.004411 0.983361 0.103103
0.032692 0.496087 -0.004475 0.983242 0.104104
0.033204 0.495253 -0.004538 0.983122 0.105105
0.033714 0.494429 -0.004601 0.983003 0.106106
0.034225 0.493613 -0.004662 0.982883 0.107107
0.034736 0.492806 -0.004724 0.982763 0.108108
0.035245 0.492007 -0.004784 0.982643 0.109109
0.035755 0.491215 -0.004844 0.982523 0.110110
0.036264 0.490432 -0.004903 0.982403 0.111111
0.036772 0.489656 -0.004961 0.982283 0.112112
0.037281 0.488887 -0.005019 0.982162 0.113113
0.037788 0.488125 -0.005076 0.982042 0.114114
0.038295 0.487370 -0.005133 0.981922 0.115115
0.038802 0.486621 -0.005189 0.981802 0.116116
0.039309 0.485879 -0.005244 0.981682 0.117117
0.039814 0.485143 -0.005299 0.981561 0.118118
0.040319 0.484412 -0.005353 0.981442 0.119119
0.040824 0.483686 -0.005407 0.981322 0.120120
0.041328 0.482966 -0.005460 0.981202 0.121121
0.041831 0.482251 -0.005512 0.981082 0.122122
0.042334 0.481541 -0.005564 0.980963 0.123123
0.042836 0.480835 -0.005616 0.980843 0.124124
0.043338 0.480134 -0.005667 0.980724 0.125125
0.043839 0.479436 -0.005717 0.980605 0.126126
0.044340 0.478743 -0.005767 0.980486 0.127127
0.044839 0.478053 -0.005817 0.980368 0.128128
0.045339 0.477365 -0.005866 0.980250 0.129129
0.045837 0.476681 -0.005914 0.980132 0.130130
0.046335 0.476000 -0.005963 0.980014 0.131131
0.046832 0.475323 -0.006010 0.979897 0.132132
0.047328 0.474648 -0.006058 0.979780 0.133133
0.047824 0.473973 -0.006105 0.979663 0.134134
0.048320 0.473302 -0.006151 0.979546 0.135135
0.048814 0.472634 -0.006197 0.979431 0.136136
0.049307 0.471966 -0.006243 0.979315 0.137137
0.049799 0.471299 -0.006289 0.979200 0.138138
0.050291 0.470636 -0.006334 0.979085 0.139139
0.050782 0.469972 -0.006378 0.978971 0.140140
0.051272 0.469311 -0.006423 0.978857 0.141141
0.051761 0.468649 -0.006467 0.978744 0.142142
0.052250 0.467989 -0.006510 0.978631 0.143143
0.052737 0.467329 -0.006554 0.978518 0.144144
0.053224 0.466672 -0.006597 0.978406 0.145145
0.053710 0.466014 -0.006640 0.978295 0.146146
0.054194 0.465355 -0.006682 0.978184 0.147147
0.054678 0.464697 -0.006725 0.978074 0.148148
0.055161 0.464039 -0.006767 0.977964 0.149149
0.055643 0.463382 -0.006808 0.977855 0.150150
0.056124 0.462724 -0.006850 0.977747 0.151151
0.056604 0.462066 -0.006891 0.977639 0.152152
0.057083 0.461409 -0.006932 0.977532 0.153153
0.057561 0.460751 -0.006973 0.977425 0.154154
0.058038 0.460091 -0.007014 0.977319 0.155155
0.058514 0.459433 -0.007054 0.977214 0.156156
0.058989 0.458774 -0.007094 0.977109 0.157157
0.059463 0.458114 -0.007134 0.977005 0.158158
0.059936 0.457454 -0.007174 0.976902 0.159159
0.060409 0.456794 -0.007213 0.976799 0.160160
0.060879 0.456132 -0.007253 0.976697 0.161161
0.061349 0.455470 -0.007292 0.976596 0.162162
0.061818 0.454808 -0.007331 0.976496 0.163163
0.062285 0.454144 -0.007370 0.976396 0.164164
0.062752 0.453479 -0.007408 0.976297 0.165165
0.063217 0.452815 -0.007447 0.976199 0.166166
0.063682 0.452149 -0.007485 0.976102 0.167167
0.064145 0.451482 -0.007523 0.976005 0.168168
0.064608 0.450815 -0.007561 0.975909 0.169169
0.065069 0.450147 -0.007599 0.975815 0.170170
0.065529 0.449479 -0.007637 0.975721 0.171171
0.065988 0.448810 -0.007674 0.975627 0.172172
0.066446 0.448140 -0.007711 0.975535 0.173173
0.066903 0.447469 -0.007748 0.975443 0.174174
0.067359 0.446799 -0.007786 0.975352 0.175175
0.067813 0.446127 -0.007822 0.975262 0.176176
0.068267 0.445454 -0.007859 0.975173 0.177177
0.068719 0.444780 -0.007896 0.975085 0.178178
0.069171 0.444106 -0.007932 0.974998 0.179179
0.069621 0.443430 -0.007968 0.974911 0.180180
0.070070 0.442757 -0.008005 0.974825 0.181181
0.070519 0.442081 -0.008041 0.974741 0.182182
0.070966 0.441405 -0.008077 0.974657 0.183183
0.071412 0.440727 -0.008112 0.974573 0.184184
0.071857 0.440051 -0.008148 0.974491 0.185185
0.072301 0.439374 -0.008183 0.974410 0.186186
0.072744 0.438696 -0.008219 0.974329 0.187187
0.073186 0.438018 -0.008254 0.974250 0.188188
0.073626 0.437339 -0.008289 0.974172 0.189189
0.074066 0.436662 -0.008324 0.974094 0.190190
0.074505 0.435983 -0.008359 0.974017 0.191191
0.074943 0.435305 -0.008393 0.973941 0.192192
0.075379 0.434627 -0.008428 0.973866 0.193193
0.075814 0.433950 -0.008462 0.973792 0.194194
0.076249 0.433270 -0.008496 0.973718 0.195195
0.076683 0.432592 -0.008530 0.973646 0.196196
0.077116 0.431913 -0.008564 0.973574 0.197197
0.077547 0.431236 -0.008598 0.973504 0.198198
0.077978 0.430558 -0.008631 0.973434 0.199199
0.078408 0.429880 -0.008665 0.973365 0.200200
0.078837 0.429204 -0.008698 0.973297 0.201201
0.079264 0.428527 -0.008731 0.973230 0.202202
0.079691 0.427852 -0.008764 0.973163 0.203203
0.080117 0.427176 -0.008797 0.973098 0.204204
0.080542 0.426501 -0.008830 0.973033 0.205205
0.080966 0.425827 -0.008862 0.972970 0.206206
0.081389 0.425154 -0.008895 0.972907 0.207207
0.081812 0.424481 -0.008927 0.972845 0.208208
0.082233 0.423809 -0.008959 0.972784 0.209209
0.082654 0.423137 -0.008991 0.972723 0.210210
0.083073 0.422468 -0.009022 0.972664 0.211211
0.083492 0.421797 -0.009054 0.972605 0.212212
0.083910 0.421130 -0.009085 0.972547 0.213213
0.084327 0.420462 -0.009116 0.972490 0.214214
0.084744 0.419796 -0.009147 0.972434 0.215215
0.085160 0.419131 -0.009178 0.972378 0.216216
0.085574 0.418468 -0.009209 0.972324 0.217217
0.085988 0.417804 -0.009239 0.972270 0.218218
0.086402 0.417143 -0.009269 0.972217 0.219219
0.086814 0.416483 -0.009300 0.972164 0.220220
0.087226 0.415824 -0.009329 0.972113 0.221221
0.087637 0.415168 -0.009359 0.972062 0.222222
0.088047 0.414512 -0.009389 0.972012 0.223223
0.088457 0.413858 -0.009418 0.971963 0.224224
0.088866 0.413205 -0.009447 0.971914 0.225225
0.089274 0.412553 -0.009476 0.971866 0.226226
0.089682 0.411903 -0.009505 0.971819 0.227227
0.090088 0.411256 -0.009533 0.971773 0.228228
0.090494 0.410609 -0.009562 0.971727 0.229229
0.090900 0.409966 -0.009590 0.971682 0.230230
0.091305 0.409323 -0.009618 0.971638 0.231231
0.091709 0.408683 -0.009645 0.971594 0.232232
0.092113 0.408043 -0.009673 0.971551 0.233233
0.092516 0.407407 -0.009700 0.971509 0.234234
0.092918 0.406772 -0.009727 0.971467 0.235235
0.093320 0.406138 -0.009754 0.971426 0.236236
0.093721 0.405507 -0.009781 0.971385 0.237237
0.094122 0.404877 -0.009807 0.971345 0.238238
0.094522 0.404250 -0.009833 0.971306 0.239239
0.094922 0.403625 -0.009860 0.971268 0.240240
0.095321 0.403002 -0.009885 0.971229 0.241241
0.095720 0.402381 -0.009911 0.971192 0.242242
0.096117 0.401762 -0.009936 0.971155 0.243243
0.096515 0.401146 -0.009961 0.971119 0.244244
0.096912 0.400531 -0.009986 0.971083 0.245245
0.097308 0.399919 -0.010011 0.971048 0.246246
0.097704 0.399309 -0.010036 0.971013 0.247247
0.098100 0.398700 -0.010060 0.970978 0.248248
0.098495 0.398094 -0.010084 0.970945 0.249249
0.098889 0.397492 -0.010108 0.970912 0.250250
0.099283 0.396891 -0.010131 0.970879 0.251251
0.099677 0.396290 -0.010154 0.970846 0.252252
0.100070 0.395695 -0.010177 0.970815 0.253253
0.100463 0.395100 -0.010200 0.970783 0.254254
0.100855 0.394507 -0.010223 0.970752 0.255255
0.101247 0.393919 -0.010245 0.970722 0.256256
0.101639 0.393331 -0.010267 0.970692 0.257257
0.102030 0.392745 -0.010289 0.970662 0.258258
0.102421 0.392163 -0.010311 0.970633 0.259259
0.102811 0.391582 -0.010332 0.970604 0.260260
0.103201 0.391004 -0.010353 0.970576 0.261261
0.103590 0.390428 -0.010374 0.970548 0.262262
0.103979 0.389854 -0.010395 0.970520 0.263263
0.104368 0.389284 -0.010415 0.970493 0.264264
0.104756 0.388715 -0.010436 0.970466 0.265265
0.105144 0.388148 -0.010456 0.970440 0.266266
0.105532 0.387584 -0.010475 0.970414 0.267267
0.105919 0.387022 -0.010495 0.970388 0.268268
0.106306 0.386463 -0.010514 0.970362 0.269269
0.106693 0.385905 -0.010533 0.970337 0.270270
0.107079 0.385351 -0.010551 0.970312 0.271271
0.107465 0.384797 -0.010570 0.970287 0.272272
0.107850 0.384249 -0.010588 0.970263 0.273273
0.108236 0.383701 -0.010606 0.970239 0.274274
0.108620 0.383156 -0.010624 0.970215 0.275275
0.109005 0.382612 -0.010641 0.970191 0.276276
0.109389 0.382071 -0.010658 0.970168 0.277277
0.109773 0.381532 -0.010675 0.970145 0.278278
0.110157 0.380996 -0.010692 0.970122 0.279279
0.110540 0.380462 -0.010708 0.970100 0.280280
0.110923 0.379931 -0.010724 0.970077 0.281281
0.111306 0.379400 -0.010740 0.970055 0.282282
0.111688 0.378874 -0.010756 0.970033 0.283283
0.112070 0.378348 -0.010771 0.970011 0.284284
0.112452 0.377826 -0.010787 0.969990 0.285285
0.112833 0.377305 -0.010801 0.969968 0.286286
0.113214 0.376787 -0.010816 0.969947 0.287287
0.113595 0.376269 -0.010830 0.969926 0.288288
0.113975 0.375755 -0.010844 0.969905 0.289289
0.114355 0.375243 -0.010858 0.969885 0.290290
0.114735 0.374733 -0.010872 0.969864 0.291291
0.115114 0.374226 -0.010885 0.969844 0.292292
0.115493 0.373720 -0.010898 0.969824 0.293293
0.115872 0.373215 -0.010911 0.969804 0.294294
0.116251 0.372714 -0.010924 0.969783 0.295295
0.116629 0.372215 -0.010936 0.969764 0.296296
0.117007 0.371718 -0.010948 0.969744 0.297297
0.117384 0.371222 -0.010960 0.969724 0.298298
0.117761 0.370728 -0.010971 0.969705 0.299299
0.118138 0.370237 -0.010983 0.969685 0.300300
0.118515 0.369748 -0.010994 0.969666 0.301301
0.118891 0.369260 -0.011005 0.969647 0.302302
0.119268 0.368774 -0.011015 0.969627 0.303303
0.119643 0.368291 -0.011025 0.969608 0.304304
0.120019 0.367810 -0.011035 0.969589 0.305305
0.120394 0.367329 -0.011045 0.969570 0.306306
0.120769 0.366851 -0.011054 0.969551 0.307307
0.121143 0.366375 -0.011064 0.969533 0.308308
0.121517 0.365900 -0.011073 0.969514 0.309309
0.121891 0.365427 -0.011081 0.969495 0.310310
0.122265 0.364957 -0.011090 0.969476 0.311311
0.122637 0.364489 -0.011098 0.969458 0.312312
0.123010 0.364021 -0.011106 0.969439 0.313313
0.123383 0.363556 -0.011113 0.969420 0.314314
0.123755 0.363094 -0.011121 0.969402 0.315315
0.124127 0.362632 -0.011128 0.969383 0.316316
0.124498 0.362172 -0.011135 0.969364 0.317317
0.124869 0.361714 -0.011142 0.969346 0.318318
0.125240 0.361255 -0.011148 0.969328 0.319319
0.125610 0.360802 -0.011154 0.969309 0.320320
0.125981 0.360348 -0.011160 0.969290 0.321321
0.126350 0.359896 -0.011165 0.969272 0.322322
0.126720 0.359448 -0.011171 0.969253 0.323323
0.127089 0.358998 -0.011176 0.969235 0.324324
0.127458 0.358551 -0.011181 0.969216 0.325325
0.127826 0.358105 -0.011185 0.969198 0.326326
0.128194 0.357662 -0.011189 0.969179 0.327327
0.128562 0.357220 -0.011193 0.969161 0.328328
0.128929 0.356779 -0.011197 0.969142 0.329329
0.129296 0.356340 -0.011201 0.969123 0.330330
0.129663 0.355902 -0.011204 0.969105 0.331331
0.130029 0.355467 -0.011207 0.969086 0.332332
0.130395 0.355032 -0.011210 0.969067 0.333333
0.130760 0.354598 -0.011212 0.969049 0.334334
0.131126 0.354168 -0.011215 0.969030 0.335335
0.131490 0.353737 -0.011216 0.969011 0.336336
0.131855 0.353308 -0.011218 0.968992 0.337337
0.132218 0.352882 -0.011220 0.968973 0.338338
0.132582 0.352455 -0.011221 0.968954 0.339339
0.132946 0.352030 -0.011222 0.968935 0.340340
0.133308 0.351607 -0.011223 0.968916 0.341341
0.133671 0.351185 -0.011223 0.968897 0.342342
0.134033 0.350766 -0.011223 0.968878 0.343343
0.134395 0.350346 -0.011223 0.968859 0.344344
0.134756 0.349927 -0.011223 0.968840 0.345345
0.135117 0.349512 -0.011222 0.968820 0.346346
0.135477 0.349097 -0.011222 0.968801 0.347347
0.135838 0.348683 -0.011220 0.968782 0.348348
0.136197 0.348270 -0.011219 0.968762 0.349349
0.136557 0.347858 -0.011218 0.968743 0.350350
0.136916 0.347448 -0.011216 0.968723 0.351351
0.137274 0.347040 -0.011214 0.968704 0.352352
0.137632 0.346633 -0.011211 0.968684 0.353353
0.137990 0.346226 -0.011209 0.968664 0.354354
0.138348 0.345820 -0.011206 0.968644 0.355355
0.138705 0.345416 -0.011203 0.968624 0.356356
0.139061 0.345014 -0.011199 0.968604 0.357357
0.139418 0.344612 -0.011196 0.968584 0.358358
0.139773 0.344212 -0.011192 0.968564 0.359359
0.140128 0.343812 -0.011188 0.968544 0.360360
0.140483 0.343414 -0.011184 0.968524 0.361361
0.140838 0.343017 -0.011179 0.968504 0.362362
0.141192 0.342622 -0.011174 0.968483 0.363363
0.141545 0.342226 -0.011169 0.968463 0.364364
0.141899 0.341833 -0.011164 0.968443 0.365365
0.142252 0.341440 -0.011158 0.968422 0.366366
0.142604 0.341048 -0.011152 0.968401 0.367367
0.142956 0.340658 -0.011146 0.968381 0.368368
0.143308 0.340269 -0.011140 0.968360 0.369369
0.143659 0.339881 -0.011133 0.968339 0.370370
0.144010 0.339493 -0.011127 0.968318 0.371371
0.144360 0.339107 -0.011120 0.968297 0.372372
0.144710 0.338722 -0.011112 0.968276 0.373373
0.145059 0.338337 -0.011105 0.968255 0.374374
0.145408 0.337954 -0.011097 0.968234 0.375375
0.145757 0.337572 -0.011089 0.968213 0.376376
0.146105 0.337191 -0.011081 0.968191 0.377377
0.146452 0.336811 -0.011072 0.968170 0.378378
0.146800 0.336432 -0.011063 0.968148 0.379379
0.147147 0.336053 -0.011054 0.968127 0.380380
0.147493 0.335676 -0.011045 0.968106 0.381381
0.147839 0.335300 -0.011036 0.968084 0.382382
0.148185 0.334924 -0.011026 0.968062 0.383383
0.148530 0.334550 -0.011016 0.968040 0.384384
0.148875 0.334176 -0.011006 0.968018 0.385385
0.149219 0.333802 -0.010996 0.967996 0.386386
0.149563 0.333431 -0.010985 0.967974 0.387387
0.149907 0.333060 -0.010974 0.967952 0.388388
0.150249 0.332691 -0.010963 0.967930 0.389389
0.150592 0.332322 -0.010952 0.967908 0.390390
0.150934 0.331953 -0.010940 0.967886 0.391391
0.151276 0.331586 -0.010928 0.967863 0.392392
0.151617 0.331219 -0.010916 0.967841 0.393393
0.151958 0.330853 -0.010904 0.967819 0.394394
0.152299 0.330489 -0.010891 0.967796 0.395395
0.152639 0.330124 -0.010879 0.967774 0.396396
0.152979 0.329762 -0.010866 0.967751 0.397397
0.153318 0.329399 -0.010853 0.967728 0.398398
0.153656 0.329038 -0.010839 0.967705 0.399399
0.153994 0.328676 -0.010826 0.967683 0.400400
0.154332 0.328317 -0.010812 0.967660 0.401401
0.154670 0.327957 -0.010797 0.967637 0.402402
0.155007 0.327599 -0.010783 0.967614 0.403403
0.155344 0.327241 -0.010769 0.967591 0.404404
0.155680 0.326884 -0.010754 0.967568 0.405405
0.156016 0.326528 -0.010739 0.967544 0.406406
0.156351 0.326173 -0.010724 0.967521 0.407407
0.156686 0.325817 -0.010708 0.967498 0.408408
0.157020 0.325465 -0.010693 0.967475 0.409409
0.157354 0.325111 -0.010677 0.967451 0.410410
0.157688 0.324759 -0.010661 0.967428 0.411411
0.158021 0.324407 -0.010644 0.967404 0.412412
0.158354 0.324056 -0.010628 0.967381 0.413413
0.158687 0.323705 -0.010611 0.967357 0.414414
0.159019 0.323356 -0.010594 0.967334 0.415415
0.159350 0.323006 -0.010577 0.967310 0.416416
0.159681 0.322659 -0.010559 0.967287 0.417417
0.160012 0.322310 -0.010542 0.967263 0.418418
0.160343 0.321964 -0.010524 0.967239 0.419419
0.160672 0.321618 -0.010506 0.967215 0.420420
0.161001 0.321272 -0.010488 0.967191 0.421421
0.161331 0.320927 -0.010469 0.967167 0.422422
0.161659 0.320583 -0.010451 0.967143 0.423423
0.161988 0.320240 -0.010432 0.967119 0.424424
0.162316 0.319896 -0.010413 0.967095 0.425425
0.162643 0.319553 -0.010393 0.967071 0.426426
0.162971 0.319212 -0.010374 0.967047 0.427427
0.163297 0.318871 -0.010354 0.967023 0.428428
0.163623 0.318530 -0.010334 0.966999 0.429429
0.163949 0.318190 -0.010314 0.966975 0.430430
0.164275 0.317852 -0.010294 0.966951 0.431431
0.164600 0.317513 -0.010273 0.966926 0.432432
0.164925 0.317174 -0.010253 0.966902 0.433433
0.165249 0.316837 -0.010232 0.966878 0.434434
0.165573 0.316500 -0.010210 0.966853 0.435435
0.165896 0.316164 -0.010189 0.966829 0.436436
0.166219 0.315828 -0.010168 0.966805 0.437437
0.166542 0.315492 -0.010146 0.966780 0.438438
0.166864 0.315157 -0.010124 0.966756 0.439439
0.167186 0.314824 -0.010102 0.966731 0.440440
0.167508 0.314491 -0.010080 0.966707 0.441441
0.167829 0.314157 -0.010057 0.966682 0.442442
0.168150 0.313825 -0.010034 0.966658 0.443443
0.168470 0.313494 -0.010011 0.966633 0.444444
0.168790 0.313162 -0.009988 0.966609 0.445445
0.169110 0.312832 -0.009965 0.966584 0.446446
0.169429 0.312501 -0.009942 0.966559 0.447447
0.169748 0.312172 -0.009918 0.966535 0.448448
0.170067 0.311842 -0.009894 0.966510 0.449449
0.170385 0.311514 -0.009870 0.966485 0.450450
0.170702 0.311186 -0.009846 0.966461 0.451451
0.171020 0.310859 -0.009822 0.966436 0.452452
0.171337 0.310532 -0.009797 0.966411 0.453453
0.171653 0.310206 -0.009772 0.966386 0.454454
0.171970 0.309880 -0.009747 0.966362 0.455455
0.172285 0.309554 -0.009722 0.966337 0.456456
0.172601 0.309229 -0.009697 0.966312 0.457457
0.172916 0.308905 -0.009671 0.966287 0.458458
0.173231 0.308580 -0.009645 0.966263 0.459459
0.173546 0.308257 -0.009620 0.966238 0.460460
0.173860 0.307936 -0.009594 0.966213 0.461461
0.174173 0.307613 -0.009567 0.966188 0.462462
0.174487 0.307291 -0.009541 0.966163 0.463463
0.174800 0.306970 -0.009514 0.966138 0.464464
0.175113 0.306649 -0.009488 0.966114 0.465465
0.175425 0.306329 -0.009461 0.966089 0.466466
0.175737 0.306009 -0.009434 0.966064 0.467467
0.176049 0.305690 -0.009406 0.966039 0.468468
0.176360 0.305371 -0.009379 0.966014 0.469469
0.176671 0.305053 -0.009351 0.965989 0.470470
0.176982 0.304735 -0.009323 0.965965 0.471471
0.177292 0.304418 -0.009295 0.965940 0.472472
0.177602 0.304101 -0.009267 0.965915 0.473473
0.177911 0.303786 -0.009239 0.965890 0.474474
0.178221 0.303469 -0.009211 0.965865 0.475475
0.178530 0.303154 -0.009182 0.965841 0.476476
0.178838 0.302839 -0.009153 0.965816 0.477477
0.179146 0.302525 -0.009124 0.965791 0.478478
0.179454 0.302212 -0.009095 0.965766 0.479479
0.179762 0.301898 -0.009066 0.965741 0.480480
0.180069 0.301585 -0.009036 0.965717 0.481481
0.180376 0.301273 -0.009007 0.965692 0.482482
0.180683 0.300961 -0.008977 0.965667 0.483483
0.180989 0.300650 -0.008947 0.965642 0.484484
0.181295 0.300340 -0.008917 0.965617 0.485485
0.181600 0.300029 -0.008886 0.965593 0.486486
0.181906 0.299719 -0.008856 0.965568 0.487487
0.182211 0.299410 -0.008825 0.965543 0.488488
0.182515 0.299100 -0.008795 0.965519 0.489489
0.182820 0.298792 -0.008764 0.965494 0.490490
0.183124 0.298484 -0.008733 0.965469 0.491491
0.183427 0.298178 -0.008701 0.965444 0.492492
0.183731 0.297871 -0.008670 0.965420 0.493493
0.184034 0.297564 -0.008639 0.965395 0.494494
0.184337 0.297259 -0.008607 0.965371 0.495495
0.184639 0.296953 -0.008575 0.965346 0.496496
0.184941 0.296650 -0.008543 0.965321 0.497497
0.185243 0.296345 -0.008511 0.965297 0.498498
0.185545 0.296041 -0.008479 0.965272 0.499499
0.185846 0.295737 -0.008446 0.965248 0.500501
0.186147 0.295435 -0.008414 0.965223 0.501502
0.186448 0.295133 -0.008381 0.965199 0.502503
0.186748 0.294831 -0.008348 0.965174 0.503504
0.187048 0.294530 -0.008315 0.965150 0.504505
0.187348 0.294229 -0.008282 0.965125 0.505506
0.187647 0.293929 -0.008248 0.965100 0.506507
0.187946 0.293630 -0.008215 0.965076 0.507508
0.188245 0.293330 -0.008181 0.965052 0.508509
0.188544 0.293032 -0.008148 0.965027 0.509510
0.188842 0.292734 -0.008114 0.965003 0.510511
0.189140 0.292436 -0.008080 0.964979 0.511512
0.189438 0.292140 -0.008045 0.964954 0.512513
0.189735 0.291843 -0.008011 0.964930 0.513514
0.190032 0.291547 -0.007977 0.964906 0.514515
0.190328 0.291251 -0.007942 0.964882 0.515516
0.190625 0.290957 -0.007907 0.964857 0.516517
0.190922 0.290662 -0.007872 0.964833 0.517518
0.191218 0.290369 -0.007837 0.964809 0.518519
0.191513 0.290076 -0.007802 0.964785 0.519520
0.191809 0.289782 -0.007767 0.964761 0.520521
0.192104 0.289490 -0.007731 0.964737 0.521522
0.192399 0.289199 -0.007696 0.964713 0.522523
0.192693 0.288908 -0.007660 0.964689 0.523524
0.192988 0.288616 -0.007624 0.964665 0.524525
0.193282 0.288328 -0.007588 0.964641 0.525526
0.193575 0.288037 -0.007552 0.964617 0.526527
0.193869 0.287750 -0.007516 0.964593 0.527528
0.194162 0.287461 -0.007480 0.964569 0.528529
0.194455 0.287173 -0.007443 0.964545 0.529530
0.194747 0.286886 -0.007406 0.964521 0.530531
0.195040 0.286599 -0.007370 0.964497 0.531532
0.195332 0.286313 -0.007333 0.964474 0.532533
0.195624 0.286028 -0.007296 0.964450 0.533534
0.195915 0.285743 -0.007259 0.964426 0.534535
0.196207 0.285459 -0.007221 0.964402 0.535536
0.196498 0.285175 -0.007184 0.964379 0.536537
0.196789 0.284892 -0.007146 0.964355 0.537538
0.197079 0.284610 -0.007109 0.964332 0.538539
0.197369 0.284326 -0.007071 0.964308 0.539540
0.197659 0.284046 -0.007033 0.964284 0.540541
0.197949 0.283765 -0.006995 0.964261 0.541542
0.198239 0.283484 -0.006957 0.964238 0.542543
0.198528 0.283205 -0.006918 0.964214 0.543544
0.198817 0.282926 -0.006880 0.964191 0.544545
0.199105 0.282647 -0.006841 0.964167 0.545546
0.199394 0.282370 -0.006803 0.964144 0.546547
0.199682 0.282092 -0.006764 0.964121 0.547548
0.199970 0.281815 -0.006725 0.964097 0.548549
0.200258 0.281539 -0.006686 0.964074 0.549550
0.200546 0.281264 -0.006647 0.964051 0.550551
0.200832 0.280989 -0.006608 0.964028 0.551552
0.201119 0.280714 -0.006568 0.964005 0.552553
0.201406 0.280441 -0.006529 0.963982 0.553554
0.201693 0.280168 -0.006489 0.963959 0.554555
0.201979 0.279896 -0.006449 0.963936 0.555556
0.202265 0.279624 -0.006409 0.963913 0.556557
0.202551 0.279352 -0.006369 0.963890 0.557558
0.202836 0.279081 -0.006329 0.963867 0.558559
0.203121 0.278812 -0.006289 0.963844 0.559560
0.203406 0.278542 -0.006249 0.963821 0.560561
0.203691 0.278274 -0.006208 0.963798 0.561562
0.203975 0.278005 -0.006168 0.963776 0.562563
0.204260 0.277737 -0.006127 0.963753 0.563564
0.204544 0.277471 -0.006086 0.963730 0.564565
0.204827 0.277205 -0.006045 0.963707 0.565566
0.205111 0.276938 -0.006004 0.963685 0.566567
0.205394 0.276674 -0.005963 0.963662 0.567568
0.205678 0.276408 -0.005922 0.963640 0.568569
0.205960 0.276145 -0.005880 0.963617 0.569570
0.206243 0.275883 -0.005839 0.963594 0.570571
0.206525 0.275619 -0.005797 0.963572 0.571572
0.206808 0.275357 -0.005756 0.963550 0.572573
0.207089 0.275096 -0.005714 0.963527 0.573574
0.207371 0.274836 -0.005672 0.963505 0.574575
0.207653 0.274576 -0.005630 0.963483 0.575576
0.207934 0.274315 -0.005588 0.963461 0.576577
0.208215 0.274057 -0.005545 0.963438 0.577578
0.208496 0.273799 -0.005503 0.963416 0.578579
0.208776 0.273542 -0.005461 0.963394 0.579580
0.209056 0.273285 -0.005418 0.963372 0.580581
0.209336 0.273028 -0.005375 0.963350 0.581582
0.209616 0.272773 -0.005333 0.963328 0.582583
0.209896 0.272518 -0.005290 0.963306 0.583584
0.210175 0.272264 -0.005247 0.963284 0.584585
0.210455 0.272010 -0.005204 0.963262 0.585586
0.210733 0.271756 -0.005160 0.963240 0.586587
0.211012 0.271503 -0.005117 0.963218 0.587588
0.211291 0.271252 -0.005074 0.963197 0.588589
0.211569 0.271002 -0.005030 0.963175 0.589590
0.211847 0.270751 -0.004986 0.963153 0.590591
0.212125 0.270501 -0.004943 0.963131 0.591592
0.212403 0.270252 -0.004899 0.963110 0.592593
0.212680 0.270003 -0.004855 0.963088 0.593594
0.212958 0.269755 -0.004811 0.963067 0.594595
0.213234 0.269507 -0.004767 0.963045 0.595596
0.213511 0.269261 -0.004723 0.963024 0.596597
0.213788 0.269015 -0.004678 0.963002 0.597598
0.214064 0.268770 -0.004634 0.962981 0.598599
0.214341 0.268526 -0.004589 0.962960 0.599600
0.214616 0.268282 -0.004545 0.962938 0.600601
0.214892 0.268038 -0.004500 0.962917 0.601602
0.215168 0.267794 -0.004455 0.962896 0.602603
0.215443 0.267553 -0.004410 0.962875 0.603604
0.215718 0.267311 -0.004365 0.962854 0.604605
0.215993 0.267070 -0.004320 0.962833 0.605606
0.216267 0.266830 -0.004275 0.962812 0.606607
0.216542 0.266590 -0.004229 0.962790 0.607608
0.216816 0.266351 -0.004184 0.962770 0.608609
0.217090 0.266113 -0.004138 0.962749 0.609610
0.217364 0.265875 -0.004093 0.962728 0.610611
0.217637 0.265638 -0.004047 0.962707 0.611612
0.217910 0.265401 -0.004001 0.962686 0.612613
0.218184 0.265165 -0.003955 0.962665 0.613614
0.218457 0.264931 -0.003909 0.962645 0.614615
0.218730 0.264696 -0.003863 0.962624 0.615616
0.219002 0.264462 -0.003817 0.962603 0.616617
0.219275 0.264228 -0.003771 0.962582 0.617618
0.219547 0.263995 -0.003724 0.962562 0.618619
0.219819 0.263763 -0.003678 0.962542 0.619620
0.220091 0.263532 -0.003631 0.962521 0.620621
0.220362 0.263301 -0.003585 0.962500 0.621622
0.220634 0.263071 -0.003538 0.962480 0.622623
0.220905 0.262841 -0.003491 0.962460 0.623624
0.221176 0.262612 -0.003444 0.962440 0.624625
0.221447 0.262383 -0.003397 0.962419 0.625626
0.221717 0.262157 -0.003350 0.962399 0.626627
0.221987 0.261930 -0.003303 0.962379 0.627628
0.222258 0.261703 -0.003255 0.962358 0.628629
0.222528 0.261477 -0.003208 0.962339 0.629630
0.222797 0.261252 -0.003160 0.962318 0.630631
0.223067 0.261027 -0.003113 0.962298 0.631632
0.223336 0.260803 -0.003065 0.962278 0.632633
0.223606 0.260579 -0.003017 0.962258 0.633634
0.223875 0.260356 -0.002969 0.962239 0.634635
0.224143 0.260135 -0.002921 0.962219 0.635636
0.224412 0.259914 -0.002873 0.962199 0.636637
0.224680 0.259692 -0.002825 0.962179 0.637638
0.224949 0.259472 -0.002777 0.962159 0.638639
0.225216 0.259252 -0.002729 0.962140 0.639640
0.225484 0.259032 -0.002680 0.962120 0.640641
0.225752 0.258814 -0.002632 0.962100 0.641642
0.226020 0.258596 -0.002583 0.962081 0.642643
0.226287 0.258379 -0.002535 0.962061 0.643644
0.226554 0.258161 -0.002486 0.962042 0.644645
0.226821 0.257946 -0.002437 0.962022 0.645646
0.227087 0.257729 -0.002388 0.962003 0.646647
0.227354 0.257515 -0.002339 0.961984 0.647648
0.227620 0.257300 -0.002290 0.961964 0.648649
0.227886 0.257086 -0.002241 0.961945 0.649650
0.228152 0.256872 -0.002192 0.961926 0.650651
0.228418 0.256660 -0.002142 0.961907 0.651652
0.228683 0.256448 -0.002093 0.961887 0.652653
0.228949 0.256236 -0.002044 0.961868 0.653654
0.229214 0.256025 -0.001994 0.961849 0.654655
0.229479 0.255814 -0.001944 0.961830 0.655656
0.229744 0.255605 -0.001895 0.961811 0.656657
0.230009 0.255395 -0.001845 0.961792 0.657658
0.230273 0.255187 -0.001795 0.961774 0.658659
0.230537 0.254979 -0.001745 0.961754 0.659660
0.230801 0.254770 -0.001695 0.961736 0.660661
0.231065 0.254563 -0.001645 0.961717 0.661662
0.231329 0.254356 -0.001594 0.961698 0.662663
0.231592 0.254150 -0.001544 0.961680 0.663664
0.231856 0.253946 -0.001494 0.961661 0.664665
0.232119 0.253741 -0.001443 0.961642 0.665666
0.232382 0.253537 -0.001393 0.961624 0.666667
0.232645 0.253332 -0.001342 0.961605 0.667668
0.232907 0.253129 -0.001291 0.961587 0.668669
0.233169 0.252926 -0.001240 0.961568 0.669670
0.233432 0.252724 -0.001190 0.961550 0.670671
0.233694 0.252521 -0.001139 0.961531 0.671672
0.233956 0.252320 -0.001087 0.961513 0.672673
0.234217 0.252121 -0.001036 0.961495 0.673674
0.234479 0.251920 -0.000985 0.961476 0.674675
0.234740 0.251721 -0.000934 0.961458 0.675676
0.235002 0.251522 -0.000883 0.961440 0.676677
0.235262 0.251323 -0.000831 0.961422 0.677678
0.235523 0.251125 -0.000780 0.961404 0.678679
0.235784 0.250928 -0.000728 0.961386 0.679680
0.236044 0.250730 -0.000676 0.961368 0.680681
0.236304 0.250534 -0.000625 0.961350 0.681682
0.236564 0.250337 -0.000573 0.961332 0.682683
0.236824 0.250142 -0.000521 0.961314 0.683684
0.237084 0.249947 -0.000469 0.961296 0.684685
0.237344 0.249753 -0.000417 0.961279 0.685686
0.237603 0.249559 -0.000365 0.961261 0.686687
0.237862 0.249365 -0.000313 0.961243 0.687688
0.238121 0.249173 -0.000260 0.961226 0.688689
0.238380 0.248980 -0.000208 0.961208 0.689690
0.238639 0.248787 -0.000156 0.961190 0.690691
0.238897 0.248596 -0.000103 0.961173 0.691692
0.239155 0.248406 -0.000051 0.961155 0.692693
0.239413 0.248215 0.000002 0.961138 0.693694
0.239671 0.248025 0.000055 0.961120 0.694695
0.239929 0.247835 0.000108 0.961103 0.695696
0.240187 0.247645 0.000161 0.961086 0.696697
0.240444 0.247457 0.000213 0.961068 0.697698
0.240702 0.247269 0.000266 0.961051 0.698699
0.240958 0.247081 0.000319 0.961034 0.699700
0.241215 0.246893 0.000373 0.961017 0.700701
0.241472 0.246708 0.000426 0.961000 0.701702
0.241728 0.246520 0.000479 0.960983 0.702703
0.241985 0.246336 0.000533 0.960966 0.703704
0.242241 0.246150 0.000586 0.960949 0.704705
0.242497 0.245965 0.000640 0.960932 0.705706
0.242753 0.245781 0.000693 0.960915 0.706707
0.243008 0.245596 0.000747 0.960898 0.707708
0.243263 0.245413 0.000800 0.960881 0.708709
0.243519 0.245230 0.000854 0.960864 0.709710
0.243774 0.245047 0.000908 0.960847 0.710711
0.244029 0.244865 0.000962 0.960831 0.711712
0.244284 0.244683 0.001016 0.960814 0.712713
0.244538 0.244501 0.001070 0.960797 0.713714
0.244793 0.244320 0.001124 0.960781 0.714715
0.245047 0.244140 0.001178 0.960764 0.715716
0.245301 0.243960 0.001233 0.960748 0.716717
0.245555 0.243780 0.001287 0.960731 0.717718
0.245809 0.243601 0.001341 0.960715 0.718719
0.246062 0.243421 0.001396 0.960698 0.719720
0.246316 0.243244 0.001450 0.960682 0.720721
0.246569 0.243066 0.001505 0.960666 0.721722
0.246822 0.242888 0.001560 0.960650 0.722723
0.247075 0.242712 0.001615 0.960633 0.723724
0.247327 0.242534 0.001669 0.960617 0.724725
0.247580 0.242357 0.001724 0.960601 0.725726
0.247832 0.242182 0.001779 0.960585 0.726727
0.248084 0.242007 0.001834 0.960569 0.727728
0.248336 0.241832 0.001889 0.960553 0.728729
0.248588 0.241657 0.001944 0.960537 0.729730
0.248840 0.241483 0.002000 0.960521 0.730731
0.249091 0.241309 0.002055 0.960505 0.731732
0.249342 0.241135 0.002110 0.960489 0.732733
0.249593 0.240963 0.002166 0.960473 0.733734
0.249844 0.240789 0.002221 0.960457 0.734735
0.250095 0.240618 0.002277 0.960441 0.735736
0.250345 0.240445 0.002332 0.960426 0.736737
0.250596 0.240273 0.002388 0.960410 0.737738
0.250846 0.240103 0.002444 0.960394 0.738739
0.251096 0.239932 0.002499 0.960379 0.739740
0.251346 0.239762 0.002555 0.960363 0.740741
0.251596 0.239593 0.002611 0.960348 0.741742
0.251845 0.239423 0.002667 0.960332 0.742743
0.252095 0.239254 0.002723 0.960317 0.743744
0.252343 0.239084 0.002779 0.960301 0.744745
0.252593 0.238916 0.002836 0.960286 0.745746
0.252841 0.238748 0.002892 0.960271 0.746747
0.253090 0.238580 0.002948 0.960256 0.747748
0.253339 0.238413 0.003004 0.960240 0.748749
0.253587 0.238246 0.003061 0.960225 0.749750
0.253835 0.238079 0.003117 0.960209 0.750751
0.254083 0.237913 0.003174 0.960195 0.751752
0.254331 0.237748 0.003230 0.960179 0.752753
0.254578 0.237583 0.003287 0.960164 0.753754
0.254825 0.237418 0.003344 0.960149 0.754755
0.255073 0.237252 0.003401 0.960135 0.755756
0.255320 0.237088 0.003458 0.960120 0.756757
0.255567 0.236924 0.003514 0.960105 0.757758
0.255813 0.236761 0.003571 0.960090 0.758759
0.256060 0.236597 0.003628 0.960075 0.759760
0.256306 0.236435 0.003685 0.960060 0.760761
0.256553 0.236272 0.003743 0.960045 0.761762
0.256798 0.236110 0.003800 0.960031 0.762763
0.257044 0.235948 0.003857 0.960016 0.763764
0.257290 0.235786 0.003914 0.960001 0.764765
0.257535 0.235625 0.003972 0.959987 0.765766
0.257780 0.235464 0.004029 0.959972 0.766767
0.258026 0.235304 0.004087 0.959958 0.767768
0.258271 0.235144 0.004144 0.959943 0.768769
0.258515 0.234985 0.004202 0.959929 0.769770
0.258760 0.234824 0.004259 0.959914 0.770771
0.259004 0.234666 0.004317 0.959900 0.771772
0.259248 0.234508 0.004375 0.959885 0.772773
0.259492 0.234349 0.004433 0.959871 0.773774
0.259736 0.234191 0.004491 0.959857 0.774775
0.259980 0.234034 0.004549 0.959843 0.775776
0.260223 0.233876 0.004607 0.959828 0.776777
0.260466 0.233719 0.004665 0.959814 0.777778
0.260709 0.233563 0.004723 0.959800 0.778779
0.260953 0.233406 0.004781 0.959786 0.779780
0.261195 0.233251 0.004839 0.959772 0.780781
0.261438 0.233095 0.004897 0.959758 0.781782
0.261680 0.232940 0.004956 0.959744 0.782783
0.261923 0.232785 0.005014 0.959730 0.783784
0.262165 0.232631 0.005073 0.959716 0.784785
0.262406 0.232476 0.005131 0.959702 0.785786
0.262648 0.232322 0.005190 0.959688 0.786787
0.262889 0.232168 0.005248 0.959675 0.787788
0.263131 0.232015 0.005307 0.959661 0.788789
0.263372 0.231863 0.005366 0.959647 0.789790
0.263613 0.231711 0.005424 0.959633 0.790791
0.263854 0.231557 0.005483 0.959620 0.791792
0.264094 0.231406 0.005542 0.959606 0.792793
0.264334 0.231254 0.005601 0.959593 0.793794
0.264575 0.231103 0.005660 0.959579 0.794795
0.264815 0.230952 0.005719 0.959566 0.795796
0.265054 0.230802 0.005778 0.959552 0.796797
0.265294 0.230651 0.005837 0.959539 0.797798
0.265534 0.230501 0.005896 0.959525 0.798799
0.265773 0.230352 0.005956 0.959512 0.799800
0.266012 0.230203 0.006015 0.959499 0.800801
0.266251 0.230054 0.006074 0.959485 0.801802
0.266489 0.229905 0.006134 0.959472 0.802803
0.266728 0.229758 0.006193 0.959459 0.803804
0.266966 0.229610 0.006253 0.959446 0.804805
0.267204 0.229462 0.006312 0.959432 0.805806
0.267442 0.229314 0.006372 0.959419 0.806807
0.267680 0.229168 0.006431 0.959406 0.807808
0.267918 0.229022 0.006491 0.959393 0.808809
0.268155 0.228875 0.006551 0.959380 0.809810
0.268392 0.228730 0.006611 0.959367 0.810811
0.268629 0.228584 0.006670 0.959354 0.811812
0.268866 0.228439 0.006730 0.959341 0.812813
0.269103 0.228293 0.006790 0.959328 0.813814
0.269339 0.228150 0.006850 0.959315 0.814815
0.269575 0.228006 0.006910 0.959302 0.815816
0.269811 0.227861 0.006970 0.959290 0.816817
0.270047 0.227719 0.007030 0.959277 0.817818
0.270283 0.227575 0.007091 0.959264 0.818819
0.270518 0.227432 0.007151 0.959251 0.819820
0.270753 0.227289 0.007211 0.959239 0.820821
0.270989 0.227147 0.007271 0.959226 0.821822
0.271223 0.227006 0.007332 0.959213 0.822823
0.271458 0.226864 0.007392 0.959201 0.823824
0.271693 0.226723 0.007453 0.959188 0.824825
0.271927 0.226582 0.007513 0.959176 0.825826
0.272161 0.226441 0.007574 0.959163 0.826827
0.272395 0.226301 0.007634 0.959151 0.827828
0.272629 0.226162 0.007695 0.959139 0.828829
0.272862 0.226023 0.007756 0.959126 0.829830
0.273096 0.225884 0.007817 0.959114 0.830831
0.273329 0.225744 0.007877 0.959102 0.831832
0.273562 0.225606 0.007938 0.959089 0.832833
0.273795 0.225468 0.007999 0.959077 0.833834
0.274027 0.225330 0.008060 0.959065 0.834835
0.274259 0.225193 0.008121 0.959053 0.835836
0.274491 0.225056 0.008182 0.959041 0.836837
0.274724 0.224918 0.008243 0.959028 0.837838
0.274955 0.224782 0.008304 0.959016 0.838839
0.275187 0.224647 0.008365 0.959004 0.839840
0.275418 0.224510 0.008427 0.958992 0.840841
0.275649 0.224375 0.008488 0.958980 0.841842
0.275880 0.224240 0.008549 0.958968 0.842843
0.276111 0.224106 0.008610 0.958956 0.843844
0.276342 0.223972 0.008672 0.958944 0.844845
0.276572 0.223838 0.008733 0.958933 0.845846
0.276802 0.223704 0.008795 0.958921 0.846847
0.277032 0.223571 0.008856 0.958909 0.847848
0.277262 0.223437 0.008918 0.958897 0.848849
0.277492 0.223306 0.008979 0.958885 0.849850
0.277721 0.223173 0.009041 0.958874 0.850851
0.277950 0.223042 0.009103 0.958862 0.851852
0.278179 0.222910 0.009164 0.958850 0.852853
0.278408 0.222778 0.009226 0.958839 0.853854
0.278636 0.222648 0.009288 0.958827 0.854855
0.278865 0.222517 0.009350 0.958815 0.855856
0.279093 0.222388 0.009412 0.958804 0.856857
0.279320 0.222259 0.009474 0.958792 0.857858
0.279548 0.222129 0.009536 0.958781 0.858859
0.279776 0.222000 0.009598 0.958769 0.859860
0.280003 0.221872 0.009660 0.958758 0.860861
0.280230 0.221743 0.009722 0.958746 0.861862
0.280457 0.221616 0.009784 0.958735 0.862863
0.280684 0.221489 0.009846 0.958724 0.863864
0.280910 0.221361 0.009908 0.958712 0.864865
0.281136 0.221234 0.009971 0.958701 0.865866
0.281362 0.221108 0.010033 0.958690 0.866867
0.281588 0.220983 0.010095 0.958679 0.867868
0.281814 0.220857 0.010158 0.958668 0.868869
0.282039 0.220732 0.010220 0.958656 0.869870
0.282265 0.220607 0.010282 0.958645 0.870871
0.282489 0.220481 0.010345 0.958634 0.871872
0.282714 0.220358 0.010408 0.958623 0.872873
0.282939 0.220233 0.010470 0.958612 0.873874
0.283163 0.220111 0.010533 0.958601 0.874875
0.283387 0.219989 0.010595 0.958590 0.875876
0.283611 0.219866 0.010658 0.958579 0.876877
0.283835 0.219744 0.010721 0.958568 0.877878
0.284059 0.219622 0.010784 0.958557 0.878879
0.284282 0.219499 0.010846 0.958546 0.879880
0.284505 0.219379 0.010909 0.958535 0.880881
0.284728 0.219259 0.010972 0.958524 0.881882
0.284951 0.219139 0.011035 0.958513 0.882883
0.285173 0.219020 0.011098 0.958503 0.883884
0.285395 0.218900 0.011161 0.958492 0.884885
0.285617 0.218781 0.011224 0.958481 0.885886
0.285839 0.218662 0.011287 0.958470 0.886887
0.286060 0.218543 0.011350 0.958460 0.887888
0.286282 0.218426 0.011413 0.958449 0.888889
0.286503 0.218309 0.011476 0.958438 0.889890
0.286724 0.218191 0.011540 0.958427 0.890891
0.286945 0.218075 0.011603 0.958417 0.891892
0.287165 0.217959 0.011666 0.958406 0.892893
0.287386 0.217842 0.011730 0.958396 0.893894
0.287605 0.217728 0.011793 0.958385 0.894895
0.287825 0.217613 0.011856 0.958375 0.895896
0.288045 0.217499 0.011920 0.958364 0.896897
0.288264 0.217384 0.011983 0.958354 0.897898
0.288483 0.217270 0.012047 0.958343 0.898899
0.288702 0.217157 0.012110 0.958333 0.899900
0.288921 0.217043 0.012174 0.958323 0.900901
0.289140 0.216932 0.012238 0.958312 0.901902
0.289358 0.216819 0.012301 0.958302 0.902903
0.289576 0.216709 0.012365 0.958292 0.903904
0.289794 0.216596 0.012429 0.958281 0.904905
0.290011 0.216486 0.012492 0.958271 0.905906
0.290229 0.216375 0.012556 0.958261 0.906907
0.290446 0.216266 0.012620 0.958250 0.907908
0.290663 0.216156 0.012684 0.958241 0.908909
0.290880 0.216047 0.012748 0.958230 0.909910
0.291096 0.215939 0.012812 0.958220 0.910911
0.291312 0.215830 0.012876 0.958210 0.911912
0.291529 0.215722 0.012940 0.958200 0.912913
0.291745 0.215615 0.013004 0.958189 0.913914
0.291960 0.215508 0.013068 0.958179 0.914915
0.292176 0.215402 0.013132 0.958169 0.915916
0.292390 0.215296 0.013196 0.958159 0.916917
0.292606 0.215190 0.013260 0.958149 0.917918
0.292820 0.215085 0.013324 0.958140 0.918919
0.293035 0.214980 0.013388 0.958129 0.919920
0.293249 0.214876 0.013453 0.958120 0.920921
0.293463 0.214773 0.013517 0.958110 0.921922
0.293677 0.214670 0.013581 0.958100 0.922923
0.293890 0.214566 0.013646 0.958090 0.923924
0.294104 0.214464 0.013710 0.958080 0.924925
0.294316 0.214362 0.013775 0.958070 0.925926
0.294530 0.214261 0.013839 0.958060 0.926927
0.294742 0.214160 0.013903 0.958050 0.927928
0.294955 0.214058 0.013968 0.958041 0.928929
0.295167 0.213959 0.014033 0.958031 0.929930
0.295379 0.213859 0.014097 0.958021 0.930931
0.295590 0.213759 0.014162 0.958012 0.931932
0.295802 0.213661 0.014226 0.958002 0.932933
0.296013 0.213563 0.014291 0.957992 0.933934
0.296224 0.213465 0.014356 0.957982 0.934935
0.296435 0.213367 0.014420 0.957973 0.935936
0.296645 0.213271 0.014485 0.957963 0.936937
0.296856 0.213175 0.014550 0.957954 0.937938
0.297066 0.213078 0.014615 0.957944 0.938939
0.297276 0.212983 0.014680 0.957934 0.939940
0.297486 0.212888 0.014745 0.957925 0.940941
0.297695 0.212794 0.014809 0.957915 0.941942
0.297904 0.212700 0.014874 0.957906 0.942943
0.298113 0.212606 0.014939 0.957896 0.943944
0.298321 0.212514 0.015004 0.957887 0.944945
0.298530 0.212421 0.015069 0.957878 0.945946
0.298738 0.212329 0.015134 0.957868 0.946947
0.298946 0.212238 0.015200 0.957859 0.947948
0.299154 0.212147 0.015265 0.957849 0.948949
0.299362 0.212056 0.015330 0.957840 0.949950
0.299569 0.211966 0.015395 0.957830 0.950951
0.299776 0.211877 0.015460 0.957821 0.951952
0.299983 0.211787 0.015525 0.957812 0.952953
0.300189 0.211699 0.015591 0.957802 0.953954
0.300395 0.211611 0.015656 0.957793 0.954955
0.300602 0.211523 0.015721 0.957784 0.955956
0.300807 0.211436 0.015787 0.957775 0.956957
0.301013 0.211349 0.015852 0.957765 0.957958
0.301218 0.211264 0.015917 0.957756 0.958959
0.301423 0.211178 0.015983 0.957747 0.959960
0.301628 0.211093 0.016048 0.957738 0.960961
0.301833 0.211008 0.016114 0.957728 0.961962
0.302037 0.210925 0.016179 0.957719 0.962963
0.302242 0.210841 0.016245 0.957710 0.963964
0.302445 0.210758 0.016310 0.957701 0.964965
0.302649 0.210675 0.016376 0.957692 0.965966
0.302852 0.210593 0.016442 0.957683 0.966967
0.303056 0.210512 0.016507 0.957673 0.967968
0.303258 0.210431 0.016573 0.957664 0.968969
0.303461 0.210351 0.016639 0.957655 0.969970
0.303664 0.210271 0.016704 0.957646 0.970971
0.303866 0.210192 0.016770 0.957637 0.971972
0.304068 0.210113 0.016836 0.957628 0.972973
0.304270 0.210035 0.016902 0.957619 0.973974
0.304471 0.209957 0.016968 0.957610 0.974975
0.304673 0.209880 0.017033 0.957601 0.975976
0.304873 0.209803 0.017099 0.957592 0.976977
0.305074 0.209727 0.017165 0.957583 0.977978
0.305275 0.209652 0.017231 0.957575 0.978979
0.305475 0.209577 0.017297 0.957565 0.979980
0.305675 0.209502 0.017363 0.957557 0.980981
0.305875 0.209428 0.017429 0.957548 0.981982
0.306074 0.209354 0.017495 0.957539 0.982983
0.306274 0.209281 0.017561 0.957530 0.983984
0.306473 0.209210 0.017627 0.957521 0.984985
0.306672 0.209138 0.017694 0.957512 0.985986
0.306870 0.209066 0.017760 0.957503 0.986987
0.307069 0.208995 0.017826 0.957494 0.987988
0.307267 0.208926 0.017892 0.957486 0.988989
0.307465 0.208856 0.017958 0.957477 0.989990
0.307662 0.208787 0.018024 0.957468 0.990991
0.307859 0.208719 0.018091 0.957459 0.991992
0.308057 0.208650 0.018157 0.957450 0.992993
0.308253 0.208583 0.018223 0.957442 0.993994
0.308450 0.208516 0.018290 0.957433 0.994995
0.308646 0.208450 0.018356 0.957424 0.995996
0.308843 0.208384 0.018422 0.957415 0.996997
0.309038 0.208319 0.018489 0.957407 0.997998
0.309234 0.208255 0.018555 0.957398 0.998999
0.309429 0.208191 0.018622 0.957389 1.000000


==> plots2/dat_files/Single_PINN_traj_0_targets.dat <==
theta omega E_q E_d time
-0.025583 0.633404 0.000000 0.999469 0.000000
-0.024950 0.630131 -0.000107 0.999313 0.001001
-0.024321 0.626986 -0.000214 0.999157 0.002002
-0.023695 0.623965 -0.000320 0.999002 0.003003
-0.023072 0.621060 -0.000426 0.998848 0.004004
-0.022451 0.618266 -0.000531 0.998694 0.005005
-0.021834 0.615577 -0.000635 0.998541 0.006006
-0.021219 0.612987 -0.000740 0.998388 0.007007
-0.020607 0.610491 -0.000843 0.998236 0.008008
-0.019997 0.608083 -0.000946 0.998084 0.009009
-0.019389 0.605758 -0.001049 0.997933 0.010010
-0.018784 0.603511 -0.001151 0.997782 0.011011
-0.018181 0.601337 -0.001253 0.997632 0.012012
-0.017580 0.599230 -0.001355 0.997482 0.013013
-0.016982 0.597187 -0.001455 0.997333 0.014014
-0.016385 0.595203 -0.001556 0.997185 0.015015
-0.015790 0.593272 -0.001656 0.997037 0.016016
-0.015197 0.591384 -0.001755 0.996889 0.017017
-0.014605 0.589536 -0.001854 0.996742 0.018018
-0.014016 0.587730 -0.001952 0.996596 0.019019
-0.013428 0.585966 -0.002050 0.996450 0.020020
-0.012841 0.584243 -0.002148 0.996304 0.021021
-0.012257 0.582561 -0.002245 0.996159 0.022022
-0.011673 0.580921 -0.002342 0.996015 0.023023
-0.011092 0.579321 -0.002438 0.995871 0.024024
-0.010512 0.577761 -0.002533 0.995727 0.025025
-0.009934 0.576240 -0.002629 0.995584 0.026026
-0.009358 0.574758 -0.002723 0.995442 0.027027
-0.008783 0.573312 -0.002818 0.995300 0.028028
-0.008210 0.571902 -0.002911 0.995158 0.029029
-0.007638 0.570526 -0.003005 0.995017 0.030030
-0.007067 0.569183 -0.003098 0.994877 0.031031
-0.006499 0.567870 -0.003190 0.994737 0.032032
-0.005931 0.566587 -0.003282 0.994597 0.033033
-0.005365 0.565330 -0.003374 0.994458 0.034034
-0.004801 0.564097 -0.003465 0.994320 0.035035
-0.004237 0.562886 -0.003555 0.994182 0.036036
-0.003675 0.561695 -0.003645 0.994044 0.037037
-0.003115 0.560519 -0.003735 0.993907 0.038038
-0.002555 0.559358 -0.003824 0.993770 0.039039
-0.001997 0.558207 -0.003913 0.993634 0.040040
-0.001439 0.557063 -0.004002 0.993498 0.041041
-0.000883 0.555923 -0.004090 0.993363 0.042042
-0.000327 0.554783 -0.004177 0.993228 0.043043
0.000227 0.553639 -0.004264 0.993094 0.044044
0.000781 0.552496 -0.004351 0.992960 0.045045
0.001334 0.551361 -0.004437 0.992827 0.046046
0.001885 0.550234 -0.004522 0.992694 0.047047
0.002436 0.549117 -0.004608 0.992561 0.048048
0.002985 0.548010 -0.004693 0.992429 0.049049
0.003533 0.546912 -0.004777 0.992298 0.050050
0.004080 0.545824 -0.004861 0.992167 0.051051
0.004627 0.544747 -0.004944 0.992036 0.052052
0.005172 0.543679 -0.005027 0.991906 0.053053
0.005715 0.542623 -0.005110 0.991776 0.054054
0.006258 0.541576 -0.005192 0.991647 0.055055
0.006800 0.540540 -0.005274 0.991518 0.056056
0.007341 0.539515 -0.005355 0.991389 0.057057
0.007881 0.538499 -0.005436 0.991261 0.058058
0.008419 0.537493 -0.005517 0.991134 0.059059
0.008957 0.536497 -0.005597 0.991007 0.060060
0.009493 0.535510 -0.005676 0.990880 0.061061
0.010029 0.534532 -0.005755 0.990754 0.062062
0.010563 0.533563 -0.005834 0.990628 0.063063
0.011096 0.532601 -0.005912 0.990503 0.064064
0.011629 0.531648 -0.005990 0.990378 0.065065
0.012160 0.530701 -0.006068 0.990253 0.066066
0.012691 0.529760 -0.006145 0.990129 0.067067
0.013220 0.528825 -0.006221 0.990006 0.068068
0.013749 0.527894 -0.006297 0.989882 0.069069
0.014276 0.526968 -0.006373 0.989760 0.070070
0.014803 0.526045 -0.006448 0.989637 0.071071
0.015329 0.525123 -0.006523 0.989515 0.072072
0.015854 0.524204 -0.006598 0.989394 0.073073
0.016378 0.523284 -0.006672 0.989272 0.074074
0.016901 0.522363 -0.006745 0.989152 0.075075
0.017424 0.521441 -0.006819 0.989031 0.076076
0.017945 0.520518 -0.006891 0.988912 0.077077
0.018466 0.519595 -0.006964 0.988792 0.078078
0.018986 0.518673 -0.007036 0.988673 0.079079
0.019505 0.517752 -0.007107 0.988554 0.080080
0.020023 0.516834 -0.007178 0.988436 0.081081
0.020540 0.515919 -0.007249 0.988318 0.082082
0.021056 0.515007 -0.007320 0.988201 0.083083
0.021572 0.514098 -0.007389 0.988084 0.084084
0.022086 0.513194 -0.007459 0.987967 0.085085
0.022600 0.512294 -0.007528 0.987851 0.086086
0.023113 0.511398 -0.007597 0.987735 0.087087
0.023624 0.510508 -0.007665 0.987619 0.088088
0.024135 0.509623 -0.007733 0.987504 0.089089
0.024645 0.508744 -0.007800 0.987390 0.090090
0.025155 0.507870 -0.007867 0.987275 0.091091
0.025663 0.507002 -0.007934 0.987161 0.092092
0.026170 0.506140 -0.008000 0.987048 0.093093
0.026676 0.505284 -0.008066 0.986935 0.094094
0.027182 0.504434 -0.008132 0.986822 0.095095
0.027687 0.503590 -0.008197 0.986709 0.096096
0.028190 0.502751 -0.008261 0.986597 0.097097
0.028693 0.501919 -0.008325 0.986486 0.098098
0.029195 0.501092 -0.008389 0.986375 0.099099
0.029696 0.500270 -0.008453 0.986264 0.100100
0.030196 0.499454 -0.008516 0.986153 0.101101
0.030696 0.498643 -0.008578 0.986043 0.102102
0.031194 0.497836 -0.008641 0.985933 0.103103
0.031692 0.497033 -0.008702 0.985824 0.104104
0.032188 0.496235 -0.008764 0.985715 0.105105
0.032684 0.495440 -0.008825 0.985606 0.106106
0.033179 0.494648 -0.008886 0.985498 0.107107
0.033673 0.493859 -0.008946 0.985390 0.108108
0.034167 0.493071 -0.009006 0.985283 0.109109
0.034660 0.492285 -0.009065 0.985176 0.110110
0.035151 0.491500 -0.009124 0.985069 0.111111
0.035643 0.490715 -0.009183 0.984962 0.112112
0.036133 0.489929 -0.009242 0.984856 0.113113
0.036623 0.489142 -0.009300 0.984751 0.114114
0.037111 0.488353 -0.009357 0.984645 0.115115
0.037600 0.487561 -0.009414 0.984540 0.116116
0.038087 0.486766 -0.009471 0.984436 0.117117
0.038574 0.485966 -0.009527 0.984331 0.118118
0.039060 0.485161 -0.009584 0.984227 0.119119
0.039546 0.484352 -0.009639 0.984124 0.120120
0.040030 0.483540 -0.009694 0.984021 0.121121
0.040514 0.482726 -0.009749 0.983918 0.122122
0.040998 0.481912 -0.009804 0.983815 0.123123
0.041480 0.481097 -0.009858 0.983713 0.124124
0.041962 0.480283 -0.009912 0.983611 0.125125
0.042443 0.479470 -0.009965 0.983509 0.126126
0.042923 0.478660 -0.010018 0.983408 0.127127
0.043403 0.477852 -0.010071 0.983307 0.128128
0.043882 0.477047 -0.010123 0.983207 0.129129
0.044360 0.476247 -0.010175 0.983107 0.130130
0.044837 0.475451 -0.010227 0.983007 0.131131
0.045313 0.474660 -0.010278 0.982907 0.132132
0.045789 0.473875 -0.010328 0.982808 0.133133
0.046263 0.473095 -0.010379 0.982710 0.134134
0.046737 0.472321 -0.010429 0.982611 0.135135
0.047210 0.471554 -0.010479 0.982513 0.136136
0.047683 0.470793 -0.010528 0.982415 0.137137
0.048154 0.470040 -0.010577 0.982318 0.138138
0.048625 0.469293 -0.010625 0.982220 0.139139
0.049095 0.468553 -0.010674 0.982123 0.140140
0.049564 0.467821 -0.010721 0.982027 0.141141
0.050032 0.467095 -0.010769 0.981931 0.142142
0.050499 0.466377 -0.010816 0.981835 0.143143
0.050966 0.465666 -0.010863 0.981739 0.144144
0.051431 0.464961 -0.010909 0.981644 0.145145
0.051896 0.464264 -0.010955 0.981549 0.146146
0.052361 0.463573 -0.011001 0.981455 0.147147
0.052824 0.462888 -0.011046 0.981360 0.148148
0.053287 0.462209 -0.011091 0.981266 0.149149
0.053748 0.461536 -0.011136 0.981173 0.150150
0.054209 0.460867 -0.011180 0.981079 0.151151
0.054670 0.460204 -0.011224 0.980986 0.152152
0.055129 0.459545 -0.011267 0.980894 0.153153
0.055588 0.458889 -0.011311 0.980801 0.154154
0.056046 0.458236 -0.011353 0.980709 0.155155
0.056503 0.457586 -0.011396 0.980617 0.156156
0.056960 0.456937 -0.011438 0.980526 0.157157
0.057416 0.456290 -0.011480 0.980435 0.158158
0.057871 0.455642 -0.011521 0.980344 0.159159
0.058326 0.454994 -0.011562 0.980253 0.160160
0.058780 0.454344 -0.011603 0.980163 0.161161
0.059233 0.453692 -0.011643 0.980073 0.162162
0.059686 0.453037 -0.011683 0.979983 0.163163
0.060138 0.452377 -0.011723 0.979894 0.164164
0.060590 0.451711 -0.011762 0.979805 0.165165
0.061041 0.451039 -0.011801 0.979716 0.166166
0.061491 0.450359 -0.011840 0.979627 0.167167
0.061941 0.449670 -0.011878 0.979539 0.168168
0.062391 0.448971 -0.011916 0.979451 0.169169
0.062840 0.448261 -0.011954 0.979364 0.170170
0.063289 0.447543 -0.011991 0.979276 0.171171
0.063737 0.446820 -0.012028 0.979189 0.172172
0.064184 0.446091 -0.012065 0.979102 0.173173
0.064631 0.445360 -0.012101 0.979016 0.174174
0.065077 0.444626 -0.012137 0.978930 0.175175
0.065523 0.443891 -0.012172 0.978844 0.176176
0.065968 0.443157 -0.012208 0.978758 0.177177
0.066412 0.442424 -0.012243 0.978673 0.178178
0.066856 0.441693 -0.012277 0.978588 0.179179
0.067299 0.440965 -0.012311 0.978503 0.180180
0.067741 0.440242 -0.012345 0.978419 0.181181
0.068183 0.439523 -0.012379 0.978334 0.182182
0.068624 0.438810 -0.012412 0.978251 0.183183
0.069064 0.438103 -0.012445 0.978167 0.184184
0.069503 0.437403 -0.012478 0.978083 0.185185
0.069942 0.436710 -0.012510 0.978000 0.186186
0.070380 0.436025 -0.012542 0.977918 0.187187
0.070817 0.435349 -0.012573 0.977835 0.188188
0.071254 0.434681 -0.012605 0.977753 0.189189
0.071689 0.434022 -0.012636 0.977671 0.190190
0.072124 0.433372 -0.012666 0.977589 0.191191
0.072558 0.432731 -0.012697 0.977508 0.192192
0.072992 0.432100 -0.012726 0.977426 0.193193
0.073424 0.431478 -0.012756 0.977345 0.194194
0.073856 0.430865 -0.012785 0.977265 0.195195
0.074288 0.430262 -0.012814 0.977184 0.196196
0.074718 0.429667 -0.012843 0.977104 0.197197
0.075148 0.429082 -0.012871 0.977024 0.198198
0.075576 0.428505 -0.012900 0.976945 0.199199
0.076005 0.427936 -0.012927 0.976865 0.200200
0.076432 0.427374 -0.012955 0.976786 0.201201
0.076859 0.426820 -0.012982 0.976707 0.202202
0.077285 0.426273 -0.013008 0.976629 0.203203
0.077710 0.425731 -0.013035 0.976550 0.204204
0.078135 0.425195 -0.013061 0.976472 0.205205
0.078559 0.424663 -0.013087 0.976395 0.206206
0.078983 0.424135 -0.013112 0.976317 0.207207
0.079405 0.423610 -0.013138 0.976240 0.208208
0.079827 0.423086 -0.013162 0.976163 0.209209
0.080249 0.422564 -0.013187 0.976086 0.210210
0.080670 0.422041 -0.013211 0.976009 0.211211
0.081091 0.421516 -0.013235 0.975933 0.212212
0.081510 0.420990 -0.013259 0.975857 0.213213
0.081930 0.420459 -0.013282 0.975781 0.214214
0.082349 0.419923 -0.013305 0.975706 0.215215
0.082767 0.419380 -0.013328 0.975630 0.216216
0.083185 0.418829 -0.013350 0.975555 0.217217
0.083603 0.418269 -0.013372 0.975480 0.218218
0.084020 0.417697 -0.013394 0.975406 0.219219
0.084437 0.417112 -0.013416 0.975331 0.220220
0.084854 0.416513 -0.013437 0.975257 0.221221
0.085270 0.415897 -0.013458 0.975184 0.222222
0.085686 0.415265 -0.013478 0.975110 0.223223
0.086101 0.414625 -0.013498 0.975037 0.224224
0.086516 0.413981 -0.013518 0.974963 0.225225
0.086931 0.413333 -0.013538 0.974891 0.226226
0.087345 0.412684 -0.013558 0.974818 0.227227
0.087759 0.412034 -0.013577 0.974745 0.228228
0.088171 0.411384 -0.013595 0.974673 0.229229
0.088584 0.410736 -0.013614 0.974601 0.230230
0.088996 0.410089 -0.013632 0.974530 0.231231
0.089407 0.409446 -0.013650 0.974458 0.232232
0.089817 0.408807 -0.013668 0.974387 0.233233
0.090227 0.408173 -0.013685 0.974316 0.234234
0.090637 0.407544 -0.013702 0.974245 0.235235
0.091045 0.406922 -0.013719 0.974174 0.236236
0.091453 0.406306 -0.013735 0.974104 0.237237
0.091861 0.405697 -0.013751 0.974034 0.238238
0.092268 0.405096 -0.013767 0.973964 0.239239
0.092674 0.404502 -0.013782 0.973894 0.240240
0.093079 0.403918 -0.013798 0.973825 0.241241
0.093484 0.403341 -0.013813 0.973756 0.242242
0.093888 0.402773 -0.013827 0.973687 0.243243
0.094291 0.402214 -0.013842 0.973618 0.244244
0.094694 0.401664 -0.013856 0.973549 0.245245
0.095096 0.401122 -0.013870 0.973481 0.246246
0.095497 0.400590 -0.013883 0.973413 0.247247
0.095898 0.400065 -0.013896 0.973345 0.248248
0.096298 0.399549 -0.013909 0.973277 0.249249
0.096698 0.399041 -0.013922 0.973210 0.250250
0.097097 0.398540 -0.013934 0.973143 0.251251
0.097495 0.398047 -0.013947 0.973076 0.252252
0.097892 0.397560 -0.013958 0.973009 0.253253
0.098289 0.397079 -0.013970 0.972942 0.254254
0.098685 0.396603 -0.013981 0.972876 0.255255
0.099081 0.396132 -0.013992 0.972810 0.256256
0.099476 0.395666 -0.014003 0.972744 0.257257
0.099871 0.395202 -0.014013 0.972678 0.258258
0.100265 0.394740 -0.014023 0.972613 0.259259
0.100659 0.394280 -0.014033 0.972547 0.260260
0.101052 0.393819 -0.014043 0.972482 0.261261
0.101444 0.393358 -0.014052 0.972417 0.262262
0.101836 0.392895 -0.014061 0.972353 0.263263
0.102228 0.392428 -0.014070 0.972288 0.264264
0.102619 0.391957 -0.014078 0.972224 0.265265
0.103010 0.391479 -0.014087 0.972160 0.266266
0.103400 0.390994 -0.014095 0.972096 0.267267
0.103790 0.390500 -0.014102 0.972032 0.268268
0.104180 0.389996 -0.014110 0.971969 0.269269
0.104570 0.389479 -0.014117 0.971905 0.270270
0.104959 0.388948 -0.014124 0.971842 0.271271
0.105348 0.388402 -0.014130 0.971779 0.272272
0.105736 0.387848 -0.014137 0.971717 0.273273
0.106125 0.387292 -0.014143 0.971654 0.274274
0.106512 0.386735 -0.014148 0.971592 0.275275
0.106899 0.386176 -0.014154 0.971530 0.276276
0.107286 0.385618 -0.014159 0.971468 0.277277
0.107672 0.385060 -0.014164 0.971406 0.278278
0.108058 0.384504 -0.014169 0.971345 0.279279
0.108443 0.383950 -0.014173 0.971284 0.280280
0.108828 0.383399 -0.014178 0.971223 0.281281
0.109212 0.382851 -0.014182 0.971162 0.282282
0.109596 0.382306 -0.014185 0.971101 0.283283
0.109979 0.381766 -0.014189 0.971040 0.284284
0.110361 0.381231 -0.014192 0.970980 0.285285
0.110743 0.380701 -0.014195 0.970920 0.286286
0.111125 0.380176 -0.014197 0.970860 0.287287
0.111506 0.379657 -0.014200 0.970800 0.288288
0.111886 0.379143 -0.014202 0.970741 0.289289
0.112266 0.378636 -0.014204 0.970681 0.290290
0.112645 0.378135 -0.014205 0.970622 0.291291
0.113024 0.377640 -0.014207 0.970563 0.292292
0.113402 0.377151 -0.014208 0.970504 0.293293
0.113779 0.376669 -0.014209 0.970446 0.294294
0.114156 0.376192 -0.014209 0.970387 0.295295
0.114532 0.375722 -0.014209 0.970329 0.296296
0.114908 0.375258 -0.014210 0.970271 0.297297
0.115283 0.374799 -0.014209 0.970213 0.298298
0.115658 0.374346 -0.014209 0.970155 0.299299
0.116032 0.373897 -0.014208 0.970098 0.300300
0.116406 0.373454 -0.014207 0.970041 0.301301
0.116779 0.373015 -0.014206 0.969983 0.302302
0.117151 0.372580 -0.014205 0.969926 0.303303
0.117524 0.372148 -0.014203 0.969869 0.304304
0.117895 0.371719 -0.014201 0.969813 0.305305
0.118266 0.371292 -0.014199 0.969756 0.306306
0.118637 0.370867 -0.014196 0.969700 0.307307
0.119007 0.370442 -0.014194 0.969644 0.308308
0.119377 0.370018 -0.014191 0.969588 0.309309
0.119746 0.369593 -0.014188 0.969532 0.310310
0.120115 0.369167 -0.014184 0.969477 0.311311
0.120483 0.368738 -0.014181 0.969421 0.312312
0.120851 0.368306 -0.014177 0.969366 0.313313
0.121219 0.367870 -0.014173 0.969311 0.314314
0.121586 0.367428 -0.014168 0.969256 0.315315
0.121953 0.366980 -0.014164 0.969201 0.316316
0.122320 0.366525 -0.014159 0.969147 0.317317
0.122687 0.366061 -0.014154 0.969092 0.318318
0.123053 0.365587 -0.014148 0.969038 0.319319
0.123418 0.365108 -0.014143 0.968984 0.320320
0.123784 0.364626 -0.014137 0.968930 0.321321
0.124149 0.364144 -0.014131 0.968877 0.322322
0.124513 0.363660 -0.014124 0.968823 0.323323
0.124878 0.363175 -0.014118 0.968770 0.324324
0.125241 0.362692 -0.014111 0.968717 0.325325
0.125605 0.362209 -0.014104 0.968663 0.326326
0.125967 0.361727 -0.014097 0.968611 0.327327
0.126330 0.361247 -0.014089 0.968558 0.328328
0.126692 0.360770 -0.014082 0.968505 0.329329
0.127053 0.360295 -0.014074 0.968453 0.330330
0.127414 0.359823 -0.014066 0.968401 0.331331
0.127775 0.359355 -0.014057 0.968349 0.332332
0.128135 0.358890 -0.014049 0.968297 0.333333
0.128494 0.358430 -0.014040 0.968245 0.334334
0.128853 0.357974 -0.014031 0.968193 0.335335
0.129212 0.357522 -0.014021 0.968142 0.336336
0.129570 0.357075 -0.014012 0.968091 0.337337
0.129927 0.356632 -0.014002 0.968040 0.338338
0.130284 0.356195 -0.013992 0.967989 0.339339
0.130641 0.355762 -0.013982 0.967938 0.340340
0.130997 0.355334 -0.013971 0.967887 0.341341
0.131353 0.354911 -0.013960 0.967837 0.342342
0.131708 0.354493 -0.013949 0.967786 0.343343
0.132063 0.354080 -0.013938 0.967736 0.344344
0.132417 0.353671 -0.013927 0.967686 0.345345
0.132770 0.353266 -0.013915 0.967636 0.346346
0.133124 0.352866 -0.013903 0.967587 0.347347
0.133476 0.352470 -0.013891 0.967537 0.348348
0.133829 0.352078 -0.013879 0.967488 0.349349
0.134180 0.351689 -0.013867 0.967438 0.350350
0.134532 0.351303 -0.013854 0.967389 0.351351
0.134883 0.350919 -0.013841 0.967340 0.352352
0.135233 0.350538 -0.013828 0.967291 0.353353
0.135583 0.350159 -0.013814 0.967243 0.354354
0.135933 0.349781 -0.013801 0.967194 0.355355
0.136282 0.349404 -0.013787 0.967146 0.356356
0.136631 0.349028 -0.013773 0.967098 0.357357
0.136979 0.348650 -0.013759 0.967050 0.358358
0.137327 0.348272 -0.013744 0.967002 0.359359
0.137675 0.347892 -0.013730 0.966954 0.360360
0.138022 0.347510 -0.013715 0.966906 0.361361
0.138370 0.347125 -0.013700 0.966859 0.362362
0.138716 0.346736 -0.013684 0.966811 0.363363
0.139063 0.346342 -0.013669 0.966764 0.364364
0.139409 0.345942 -0.013653 0.966717 0.365365
0.139754 0.345536 -0.013637 0.966670 0.366366
0.140100 0.345123 -0.013621 0.966623 0.367367
0.140445 0.344702 -0.013604 0.966577 0.368368
0.140790 0.344278 -0.013588 0.966530 0.369369
0.141135 0.343850 -0.013571 0.966484 0.370370
0.141479 0.343420 -0.013554 0.966438 0.371371
0.141823 0.342989 -0.013537 0.966392 0.372372
0.142166 0.342557 -0.013519 0.966346 0.373373
0.142510 0.342125 -0.013502 0.966300 0.374374
0.142852 0.341693 -0.013484 0.966254 0.375375
0.143195 0.341262 -0.013466 0.966209 0.376376
0.143537 0.340833 -0.013447 0.966163 0.377377
0.143878 0.340405 -0.013429 0.966118 0.378378
0.144220 0.339980 -0.013410 0.966073 0.379379
0.144560 0.339558 -0.013391 0.966028 0.380380
0.144901 0.339139 -0.013372 0.965983 0.381381
0.145241 0.338723 -0.013353 0.965939 0.382382
0.145580 0.338311 -0.013334 0.965894 0.383383
0.145919 0.337903 -0.013314 0.965850 0.384384
0.146258 0.337499 -0.013294 0.965805 0.385385
0.146596 0.337100 -0.013274 0.965761 0.386386
0.146933 0.336705 -0.013253 0.965717 0.387387
0.147271 0.336316 -0.013233 0.965673 0.388388
0.147608 0.335931 -0.013212 0.965629 0.389389
0.147944 0.335550 -0.013191 0.965586 0.390390
0.148280 0.335175 -0.013170 0.965542 0.391391
0.148615 0.334805 -0.013149 0.965499 0.392392
0.148950 0.334440 -0.013127 0.965456 0.393393
0.149285 0.334079 -0.013106 0.965412 0.394394
0.149619 0.333723 -0.013084 0.965369 0.395395
0.149953 0.333371 -0.013062 0.965327 0.396396
0.150286 0.333024 -0.013039 0.965284 0.397397
0.150619 0.332681 -0.013017 0.965241 0.398398
0.150952 0.332341 -0.012994 0.965199 0.399399
0.151284 0.332006 -0.012971 0.965156 0.400400
0.151615 0.331673 -0.012948 0.965114 0.401401
0.151947 0.331343 -0.012925 0.965072 0.402402
0.152277 0.331015 -0.012901 0.965030 0.403403
0.152608 0.330689 -0.012878 0.964988 0.404404
0.152938 0.330365 -0.012854 0.964946 0.405405
0.153268 0.330042 -0.012830 0.964905 0.406406
0.153597 0.329719 -0.012805 0.964863 0.407407
0.153926 0.329396 -0.012781 0.964822 0.408408
0.154255 0.329072 -0.012756 0.964781 0.409409
0.154583 0.328747 -0.012732 0.964740 0.410410
0.154911 0.328420 -0.012707 0.964698 0.411411
0.155239 0.328090 -0.012681 0.964658 0.412412
0.155566 0.327756 -0.012656 0.964617 0.413413
0.155894 0.327418 -0.012630 0.964576 0.414414
0.156221 0.327074 -0.012605 0.964536 0.415415
0.156547 0.326724 -0.012579 0.964495 0.416416
0.156874 0.326368 -0.012553 0.964455 0.417417
0.157200 0.326003 -0.012526 0.964415 0.418418
0.157526 0.325630 -0.012500 0.964375 0.419419
0.157852 0.325250 -0.012473 0.964335 0.420420
0.158177 0.324866 -0.012446 0.964295 0.421421
0.158503 0.324478 -0.012419 0.964255 0.422422
0.158828 0.324088 -0.012392 0.964216 0.423423
0.159152 0.323697 -0.012365 0.964176 0.424424
0.159477 0.323305 -0.012337 0.964137 0.425425
0.159801 0.322912 -0.012309 0.964098 0.426426
0.160124 0.322520 -0.012281 0.964059 0.427427
0.160448 0.322129 -0.012253 0.964019 0.428428
0.160771 0.321739 -0.012225 0.963981 0.429429
0.161093 0.321352 -0.012196 0.963942 0.430430
0.161415 0.320967 -0.012167 0.963903 0.431431
0.161737 0.320585 -0.012139 0.963865 0.432432
0.162059 0.320207 -0.012110 0.963826 0.433433
0.162380 0.319832 -0.012080 0.963788 0.434434
0.162700 0.319462 -0.012051 0.963750 0.435435
0.163021 0.319095 -0.012021 0.963711 0.436436
0.163341 0.318734 -0.011992 0.963673 0.437437
0.163660 0.318377 -0.011962 0.963636 0.438438
0.163979 0.318026 -0.011932 0.963598 0.439439
0.164298 0.317679 -0.011901 0.963560 0.440440
0.164616 0.317338 -0.011871 0.963522 0.441441
0.164934 0.317002 -0.011840 0.963485 0.442442
0.165251 0.316672 -0.011809 0.963448 0.443443
0.165568 0.316347 -0.011778 0.963410 0.444444
0.165885 0.316027 -0.011747 0.963373 0.445445
0.166201 0.315712 -0.011716 0.963336 0.446446
0.166517 0.315402 -0.011684 0.963299 0.447447
0.166832 0.315097 -0.011653 0.963262 0.448448
0.167147 0.314797 -0.011621 0.963226 0.449449
0.167462 0.314501 -0.011589 0.963189 0.450450
0.167776 0.314209 -0.011557 0.963153 0.451451
0.168090 0.313920 -0.011524 0.963116 0.452452
0.168403 0.313635 -0.011492 0.963080 0.453453
0.168717 0.313354 -0.011459 0.963044 0.454454
0.169029 0.313074 -0.011426 0.963008 0.455455
0.169342 0.312797 -0.011393 0.962972 0.456456
0.169654 0.312520 -0.011360 0.962936 0.457457
0.169966 0.312245 -0.011327 0.962900 0.458458
0.170277 0.311970 -0.011293 0.962864 0.459459
0.170588 0.311695 -0.011259 0.962829 0.460460
0.170899 0.311419 -0.011225 0.962793 0.461461
0.171210 0.311141 -0.011191 0.962758 0.462462
0.171520 0.310860 -0.011157 0.962723 0.463463
0.171830 0.310576 -0.011123 0.962687 0.464464
0.172140 0.310288 -0.011088 0.962652 0.465465
0.172450 0.309995 -0.011054 0.962617 0.466466
0.172759 0.309696 -0.011019 0.962582 0.467467
0.173068 0.309390 -0.010984 0.962548 0.468468
0.173377 0.309076 -0.010949 0.962513 0.469469
0.173686 0.308753 -0.010913 0.962478 0.470470
0.173995 0.308420 -0.010878 0.962444 0.471471
0.174303 0.308077 -0.010842 0.962410 0.472472
0.174612 0.307731 -0.010806 0.962375 0.473473
0.174920 0.307381 -0.010770 0.962341 0.474474
0.175228 0.307030 -0.010734 0.962307 0.475475
0.175535 0.306676 -0.010698 0.962273 0.476476
0.175842 0.306322 -0.010661 0.962239 0.477477
0.176149 0.305968 -0.010625 0.962205 0.478478
0.176456 0.305614 -0.010588 0.962171 0.479479
0.176762 0.305261 -0.010551 0.962138 0.480480
0.177068 0.304909 -0.010514 0.962104 0.481481
0.177374 0.304560 -0.010477 0.962071 0.482482
0.177680 0.304213 -0.010439 0.962038 0.483483
0.177985 0.303870 -0.010402 0.962004 0.484484
0.178289 0.303529 -0.010364 0.961971 0.485485
0.178594 0.303193 -0.010326 0.961938 0.486486
0.178898 0.302860 -0.010288 0.961905 0.487487
0.179201 0.302531 -0.010250 0.961872 0.488488
0.179504 0.302208 -0.010212 0.961839 0.489489
0.179807 0.301888 -0.010173 0.961807 0.490490
0.180110 0.301574 -0.010135 0.961774 0.491491
0.180412 0.301265 -0.010096 0.961742 0.492492
0.180714 0.300961 -0.010057 0.961709 0.493493
0.181015 0.300661 -0.010018 0.961677 0.494494
0.181316 0.300367 -0.009979 0.961644 0.495495
0.181617 0.300079 -0.009939 0.961612 0.496496
0.181917 0.299795 -0.009900 0.961580 0.497497
0.182217 0.299515 -0.009860 0.961548 0.498498
0.182517 0.299241 -0.009820 0.961516 0.499499
0.182816 0.298971 -0.009780 0.961484 0.500501
0.183115 0.298706 -0.009740 0.961453 0.501502
0.183413 0.298444 -0.009700 0.961421 0.502503
0.183711 0.298186 -0.009659 0.961390 0.503504
0.184009 0.297932 -0.009619 0.961358 0.504505
0.184307 0.297680 -0.009578 0.961327 0.505506
0.184604 0.297431 -0.009537 0.961295 0.506507
0.184901 0.297184 -0.009496 0.961264 0.507508
0.185197 0.296939 -0.009455 0.961233 0.508509
0.185494 0.296695 -0.009414 0.961202 0.509510
0.185790 0.296451 -0.009372 0.961171 0.510511
0.186085 0.296207 -0.009331 0.961140 0.511512
0.186381 0.295962 -0.009289 0.961109 0.512513
0.186676 0.295716 -0.009247 0.961079 0.513514
0.186971 0.295467 -0.009205 0.961048 0.514515
0.187266 0.295215 -0.009163 0.961018 0.515516
0.187560 0.294960 -0.009120 0.960987 0.516517
0.187855 0.294699 -0.009078 0.960957 0.517518
0.188149 0.294433 -0.009035 0.960926 0.518519
0.188443 0.294161 -0.008993 0.960896 0.519520
0.188737 0.293881 -0.008950 0.960866 0.520521
0.189030 0.293592 -0.008907 0.960836 0.521522
0.189324 0.293294 -0.008864 0.960806 0.522523
0.189617 0.292987 -0.008820 0.960776 0.523524
0.189911 0.292678 -0.008777 0.960746 0.524525
0.190204 0.292366 -0.008733 0.960717 0.525526
0.190496 0.292052 -0.008690 0.960687 0.526527
0.190789 0.291738 -0.008646 0.960657 0.527528
0.191081 0.291422 -0.008602 0.960628 0.528529
0.191373 0.291107 -0.008558 0.960598 0.529530
0.191665 0.290793 -0.008513 0.960569 0.530531
0.191956 0.290480 -0.008469 0.960540 0.531532
0.192247 0.290168 -0.008424 0.960511 0.532533
0.192538 0.289858 -0.008380 0.960482 0.533534
0.192829 0.289550 -0.008335 0.960453 0.534535
0.193119 0.289246 -0.008290 0.960424 0.535536
0.193409 0.288944 -0.008245 0.960395 0.536537
0.193699 0.288645 -0.008200 0.960366 0.537538
0.193988 0.288350 -0.008154 0.960337 0.538539
0.194277 0.288058 -0.008109 0.960309 0.539540
0.194565 0.287770 -0.008063 0.960280 0.540541
0.194854 0.287487 -0.008018 0.960252 0.541542
0.195142 0.287207 -0.007972 0.960223 0.542543
0.195429 0.286932 -0.007926 0.960195 0.543544
0.195717 0.286661 -0.007880 0.960167 0.544545
0.196004 0.286394 -0.007833 0.960138 0.545546
0.196291 0.286132 -0.007787 0.960110 0.546547
0.196577 0.285874 -0.007740 0.960082 0.547548
0.196863 0.285620 -0.007694 0.960054 0.548549
0.197149 0.285370 -0.007647 0.960026 0.549550
0.197434 0.285123 -0.007600 0.959998 0.550551
0.197719 0.284881 -0.007553 0.959971 0.551552
0.198004 0.284642 -0.007506 0.959943 0.552553
0.198288 0.284406 -0.007458 0.959915 0.553554
0.198573 0.284173 -0.007411 0.959888 0.554555
0.198856 0.283942 -0.007363 0.959860 0.555556
0.199140 0.283714 -0.007316 0.959833 0.556557
0.199423 0.283488 -0.007268 0.959806 0.557558
0.199706 0.283263 -0.007220 0.959778 0.558559
0.199989 0.283039 -0.007172 0.959751 0.559560
0.200272 0.282816 -0.007124 0.959724 0.560561
0.200554 0.282592 -0.007075 0.959697 0.561562
0.200836 0.282368 -0.007027 0.959670 0.562563
0.201118 0.282143 -0.006978 0.959643 0.563564
0.201399 0.281916 -0.006930 0.959616 0.564565
0.201681 0.281687 -0.006881 0.959590 0.565566
0.201962 0.281455 -0.006832 0.959563 0.566567
0.202243 0.281219 -0.006783 0.959536 0.567568
0.202524 0.280978 -0.006734 0.959510 0.568569
0.202804 0.280732 -0.006684 0.959483 0.569570
0.203085 0.280480 -0.006635 0.959457 0.570571
0.203365 0.280221 -0.006585 0.959430 0.571572
0.203645 0.279954 -0.006536 0.959404 0.572573
0.203926 0.279681 -0.006486 0.959378 0.573574
0.204206 0.279405 -0.006436 0.959352 0.574575
0.204485 0.279127 -0.006386 0.959326 0.575576
0.204765 0.278848 -0.006336 0.959300 0.576577
0.205044 0.278567 -0.006286 0.959274 0.577578
0.205323 0.278287 -0.006235 0.959248 0.578579
0.205602 0.278006 -0.006185 0.959222 0.579580
0.205880 0.277725 -0.006134 0.959196 0.580581
0.206159 0.277446 -0.006083 0.959170 0.581582
0.206437 0.277168 -0.006032 0.959145 0.582583
0.206715 0.276891 -0.005981 0.959119 0.583584
0.206992 0.276617 -0.005930 0.959094 0.584585
0.207269 0.276344 -0.005879 0.959068 0.585586
0.207546 0.276074 -0.005828 0.959043 0.586587
0.207823 0.275807 -0.005776 0.959018 0.587588
0.208099 0.275542 -0.005725 0.958992 0.588589
0.208375 0.275281 -0.005673 0.958967 0.589590
0.208651 0.275023 -0.005621 0.958942 0.590591
0.208927 0.274769 -0.005569 0.958917 0.591592
0.209202 0.274518 -0.005517 0.958892 0.592593
0.209477 0.274270 -0.005465 0.958867 0.593594
0.209752 0.274027 -0.005413 0.958842 0.594595
0.210026 0.273786 -0.005361 0.958817 0.595596
0.210300 0.273550 -0.005308 0.958793 0.596597
0.210574 0.273317 -0.005256 0.958768 0.597598
0.210847 0.273088 -0.005203 0.958743 0.598599
0.211121 0.272862 -0.005150 0.958719 0.599600
0.211394 0.272639 -0.005097 0.958694 0.600601
0.211666 0.272420 -0.005044 0.958670 0.601602
0.211939 0.272203 -0.004991 0.958645 0.602603
0.212211 0.271990 -0.004938 0.958621 0.603604
0.212482 0.271779 -0.004884 0.958597 0.604605
0.212754 0.271570 -0.004831 0.958572 0.605606
0.213025 0.271363 -0.004777 0.958548 0.606607
0.213296 0.271158 -0.004724 0.958524 0.607608
0.213567 0.270955 -0.004670 0.958500 0.608609
0.213838 0.270752 -0.004616 0.958476 0.609610
0.214108 0.270550 -0.004562 0.958452 0.610611
0.214378 0.270348 -0.004508 0.958428 0.611612
0.214648 0.270146 -0.004453 0.958405 0.612613
0.214918 0.269943 -0.004399 0.958381 0.613614
0.215187 0.269739 -0.004345 0.958357 0.614615
0.215456 0.269533 -0.004290 0.958333 0.615616
0.215725 0.269324 -0.004235 0.958310 0.616617
0.215994 0.269113 -0.004181 0.958286 0.617618
0.216263 0.268898 -0.004126 0.958263 0.618619
0.216532 0.268678 -0.004071 0.958239 0.619620
0.216800 0.268454 -0.004016 0.958216 0.620621
0.217069 0.268224 -0.003960 0.958193 0.621622
0.217337 0.267988 -0.003905 0.958170 0.622623
0.217605 0.267745 -0.003850 0.958146 0.623624
0.217873 0.267498 -0.003794 0.958123 0.624625
0.218141 0.267248 -0.003739 0.958100 0.625626
0.218408 0.266996 -0.003683 0.958077 0.626627
0.218676 0.266742 -0.003627 0.958054 0.627628
0.218943 0.266488 -0.003571 0.958031 0.628629
0.219210 0.266233 -0.003515 0.958008 0.629630
0.219476 0.265978 -0.003459 0.957986 0.630631
0.219743 0.265723 -0.003403 0.957963 0.631632
0.220009 0.265469 -0.003347 0.957940 0.632633
0.220275 0.265217 -0.003290 0.957917 0.633634
0.220541 0.264965 -0.003234 0.957895 0.634635
0.220807 0.264716 -0.003177 0.957872 0.635636
0.221072 0.264468 -0.003120 0.957850 0.636637
0.221337 0.264223 -0.003063 0.957827 0.637638
0.221602 0.263981 -0.003007 0.957805 0.638639
0.221867 0.263741 -0.002949 0.957783 0.639640
0.222131 0.263504 -0.002892 0.957760 0.640641
0.222395 0.263270 -0.002835 0.957738 0.641642
0.222659 0.263040 -0.002778 0.957716 0.642643
0.222923 0.262813 -0.002720 0.957694 0.643644
0.223186 0.262589 -0.002663 0.957672 0.644645
0.223449 0.262369 -0.002605 0.957650 0.645646
0.223712 0.262152 -0.002548 0.957628 0.646647
0.223974 0.261939 -0.002490 0.957606 0.647648
0.224236 0.261730 -0.002432 0.957584 0.648649
0.224498 0.261524 -0.002374 0.957562 0.649650
0.224760 0.261321 -0.002316 0.957540 0.650651
0.225021 0.261122 -0.002258 0.957519 0.651652
0.225282 0.260925 -0.002199 0.957497 0.652653
0.225543 0.260732 -0.002141 0.957475 0.653654
0.225804 0.260541 -0.002082 0.957454 0.654655
0.226064 0.260354 -0.002024 0.957432 0.655656
0.226325 0.260168 -0.001965 0.957411 0.656657
0.226584 0.259985 -0.001906 0.957389 0.657658
0.226844 0.259803 -0.001848 0.957368 0.658659
0.227104 0.259623 -0.001789 0.957347 0.659660
0.227363 0.259444 -0.001730 0.957325 0.660661
0.227622 0.259265 -0.001670 0.957304 0.661662
0.227881 0.259088 -0.001611 0.957283 0.662663
0.228139 0.258910 -0.001552 0.957262 0.663664
0.228398 0.258731 -0.001492 0.957241 0.664665
0.228656 0.258552 -0.001433 0.957219 0.665666
0.228914 0.258371 -0.001373 0.957199 0.666667
0.229172 0.258189 -0.001314 0.957178 0.667668
0.229429 0.258003 -0.001254 0.957157 0.668669
0.229687 0.257815 -0.001194 0.957136 0.669670
0.229944 0.257623 -0.001134 0.957115 0.670671
0.230202 0.257427 -0.001074 0.957094 0.671672
0.230459 0.257225 -0.001014 0.957073 0.672673
0.230716 0.257018 -0.000954 0.957053 0.673674
0.230973 0.256804 -0.000893 0.957032 0.674675
0.231230 0.256584 -0.000833 0.957011 0.675676
0.231487 0.256358 -0.000773 0.956991 0.676677
0.231743 0.256129 -0.000712 0.956970 0.677678
0.232000 0.255898 -0.000651 0.956950 0.678679
0.232256 0.255665 -0.000591 0.956930 0.679680
0.232512 0.255430 -0.000530 0.956909 0.680681
0.232768 0.255195 -0.000469 0.956889 0.681682
0.233024 0.254960 -0.000408 0.956869 0.682683
0.233279 0.254724 -0.000347 0.956848 0.683684
0.233535 0.254489 -0.000286 0.956828 0.684685
0.233790 0.254256 -0.000224 0.956808 0.685686
0.234045 0.254023 -0.000163 0.956788 0.686687
0.234300 0.253792 -0.000102 0.956768 0.687688
0.234554 0.253563 -0.000040 0.956748 0.688689
0.234808 0.253337 0.000022 0.956728 0.689690
0.235062 0.253113 0.000083 0.956708 0.690691
0.235316 0.252892 0.000145 0.956688 0.691692
0.235570 0.252674 0.000207 0.956668 0.692693
0.235823 0.252459 0.000269 0.956648 0.693694
0.236076 0.252247 0.000331 0.956629 0.694695
0.236329 0.252039 0.000393 0.956609 0.695696
0.236581 0.251834 0.000455 0.956589 0.696697
0.236834 0.251633 0.000517 0.956569 0.697698
0.237086 0.251436 0.000580 0.956550 0.698699
0.237337 0.251242 0.000642 0.956530 0.699700
0.237589 0.251052 0.000705 0.956511 0.700701
0.237840 0.250866 0.000767 0.956491 0.701702
0.238091 0.250683 0.000830 0.956472 0.702703
0.238342 0.250504 0.000893 0.956452 0.703704
0.238593 0.250328 0.000956 0.956433 0.704705
0.238843 0.250155 0.001019 0.956414 0.705706
0.239093 0.249986 0.001082 0.956394 0.706707
0.239343 0.249819 0.001145 0.956375 0.707708
0.239593 0.249654 0.001208 0.956356 0.708709
0.239842 0.249492 0.001271 0.956337 0.709710
0.240091 0.249332 0.001334 0.956318 0.710711
0.240340 0.249174 0.001398 0.956299 0.711712
0.240589 0.249017 0.001461 0.956280 0.712713
0.240837 0.248862 0.001525 0.956261 0.713714
0.241086 0.248706 0.001589 0.956241 0.714715
0.241334 0.248551 0.001652 0.956223 0.715716
0.241582 0.248396 0.001716 0.956204 0.716717
0.241830 0.248240 0.001780 0.956185 0.717718
0.242077 0.248083 0.001844 0.956166 0.718719
0.242325 0.247924 0.001908 0.956147 0.719720
0.242572 0.247762 0.001972 0.956128 0.720721
0.242820 0.247598 0.002036 0.956110 0.721722
0.243067 0.247430 0.002100 0.956091 0.722723
0.243314 0.247258 0.002165 0.956072 0.723724
0.243561 0.247081 0.002229 0.956054 0.724725
0.243807 0.246899 0.002294 0.956035 0.725726
0.244054 0.246710 0.002358 0.956017 0.726727
0.244301 0.246514 0.002423 0.955998 0.727728
0.244547 0.246310 0.002488 0.955980 0.728729
0.244794 0.246101 0.002552 0.955961 0.729730
0.245040 0.245890 0.002617 0.955943 0.730731
0.245286 0.245676 0.002682 0.955925 0.731732
0.245533 0.245461 0.002747 0.955906 0.732733
0.245779 0.245244 0.002812 0.955888 0.733734
0.246024 0.245027 0.002877 0.955870 0.734735
0.246270 0.244809 0.002943 0.955852 0.735736
0.246515 0.244592 0.003008 0.955833 0.736737
0.246760 0.244375 0.003073 0.955815 0.737738
0.247005 0.244160 0.003139 0.955797 0.738739
0.247250 0.243946 0.003204 0.955779 0.739740
0.247495 0.243733 0.003270 0.955761 0.740741
0.247739 0.243523 0.003335 0.955743 0.741742
0.247984 0.243315 0.003401 0.955725 0.742743
0.248227 0.243110 0.003467 0.955707 0.743744
0.248471 0.242908 0.003533 0.955689 0.744745
0.248715 0.242709 0.003599 0.955672 0.745746
0.248958 0.242512 0.003665 0.955654 0.746747
0.249201 0.242320 0.003731 0.955636 0.747748
0.249444 0.242130 0.003797 0.955618 0.748749
0.249687 0.241945 0.003863 0.955601 0.749750
0.249929 0.241763 0.003929 0.955583 0.750751
0.250171 0.241584 0.003996 0.955565 0.751752
0.250413 0.241409 0.004062 0.955548 0.752753
0.250655 0.241238 0.004129 0.955530 0.753754
0.250896 0.241071 0.004195 0.955512 0.754755
0.251137 0.240907 0.004262 0.955495 0.755756
0.251378 0.240746 0.004329 0.955477 0.756757
0.251619 0.240588 0.004395 0.955460 0.757758
0.251860 0.240434 0.004462 0.955442 0.758759
0.252100 0.240282 0.004529 0.955425 0.759760
0.252340 0.240134 0.004596 0.955408 0.760761
0.252580 0.239987 0.004663 0.955390 0.761762
0.252820 0.239843 0.004730 0.955373 0.762763
0.253059 0.239700 0.004797 0.955356 0.763764
0.253299 0.239560 0.004864 0.955339 0.764765
0.253538 0.239420 0.004932 0.955321 0.765766
0.253777 0.239281 0.004999 0.955304 0.766767
0.254016 0.239142 0.005067 0.955287 0.767768
0.254254 0.239003 0.005134 0.955270 0.768769
0.254493 0.238864 0.005202 0.955253 0.769770
0.254731 0.238723 0.005269 0.955236 0.770771
0.254969 0.238581 0.005337 0.955219 0.771772
0.255207 0.238437 0.005405 0.955202 0.772773
0.255445 0.238290 0.005472 0.955185 0.773774
0.255683 0.238140 0.005540 0.955168 0.774775
0.255921 0.237985 0.005608 0.955151 0.775776
0.256158 0.237826 0.005676 0.955134 0.776777
0.256396 0.237662 0.005744 0.955117 0.777778
0.256633 0.237491 0.005812 0.955100 0.778779
0.256871 0.237314 0.005881 0.955084 0.779780
0.257108 0.237129 0.005949 0.955067 0.780781
0.257345 0.236939 0.006017 0.955050 0.781782
0.257582 0.236746 0.006086 0.955033 0.782783
0.257820 0.236550 0.006154 0.955017 0.783784
0.258056 0.236354 0.006223 0.955000 0.784785
0.258293 0.236156 0.006291 0.954983 0.785786
0.258530 0.235958 0.006360 0.954967 0.786787
0.258766 0.235759 0.006428 0.954950 0.787788
0.259003 0.235561 0.006497 0.954934 0.788789
0.259239 0.235363 0.006566 0.954917 0.789790
0.259475 0.235167 0.006635 0.954901 0.790791
0.259710 0.234972 0.006704 0.954884 0.791792
0.259946 0.234778 0.006773 0.954868 0.792793
0.260181 0.234586 0.006842 0.954852 0.793794
0.260417 0.234397 0.006911 0.954835 0.794795
0.260651 0.234209 0.006980 0.954819 0.795796
0.260886 0.234025 0.007049 0.954803 0.796797
0.261121 0.233843 0.007118 0.954786 0.797798
0.261355 0.233664 0.007188 0.954770 0.798799
0.261589 0.233488 0.007257 0.954754 0.799800
0.261823 0.233315 0.007327 0.954738 0.800801
0.262057 0.233146 0.007396 0.954721 0.801802
0.262291 0.232980 0.007466 0.954705 0.802803
0.262524 0.232817 0.007535 0.954689 0.803804
0.262757 0.232657 0.007605 0.954673 0.804805
0.262990 0.232500 0.007675 0.954657 0.805806
0.263223 0.232347 0.007745 0.954641 0.806807
0.263455 0.232197 0.007814 0.954625 0.807808
0.263687 0.232050 0.007884 0.954609 0.808809
0.263920 0.231905 0.007954 0.954593 0.809810
0.264151 0.231764 0.008024 0.954577 0.810811
0.264383 0.231625 0.008094 0.954561 0.811812
0.264615 0.231488 0.008165 0.954545 0.812813
0.264846 0.231354 0.008235 0.954529 0.813814
0.265077 0.231221 0.008305 0.954513 0.814815
0.265308 0.231090 0.008375 0.954498 0.815816
0.265539 0.230960 0.008446 0.954482 0.816817
0.265769 0.230831 0.008516 0.954466 0.817818
0.266000 0.230702 0.008586 0.954450 0.818819
0.266230 0.230574 0.008657 0.954435 0.819820
0.266460 0.230445 0.008728 0.954419 0.820821
0.266690 0.230316 0.008798 0.954403 0.821822
0.266920 0.230186 0.008869 0.954387 0.822823
0.267150 0.230054 0.008940 0.954372 0.823824
0.267379 0.229919 0.009010 0.954356 0.824825
0.267609 0.229783 0.009081 0.954341 0.825826
0.267838 0.229642 0.009152 0.954325 0.826827
0.268068 0.229499 0.009223 0.954310 0.827828
0.268297 0.229350 0.009294 0.954294 0.828829
0.268526 0.229197 0.009365 0.954279 0.829830
0.268755 0.229037 0.009436 0.954263 0.830831
0.268984 0.228872 0.009507 0.954248 0.831832
0.269213 0.228700 0.009579 0.954232 0.832833
0.269442 0.228525 0.009650 0.954217 0.833834
0.269671 0.228348 0.009721 0.954202 0.834835
0.269899 0.228169 0.009792 0.954186 0.835836
0.270128 0.227990 0.009864 0.954171 0.836837
0.270356 0.227810 0.009935 0.954156 0.837838
0.270585 0.227629 0.010007 0.954140 0.838839
0.270813 0.227449 0.010078 0.954125 0.839840
0.271041 0.227269 0.010150 0.954110 0.840841
0.271269 0.227089 0.010222 0.954095 0.841842
0.271496 0.226911 0.010293 0.954079 0.842843
0.271724 0.226734 0.010365 0.954064 0.843844
0.271951 0.226559 0.010437 0.954049 0.844845
0.272178 0.226385 0.010509 0.954034 0.845846
0.272405 0.226213 0.010581 0.954019 0.846847
0.272632 0.226044 0.010653 0.954004 0.847848
0.272858 0.225877 0.010725 0.953989 0.848849
0.273085 0.225713 0.010797 0.953974 0.849850
0.273311 0.225551 0.010869 0.953959 0.850851
0.273537 0.225391 0.010941 0.953944 0.851852
0.273763 0.225235 0.011013 0.953929 0.852853
0.273988 0.225082 0.011085 0.953914 0.853854
0.274214 0.224931 0.011158 0.953899 0.854855
0.274439 0.224783 0.011230 0.953884 0.855856
0.274664 0.224638 0.011302 0.953869 0.856857
0.274889 0.224496 0.011375 0.953854 0.857858
0.275113 0.224357 0.011447 0.953839 0.858859
0.275338 0.224220 0.011520 0.953824 0.859860
0.275562 0.224086 0.011592 0.953809 0.860861
0.275786 0.223955 0.011665 0.953795 0.861862
0.276010 0.223825 0.011737 0.953780 0.862863
0.276234 0.223698 0.011810 0.953765 0.863864
0.276458 0.223573 0.011883 0.953750 0.864865
0.276681 0.223450 0.011956 0.953736 0.865866
0.276904 0.223328 0.012029 0.953721 0.866867
0.277127 0.223207 0.012101 0.953706 0.867868
0.277350 0.223088 0.012174 0.953692 0.868869
0.277573 0.222969 0.012247 0.953677 0.869870
0.277796 0.222850 0.012320 0.953662 0.870871
0.278018 0.222731 0.012393 0.953648 0.871872
0.278240 0.222612 0.012467 0.953633 0.872873
0.278463 0.222492 0.012540 0.953619 0.873874
0.278685 0.222371 0.012613 0.953604 0.874875
0.278907 0.222248 0.012686 0.953589 0.875876
0.279129 0.222124 0.012759 0.953575 0.876877
0.279350 0.221996 0.012833 0.953560 0.877878
0.279572 0.221865 0.012906 0.953546 0.878879
0.279794 0.221731 0.012979 0.953532 0.879880
0.280015 0.221593 0.013053 0.953517 0.880881
0.280237 0.221450 0.013126 0.953503 0.881882
0.280458 0.221301 0.013200 0.953488 0.882883
0.280679 0.221147 0.013274 0.953474 0.883884
0.280901 0.220988 0.013347 0.953460 0.884885
0.281122 0.220827 0.013421 0.953445 0.885886
0.281343 0.220664 0.013495 0.953431 0.886887
0.281564 0.220499 0.013568 0.953417 0.887888
0.281785 0.220333 0.013642 0.953402 0.888889
0.282006 0.220167 0.013716 0.953388 0.889890
0.282226 0.220001 0.013790 0.953374 0.890891
0.282447 0.219834 0.013864 0.953359 0.891892
0.282667 0.219668 0.013938 0.953345 0.892893
0.282887 0.219503 0.014012 0.953331 0.893894
0.283107 0.219339 0.014086 0.953317 0.894895
0.283327 0.219175 0.014160 0.953303 0.895896
0.283547 0.219014 0.014234 0.953288 0.896897
0.283767 0.218854 0.014308 0.953274 0.897898
0.283986 0.218696 0.014382 0.953260 0.898899
0.284205 0.218540 0.014456 0.953246 0.899900
0.284424 0.218386 0.014531 0.953232 0.900901
0.284643 0.218235 0.014605 0.953218 0.901902
0.284862 0.218086 0.014679 0.953204 0.902903
0.285080 0.217940 0.014754 0.953190 0.903904
0.285299 0.217796 0.014828 0.953176 0.904905
0.285517 0.217655 0.014903 0.953162 0.905906
0.285735 0.217517 0.014977 0.953148 0.906907
0.285953 0.217381 0.015052 0.953134 0.907908
0.286170 0.217249 0.015126 0.953120 0.908909
0.286388 0.217119 0.015201 0.953106 0.909910
0.286605 0.216991 0.015275 0.953092 0.910911
0.286822 0.216867 0.015350 0.953078 0.911912
0.287039 0.216744 0.015425 0.953064 0.912913
0.287256 0.216624 0.015500 0.953050 0.913914
0.287473 0.216507 0.015574 0.953036 0.914915
0.287689 0.216391 0.015649 0.953022 0.915916
0.287905 0.216277 0.015724 0.953008 0.916917
0.288121 0.216165 0.015799 0.952995 0.917918
0.288337 0.216055 0.015874 0.952981 0.918919
0.288553 0.215945 0.015949 0.952967 0.919920
0.288769 0.215837 0.016024 0.952953 0.920921
0.288984 0.215729 0.016099 0.952939 0.921922
0.289200 0.215622 0.016174 0.952926 0.922923
0.289415 0.215515 0.016249 0.952912 0.923924
0.289630 0.215407 0.016324 0.952898 0.924925
0.289845 0.215299 0.016400 0.952884 0.925926
0.290060 0.215190 0.016475 0.952871 0.926927
0.290275 0.215080 0.016550 0.952857 0.927928
0.290490 0.214967 0.016625 0.952843 0.928929
0.290704 0.214852 0.016701 0.952830 0.929930
0.290919 0.214735 0.016776 0.952816 0.930931
0.291133 0.214614 0.016852 0.952802 0.931932
0.291348 0.214490 0.016927 0.952789 0.932933
0.291562 0.214361 0.017002 0.952775 0.933934
0.291776 0.214227 0.017078 0.952761 0.934935
0.291990 0.214088 0.017153 0.952748 0.935936
0.292205 0.213942 0.017229 0.952734 0.936937
0.292419 0.213794 0.017305 0.952721 0.937938
0.292633 0.213643 0.017380 0.952707 0.938939
0.292847 0.213490 0.017456 0.952694 0.939940
0.293061 0.213335 0.017532 0.952680 0.940941
0.293274 0.213180 0.017607 0.952667 0.941942
0.293488 0.213024 0.017683 0.952653 0.942943
0.293701 0.212867 0.017759 0.952640 0.943944
0.293915 0.212711 0.017835 0.952626 0.944945
0.294128 0.212555 0.017911 0.952613 0.945946
0.294341 0.212400 0.017987 0.952599 0.946947
0.294554 0.212246 0.018063 0.952586 0.947948
0.294767 0.212093 0.018138 0.952572 0.948949
0.294980 0.211941 0.018214 0.952559 0.949950
0.295192 0.211792 0.018290 0.952545 0.950951
0.295404 0.211644 0.018367 0.952532 0.951952
0.295617 0.211499 0.018443 0.952519 0.952953
0.295829 0.211355 0.018519 0.952505 0.953954
0.296041 0.211215 0.018595 0.952492 0.954955
0.296252 0.211076 0.018671 0.952479 0.955956
0.296464 0.210941 0.018747 0.952465 0.956957
0.296675 0.210808 0.018824 0.952452 0.957958
0.296886 0.210678 0.018900 0.952439 0.958959
0.297097 0.210551 0.018976 0.952425 0.959960
0.297308 0.210426 0.019052 0.952412 0.960961
0.297519 0.210304 0.019129 0.952399 0.961962
0.297729 0.210186 0.019205 0.952385 0.962963
0.297940 0.210069 0.019282 0.952372 0.963964
0.298150 0.209956 0.019358 0.952359 0.964965
0.298360 0.209845 0.019435 0.952346 0.965966
0.298570 0.209737 0.019511 0.952333 0.966967
0.298780 0.209630 0.019588 0.952319 0.967968
0.298989 0.209526 0.019664 0.952306 0.968969
0.299199 0.209424 0.019741 0.952293 0.969970
0.299408 0.209324 0.019817 0.952280 0.970971
0.299617 0.209225 0.019894 0.952267 0.971972
0.299826 0.209128 0.019971 0.952253 0.972973
0.300035 0.209032 0.020047 0.952240 0.973974
0.300243 0.208936 0.020124 0.952227 0.974975
0.300452 0.208841 0.020201 0.952214 0.975976
0.300660 0.208746 0.020278 0.952201 0.976977
0.300869 0.208650 0.020355 0.952188 0.977978
0.301077 0.208554 0.020431 0.952175 0.978979
0.301285 0.208457 0.020508 0.952162 0.979980
0.301493 0.208359 0.020585 0.952148 0.980981
0.301701 0.208259 0.020662 0.952135 0.981982
0.301909 0.208156 0.020739 0.952122 0.982983
0.302117 0.208051 0.020816 0.952109 0.983984
0.302324 0.207942 0.020893 0.952096 0.984985
0.302532 0.207829 0.020970 0.952083 0.985986
0.302740 0.207712 0.021047 0.952070 0.986987
0.302947 0.207591 0.021124 0.952057 0.987988
0.303155 0.207463 0.021201 0.952044 0.988989
0.303362 0.207330 0.021279 0.952031 0.989990
0.303570 0.207193 0.021356 0.952018 0.990991
0.303777 0.207056 0.021433 0.952005 0.991992
0.303984 0.206921 0.021510 0.951992 0.992993
0.304191 0.206788 0.021587 0.951979 0.993994
0.304398 0.206655 0.021665 0.951966 0.994995
0.304605 0.206523 0.021742 0.951953 0.995996
0.304812 0.206392 0.021819 0.951940 0.996997
0.305018 0.206262 0.021897 0.951928 0.997998
0.305225 0.206132 0.021974 0.951915 0.998999
0.305431 0.206004 0.022051 0.951902 1.000000


==> plots2/dat_files/Single_PINN_traj_1_predictions.dat <==
theta omega E_q E_d time
-1.265073 0.614976 0.002197 1.011191 0.000000
-1.264411 0.676786 0.001819 1.010764 0.001001
-1.263700 0.734999 0.001437 1.010328 0.002002
-1.262944 0.789756 0.001052 1.009885 0.003003
-1.262142 0.841214 0.000664 1.009436 0.004004
-1.261296 0.889529 0.000273 1.008982 0.005005
-1.260409 0.934860 -0.000122 1.008524 0.006006
-1.259481 0.977376 -0.000519 1.008062 0.007007
-1.258515 1.017228 -0.000918 1.007597 0.008008
-1.257513 1.054582 -0.001320 1.007130 0.009009
-1.256475 1.089583 -0.001724 1.006661 0.010010
-1.255405 1.122382 -0.002130 1.006190 0.011011
-1.254303 1.153115 -0.002538 1.005718 0.012012
-1.253172 1.181915 -0.002948 1.005246 0.013013
-1.252012 1.208905 -0.003358 1.004773 0.014014
-1.250826 1.234203 -0.003770 1.004299 0.015015
-1.249615 1.257915 -0.004183 1.003826 0.016016
-1.248379 1.280140 -0.004596 1.003352 0.017017
-1.247121 1.300969 -0.005011 1.002878 0.018018
-1.245841 1.320492 -0.005425 1.002404 0.019019
-1.244541 1.338783 -0.005840 1.001930 0.020020
-1.243222 1.355914 -0.006254 1.001456 0.021021
-1.241885 1.371957 -0.006669 1.000983 0.022022
-1.240530 1.386970 -0.007083 1.000510 0.023023
-1.239158 1.401007 -0.007497 1.000037 0.024024
-1.237771 1.414123 -0.007910 0.999564 0.025025
-1.236370 1.426369 -0.008323 0.999092 0.026026
-1.234955 1.437789 -0.008735 0.998620 0.027027
-1.233527 1.448424 -0.009147 0.998149 0.028028
-1.232087 1.458318 -0.009557 0.997678 0.029029
-1.230636 1.467503 -0.009966 0.997208 0.030030
-1.229175 1.476019 -0.010375 0.996739 0.031031
-1.227703 1.483899 -0.010782 0.996270 0.032032
-1.226223 1.491175 -0.011188 0.995801 0.033033
-1.224735 1.497876 -0.011592 0.995334 0.034034
-1.223239 1.504033 -0.011995 0.994867 0.035035
-1.221737 1.509673 -0.012397 0.994401 0.036036
-1.220229 1.514824 -0.012797 0.993935 0.037037
-1.218715 1.519510 -0.013196 0.993471 0.038038
-1.217197 1.523754 -0.013593 0.993007 0.039039
-1.215674 1.527585 -0.013989 0.992545 0.040040
-1.214148 1.531022 -0.014383 0.992083 0.041041
-1.212619 1.534088 -0.014776 0.991622 0.042042
-1.211088 1.536801 -0.015166 0.991163 0.043043
-1.209554 1.539184 -0.015555 0.990705 0.044044
-1.208019 1.541252 -0.015943 0.990247 0.045045
-1.206484 1.543028 -0.016328 0.989791 0.046046
-1.204947 1.544525 -0.016712 0.989336 0.047047
-1.203411 1.545763 -0.017094 0.988883 0.048048
-1.201874 1.546754 -0.017474 0.988431 0.049049
-1.200338 1.547513 -0.017852 0.987980 0.050050
-1.198802 1.548055 -0.018229 0.987530 0.051051
-1.197268 1.548395 -0.018604 0.987082 0.052052
-1.195734 1.548541 -0.018977 0.986635 0.053053
-1.194202 1.548505 -0.019348 0.986189 0.054054
-1.192672 1.548301 -0.019718 0.985745 0.055055
-1.191143 1.547937 -0.020086 0.985303 0.056056
-1.189616 1.547423 -0.020452 0.984862 0.057057
-1.188091 1.546769 -0.020816 0.984423 0.058058
-1.186568 1.545981 -0.021179 0.983985 0.059059
-1.185048 1.545068 -0.021539 0.983549 0.060060
-1.183528 1.544037 -0.021898 0.983114 0.061061
-1.182012 1.542897 -0.022256 0.982681 0.062062
-1.180498 1.541650 -0.022612 0.982249 0.063063
-1.178986 1.540305 -0.022966 0.981820 0.064064
-1.177476 1.538867 -0.023318 0.981392 0.065065
-1.175969 1.537340 -0.023669 0.980965 0.066066
-1.174463 1.535730 -0.024018 0.980541 0.067067
-1.172960 1.534038 -0.024366 0.980118 0.068068
-1.171459 1.532273 -0.024712 0.979696 0.069069
-1.169960 1.530436 -0.025057 0.979277 0.070070
-1.168463 1.528531 -0.025400 0.978859 0.071071
-1.166968 1.526561 -0.025742 0.978443 0.072072
-1.165475 1.524528 -0.026082 0.978029 0.073073
-1.163985 1.522438 -0.026421 0.977617 0.074074
-1.162495 1.520290 -0.026759 0.977206 0.075075
-1.161008 1.518090 -0.027095 0.976797 0.076076
-1.159523 1.515837 -0.027430 0.976391 0.077077
-1.158039 1.513536 -0.027763 0.975986 0.078078
-1.156557 1.511188 -0.028095 0.975582 0.079079
-1.155077 1.508792 -0.028426 0.975181 0.080080
-1.153598 1.506354 -0.028756 0.974782 0.081081
-1.152121 1.503875 -0.029085 0.974384 0.082082
-1.150645 1.501357 -0.029412 0.973989 0.083083
-1.149171 1.498798 -0.029739 0.973595 0.084084
-1.147698 1.496203 -0.030064 0.973203 0.085085
-1.146227 1.493573 -0.030388 0.972812 0.086086
-1.144756 1.490908 -0.030711 0.972424 0.087087
-1.143288 1.488212 -0.031034 0.972038 0.088088
-1.141820 1.485483 -0.031355 0.971654 0.089089
-1.140354 1.482723 -0.031675 0.971271 0.090090
-1.138890 1.479936 -0.031994 0.970891 0.091091
-1.137426 1.477120 -0.032312 0.970512 0.092092
-1.135964 1.474278 -0.032630 0.970135 0.093093
-1.134503 1.471409 -0.032946 0.969760 0.094094
-1.133043 1.468516 -0.033262 0.969388 0.095095
-1.131585 1.465601 -0.033577 0.969017 0.096096
-1.130128 1.462662 -0.033891 0.968647 0.097097
-1.128672 1.459703 -0.034204 0.968280 0.098098
-1.127217 1.456723 -0.034516 0.967915 0.099099
-1.125764 1.453722 -0.034828 0.967551 0.100100
-1.124312 1.450703 -0.035139 0.967190 0.101101
-1.122861 1.447667 -0.035449 0.966830 0.102102
-1.121411 1.444614 -0.035759 0.966472 0.103103
-1.119964 1.441545 -0.036068 0.966116 0.104104
-1.118517 1.438462 -0.036376 0.965762 0.105105
-1.117072 1.435365 -0.036683 0.965410 0.106106
-1.115628 1.432252 -0.036991 0.965060 0.107107
-1.114185 1.429128 -0.037297 0.964711 0.108108
-1.112745 1.425993 -0.037603 0.964364 0.109109
-1.111305 1.422846 -0.037908 0.964019 0.110110
-1.109868 1.419689 -0.038213 0.963676 0.111111
-1.108431 1.416523 -0.038517 0.963335 0.112112
-1.106997 1.413347 -0.038820 0.962995 0.113113
-1.105564 1.410166 -0.039123 0.962657 0.114114
-1.104133 1.406976 -0.039426 0.962321 0.115115
-1.102704 1.403778 -0.039728 0.961987 0.116116
-1.101277 1.400578 -0.040030 0.961654 0.117117
-1.099851 1.397370 -0.040331 0.961323 0.118118
-1.098427 1.394157 -0.040631 0.960994 0.119119
-1.097005 1.390942 -0.040932 0.960666 0.120120
-1.095585 1.387722 -0.041231 0.960340 0.121121
-1.094168 1.384501 -0.041531 0.960016 0.122122
-1.092752 1.381277 -0.041829 0.959693 0.123123
-1.091338 1.378050 -0.042128 0.959372 0.124124
-1.089927 1.374825 -0.042426 0.959052 0.125125
-1.088518 1.371598 -0.042724 0.958734 0.126126
-1.087111 1.368371 -0.043021 0.958418 0.127127
-1.085706 1.365144 -0.043318 0.958103 0.128128
-1.084303 1.361920 -0.043614 0.957789 0.129129
-1.082903 1.358696 -0.043911 0.957478 0.130130
-1.081505 1.355474 -0.044206 0.957167 0.131131
-1.080110 1.352255 -0.044502 0.956858 0.132132
-1.078718 1.349039 -0.044797 0.956550 0.133133
-1.077328 1.345826 -0.045091 0.956244 0.134134
-1.075940 1.342617 -0.045386 0.955939 0.135135
-1.074555 1.339412 -0.045680 0.955636 0.136136
-1.073173 1.336213 -0.045974 0.955334 0.137137
-1.071793 1.333017 -0.046267 0.955033 0.138138
-1.070417 1.329827 -0.046560 0.954734 0.139139
-1.069043 1.326642 -0.046853 0.954436 0.140140
-1.067672 1.323465 -0.047145 0.954139 0.141141
-1.066304 1.320292 -0.047437 0.953843 0.142142
-1.064938 1.317127 -0.047729 0.953549 0.143143
-1.063576 1.313969 -0.048020 0.953256 0.144144
-1.062217 1.310817 -0.048311 0.952964 0.145145
-1.060861 1.307674 -0.048602 0.952673 0.146146
-1.059507 1.304537 -0.048893 0.952384 0.147147
-1.058157 1.301409 -0.049183 0.952095 0.148148
-1.056810 1.298290 -0.049473 0.951808 0.149149
-1.055467 1.295178 -0.049762 0.951522 0.150150
-1.054127 1.292076 -0.050051 0.951237 0.151151
-1.052789 1.288981 -0.050340 0.950953 0.152152
-1.051455 1.285897 -0.050629 0.950671 0.153153
-1.050125 1.282821 -0.050917 0.950389 0.154154
-1.048797 1.279755 -0.051205 0.950108 0.155155
-1.047474 1.276699 -0.051493 0.949828 0.156156
-1.046153 1.273651 -0.051780 0.949550 0.157157
-1.044836 1.270614 -0.052067 0.949272 0.158158
-1.043522 1.267588 -0.052354 0.948995 0.159159
-1.042212 1.264571 -0.052641 0.948720 0.160160
-1.040905 1.261564 -0.052927 0.948445 0.161161
-1.039602 1.258568 -0.053213 0.948171 0.162162
-1.038303 1.255582 -0.053498 0.947898 0.163163
-1.037007 1.252608 -0.053783 0.947626 0.164164
-1.035715 1.249643 -0.054068 0.947355 0.165165
-1.034425 1.246689 -0.054353 0.947085 0.166166
-1.033141 1.243747 -0.054637 0.946815 0.167167
-1.031859 1.240815 -0.054921 0.946547 0.168168
-1.030581 1.237893 -0.055205 0.946280 0.169169
-1.029307 1.234985 -0.055488 0.946013 0.170170
-1.028036 1.232084 -0.055771 0.945747 0.171171
-1.026770 1.229197 -0.056053 0.945483 0.172172
-1.025507 1.226321 -0.056336 0.945219 0.173173
-1.024247 1.223455 -0.056617 0.944955 0.174174
-1.022991 1.220600 -0.056899 0.944693 0.175175
-1.021740 1.217756 -0.057180 0.944431 0.176176
-1.020492 1.214925 -0.057461 0.944170 0.177177
-1.019247 1.212104 -0.057742 0.943910 0.178178
-1.018007 1.209295 -0.058022 0.943651 0.179179
-1.016770 1.206496 -0.058301 0.943393 0.180180
-1.015537 1.203709 -0.058581 0.943135 0.181181
-1.014308 1.200934 -0.058860 0.942878 0.182182
-1.013083 1.198169 -0.059138 0.942622 0.183183
-1.011861 1.195415 -0.059417 0.942367 0.184184
-1.010643 1.192673 -0.059695 0.942113 0.185185
-1.009429 1.189943 -0.059972 0.941859 0.186186
-1.008219 1.187222 -0.060249 0.941606 0.187187
-1.007012 1.184514 -0.060526 0.941354 0.188188
-1.005809 1.181815 -0.060802 0.941103 0.189189
-1.004610 1.179129 -0.061078 0.940852 0.190190
-1.003415 1.176453 -0.061353 0.940602 0.191191
-1.002224 1.173789 -0.061628 0.940353 0.192192
-1.001036 1.171134 -0.061903 0.940105 0.193193
-0.999852 1.168491 -0.062177 0.939858 0.194194
-0.998672 1.165860 -0.062451 0.939611 0.195195
-0.997496 1.163238 -0.062724 0.939365 0.196196
-0.996323 1.160628 -0.062997 0.939120 0.197197
-0.995154 1.158029 -0.063269 0.938875 0.198198
-0.993988 1.155439 -0.063541 0.938632 0.199199
-0.992827 1.152861 -0.063813 0.938389 0.200200
-0.991669 1.150293 -0.064084 0.938147 0.201201
-0.990515 1.147736 -0.064354 0.937906 0.202202
-0.989364 1.145190 -0.064624 0.937665 0.203203
-0.988217 1.142653 -0.064894 0.937425 0.204204
-0.987073 1.140127 -0.065163 0.937186 0.205205
-0.985934 1.137612 -0.065431 0.936948 0.206206
-0.984797 1.135107 -0.065699 0.936711 0.207207
-0.983664 1.132613 -0.065967 0.936474 0.208208
-0.982535 1.130128 -0.066234 0.936239 0.209209
-0.981409 1.127653 -0.066500 0.936004 0.210210
-0.980287 1.125190 -0.066766 0.935770 0.211211
-0.979168 1.122735 -0.067032 0.935537 0.212212
-0.978052 1.120291 -0.067296 0.935304 0.213213
-0.976940 1.117857 -0.067561 0.935072 0.214214
-0.975832 1.115434 -0.067825 0.934841 0.215215
-0.974726 1.113020 -0.068088 0.934612 0.216216
-0.973624 1.110615 -0.068350 0.934382 0.217217
-0.972526 1.108222 -0.068613 0.934154 0.218218
-0.971430 1.105837 -0.068874 0.933926 0.219219
-0.970338 1.103463 -0.069135 0.933700 0.220220
-0.969249 1.101099 -0.069395 0.933474 0.221221
-0.968164 1.098744 -0.069655 0.933249 0.222222
-0.967081 1.096399 -0.069914 0.933025 0.223223
-0.966002 1.094064 -0.070173 0.932802 0.224224
-0.964926 1.091739 -0.070431 0.932580 0.225225
-0.963852 1.089423 -0.070688 0.932358 0.226226
-0.962782 1.087117 -0.070945 0.932137 0.227227
-0.961715 1.084820 -0.071201 0.931918 0.228228
-0.960651 1.082534 -0.071456 0.931699 0.229229
-0.959590 1.080255 -0.071711 0.931481 0.230230
-0.958531 1.077988 -0.071966 0.931264 0.231231
-0.957476 1.075731 -0.072219 0.931048 0.232232
-0.956423 1.073480 -0.072472 0.930832 0.233233
-0.955374 1.071242 -0.072724 0.930618 0.234234
-0.954327 1.069012 -0.072976 0.930404 0.235235
-0.953283 1.066793 -0.073227 0.930192 0.236236
-0.952242 1.064582 -0.073477 0.929980 0.237237
-0.951203 1.062381 -0.073727 0.929769 0.238238
-0.950167 1.060190 -0.073976 0.929559 0.239239
-0.949133 1.058009 -0.074224 0.929350 0.240240
-0.948103 1.055836 -0.074472 0.929142 0.241241
-0.947074 1.053674 -0.074719 0.928935 0.242242
-0.946049 1.051521 -0.074965 0.928729 0.243243
-0.945026 1.049377 -0.075211 0.928523 0.244244
-0.944005 1.047243 -0.075456 0.928319 0.245245
-0.942987 1.045117 -0.075700 0.928115 0.246246
-0.941971 1.043004 -0.075944 0.927913 0.247247
-0.940957 1.040897 -0.076186 0.927711 0.248248
-0.939946 1.038802 -0.076429 0.927510 0.249249
-0.938937 1.036716 -0.076670 0.927311 0.250250
-0.937931 1.034640 -0.076911 0.927112 0.251251
-0.936926 1.032574 -0.077151 0.926914 0.252252
-0.935924 1.030516 -0.077390 0.926717 0.253253
-0.934924 1.028469 -0.077629 0.926520 0.254254
-0.933926 1.026432 -0.077867 0.926325 0.255255
-0.932930 1.024403 -0.078104 0.926131 0.256256
-0.931936 1.022385 -0.078341 0.925938 0.257257
-0.930945 1.020376 -0.078577 0.925745 0.258258
-0.929955 1.018378 -0.078812 0.925554 0.259259
-0.928967 1.016388 -0.079046 0.925363 0.260260
-0.927982 1.014408 -0.079280 0.925173 0.261261
-0.926998 1.012440 -0.079513 0.924985 0.262262
-0.926016 1.010480 -0.079745 0.924797 0.263263
-0.925036 1.008531 -0.079977 0.924610 0.264264
-0.924057 1.006590 -0.080207 0.924424 0.265265
-0.923081 1.004662 -0.080437 0.924239 0.266266
-0.922106 1.002742 -0.080667 0.924055 0.267267
-0.921133 1.000831 -0.080896 0.923871 0.268268
-0.920162 0.998932 -0.081124 0.923689 0.269269
-0.919192 0.997042 -0.081351 0.923507 0.270270
-0.918224 0.995162 -0.081577 0.923327 0.271271
-0.917258 0.993292 -0.081803 0.923147 0.272272
-0.916293 0.991433 -0.082028 0.922968 0.273273
-0.915330 0.989583 -0.082253 0.922790 0.274274
-0.914368 0.987742 -0.082476 0.922613 0.275275
-0.913408 0.985913 -0.082700 0.922437 0.276276
-0.912449 0.984095 -0.082922 0.922262 0.277277
-0.911492 0.982284 -0.083143 0.922087 0.278278
-0.910536 0.980487 -0.083364 0.921914 0.279279
-0.909582 0.978697 -0.083585 0.921741 0.280280
-0.908629 0.976918 -0.083804 0.921569 0.281281
-0.907677 0.975149 -0.084023 0.921399 0.282282
-0.906727 0.973392 -0.084241 0.921229 0.283283
-0.905778 0.971643 -0.084459 0.921059 0.284284
-0.904830 0.969904 -0.084675 0.920891 0.285285
-0.903884 0.968177 -0.084891 0.920723 0.286286
-0.902939 0.966459 -0.085107 0.920557 0.287287
-0.901995 0.964752 -0.085321 0.920391 0.288288
-0.901053 0.963056 -0.085536 0.920226 0.289289
-0.900111 0.961369 -0.085749 0.920062 0.290290
-0.899171 0.959691 -0.085962 0.919898 0.291291
-0.898231 0.958026 -0.086174 0.919736 0.292292
-0.897293 0.956370 -0.086385 0.919574 0.293293
-0.896356 0.954724 -0.086596 0.919413 0.294294
-0.895420 0.953088 -0.086806 0.919253 0.295295
-0.894486 0.951463 -0.087015 0.919094 0.296296
-0.893552 0.949848 -0.087224 0.918935 0.297297
-0.892619 0.948243 -0.087432 0.918778 0.298298
-0.891688 0.946648 -0.087640 0.918620 0.299299
-0.890757 0.945063 -0.087846 0.918464 0.300300
-0.889828 0.943489 -0.088053 0.918309 0.301301
-0.888899 0.941925 -0.088258 0.918154 0.302302
-0.887971 0.940371 -0.088463 0.918001 0.303303
-0.887045 0.938826 -0.088668 0.917848 0.304304
-0.886119 0.937293 -0.088871 0.917695 0.305305
-0.885195 0.935768 -0.089074 0.917544 0.306306
-0.884271 0.934254 -0.089277 0.917393 0.307307
-0.883348 0.932751 -0.089479 0.917243 0.308308
-0.882426 0.931257 -0.089680 0.917093 0.309309
-0.881505 0.929773 -0.089881 0.916945 0.310310
-0.880584 0.928299 -0.090081 0.916797 0.311311
-0.879665 0.926835 -0.090281 0.916650 0.312312
-0.878747 0.925381 -0.090480 0.916504 0.313313
-0.877829 0.923936 -0.090678 0.916358 0.314314
-0.876912 0.922501 -0.090876 0.916213 0.315315
-0.875996 0.921076 -0.091073 0.916069 0.316316
-0.875081 0.919661 -0.091270 0.915925 0.317317
-0.874167 0.918255 -0.091466 0.915782 0.318318
-0.873253 0.916859 -0.091662 0.915640 0.319319
-0.872340 0.915473 -0.091857 0.915498 0.320320
-0.871428 0.914096 -0.092051 0.915358 0.321321
-0.870517 0.912729 -0.092245 0.915217 0.322322
-0.869607 0.911370 -0.092439 0.915078 0.323323
-0.868697 0.910021 -0.092632 0.914939 0.324324
-0.867789 0.908682 -0.092824 0.914801 0.325325
-0.866881 0.907351 -0.093016 0.914664 0.326326
-0.865973 0.906031 -0.093208 0.914527 0.327327
-0.865067 0.904718 -0.093399 0.914391 0.328328
-0.864161 0.903415 -0.093589 0.914255 0.329329
-0.863256 0.902121 -0.093779 0.914120 0.330330
-0.862352 0.900836 -0.093968 0.913986 0.331331
-0.861448 0.899560 -0.094157 0.913853 0.332332
-0.860545 0.898293 -0.094346 0.913720 0.333333
-0.859643 0.897034 -0.094534 0.913587 0.334334
-0.858742 0.895785 -0.094721 0.913455 0.335335
-0.857842 0.894543 -0.094909 0.913324 0.336336
-0.856942 0.893310 -0.095095 0.913194 0.337337
-0.856043 0.892087 -0.095281 0.913064 0.338338
-0.855145 0.890871 -0.095467 0.912935 0.339339
-0.854247 0.889662 -0.095652 0.912806 0.340340
-0.853350 0.888463 -0.095837 0.912678 0.341341
-0.852454 0.887273 -0.096022 0.912551 0.342342
-0.851558 0.886089 -0.096206 0.912424 0.343343
-0.850664 0.884914 -0.096389 0.912298 0.344344
-0.849770 0.883747 -0.096572 0.912173 0.345345
-0.848876 0.882588 -0.096755 0.912047 0.346346
-0.847984 0.881436 -0.096937 0.911923 0.347347
-0.847092 0.880293 -0.097119 0.911799 0.348348
-0.846201 0.879156 -0.097301 0.911676 0.349349
-0.845311 0.878028 -0.097482 0.911553 0.350350
-0.844421 0.876906 -0.097663 0.911431 0.351351
-0.843532 0.875792 -0.097843 0.911309 0.352352
-0.842644 0.874687 -0.098023 0.911188 0.353353
-0.841757 0.873588 -0.098203 0.911068 0.354354
-0.840870 0.872495 -0.098382 0.910948 0.355355
-0.839984 0.871410 -0.098561 0.910828 0.356356
-0.839099 0.870332 -0.098739 0.910710 0.357357
-0.838214 0.869259 -0.098917 0.910591 0.358358
-0.837331 0.868196 -0.099095 0.910474 0.359359
-0.836448 0.867137 -0.099273 0.910357 0.360360
-0.835566 0.866086 -0.099450 0.910240 0.361361
-0.834684 0.865043 -0.099626 0.910124 0.362362
-0.833804 0.864004 -0.099803 0.910008 0.363363
-0.832924 0.862972 -0.099979 0.909893 0.364364
-0.832044 0.861945 -0.100155 0.909779 0.365365
-0.831166 0.860926 -0.100330 0.909665 0.366366
-0.830288 0.859913 -0.100505 0.909552 0.367367
-0.829412 0.858906 -0.100680 0.909439 0.368368
-0.828535 0.857904 -0.100854 0.909326 0.369369
-0.827660 0.856908 -0.101028 0.909214 0.370370
-0.826786 0.855918 -0.101202 0.909103 0.371371
-0.825912 0.854934 -0.101376 0.908992 0.372372
-0.825039 0.853955 -0.101549 0.908882 0.373373
-0.824167 0.852981 -0.101722 0.908772 0.374374
-0.823295 0.852014 -0.101894 0.908663 0.375375
-0.822425 0.851051 -0.102067 0.908554 0.376376
-0.821555 0.850094 -0.102239 0.908446 0.377377
-0.820686 0.849142 -0.102410 0.908338 0.378378
-0.819818 0.848195 -0.102582 0.908231 0.379379
-0.818950 0.847251 -0.102753 0.908124 0.380380
-0.818083 0.846314 -0.102924 0.908018 0.381381
-0.817217 0.845382 -0.103094 0.907912 0.382382
-0.816352 0.844455 -0.103265 0.907807 0.383383
-0.815488 0.843530 -0.103435 0.907703 0.384384
-0.814625 0.842611 -0.103604 0.907598 0.385385
-0.813762 0.841698 -0.103774 0.907494 0.386386
-0.812900 0.840788 -0.103943 0.907391 0.387387
-0.812040 0.839882 -0.104112 0.907288 0.388388
-0.811179 0.838980 -0.104281 0.907186 0.389389
-0.810320 0.838084 -0.104449 0.907084 0.390390
-0.809462 0.837190 -0.104617 0.906983 0.391391
-0.808604 0.836301 -0.104785 0.906882 0.392392
-0.807747 0.835416 -0.104953 0.906782 0.393393
-0.806891 0.834533 -0.105121 0.906682 0.394394
-0.806036 0.833657 -0.105288 0.906582 0.395395
-0.805182 0.832781 -0.105455 0.906483 0.396396
-0.804329 0.831912 -0.105621 0.906385 0.397397
-0.803476 0.831044 -0.105788 0.906287 0.398398
-0.802624 0.830180 -0.105954 0.906189 0.399399
-0.801774 0.829321 -0.106120 0.906092 0.400400
-0.800923 0.828462 -0.106286 0.905995 0.401401
-0.800074 0.827609 -0.106451 0.905899 0.402402
-0.799226 0.826758 -0.106616 0.905804 0.403403
-0.798379 0.825910 -0.106781 0.905708 0.404404
-0.797532 0.825065 -0.106946 0.905614 0.405405
-0.796687 0.824224 -0.107111 0.905519 0.406406
-0.795842 0.823385 -0.107275 0.905426 0.407407
-0.794998 0.822549 -0.107439 0.905332 0.408408
-0.794155 0.821716 -0.107603 0.905239 0.409409
-0.793313 0.820885 -0.107767 0.905147 0.410410
-0.792471 0.820057 -0.107930 0.905055 0.411411
-0.791631 0.819233 -0.108093 0.904963 0.412412
-0.790791 0.818409 -0.108256 0.904872 0.413413
-0.789953 0.817588 -0.108419 0.904781 0.414414
-0.789115 0.816770 -0.108581 0.904691 0.415415
-0.788278 0.815953 -0.108744 0.904601 0.416416
-0.787442 0.815140 -0.108906 0.904512 0.417417
-0.786607 0.814328 -0.109068 0.904423 0.418418
-0.785773 0.813518 -0.109229 0.904335 0.419419
-0.784940 0.812711 -0.109391 0.904247 0.420420
-0.784108 0.811905 -0.109552 0.904159 0.421421
-0.783276 0.811102 -0.109713 0.904072 0.422422
-0.782446 0.810299 -0.109874 0.903985 0.423423
-0.781616 0.809500 -0.110034 0.903899 0.424424
-0.780787 0.808701 -0.110194 0.903813 0.425425
-0.779959 0.807905 -0.110355 0.903728 0.426426
-0.779132 0.807110 -0.110514 0.903643 0.427427
-0.778306 0.806317 -0.110674 0.903559 0.428428
-0.777481 0.805526 -0.110833 0.903474 0.429429
-0.776656 0.804735 -0.110993 0.903391 0.430430
-0.775833 0.803947 -0.111152 0.903307 0.431431
-0.775011 0.803160 -0.111310 0.903225 0.432432
-0.774189 0.802374 -0.111469 0.903142 0.433433
-0.773368 0.801590 -0.111627 0.903060 0.434434
-0.772549 0.800806 -0.111785 0.902979 0.435435
-0.771730 0.800025 -0.111943 0.902898 0.436436
-0.770912 0.799243 -0.112101 0.902817 0.437437
-0.770094 0.798465 -0.112258 0.902737 0.438438
-0.769278 0.797686 -0.112416 0.902657 0.439439
-0.768463 0.796908 -0.112573 0.902578 0.440440
-0.767649 0.796132 -0.112729 0.902499 0.441441
-0.766835 0.795357 -0.112886 0.902420 0.442442
-0.766023 0.794583 -0.113042 0.902342 0.443443
-0.765211 0.793809 -0.113198 0.902264 0.444444
-0.764400 0.793037 -0.113354 0.902187 0.445445
-0.763591 0.792265 -0.113510 0.902110 0.446446
-0.762782 0.791494 -0.113666 0.902034 0.447447
-0.761973 0.790725 -0.113821 0.901958 0.448448
-0.761166 0.789956 -0.113976 0.901882 0.449449
-0.760360 0.789187 -0.114131 0.901807 0.450450
-0.759555 0.788419 -0.114285 0.901732 0.451451
-0.758750 0.787653 -0.114440 0.901658 0.452452
-0.757947 0.786887 -0.114594 0.901584 0.453453
-0.757144 0.786121 -0.114747 0.901510 0.454454
-0.756342 0.785356 -0.114901 0.901437 0.455455
-0.755541 0.784591 -0.115055 0.901364 0.456456
-0.754741 0.783827 -0.115208 0.901292 0.457457
-0.753942 0.783063 -0.115361 0.901220 0.458458
-0.753144 0.782300 -0.115513 0.901148 0.459459
-0.752346 0.781538 -0.115666 0.901077 0.460460
-0.751550 0.780775 -0.115818 0.901006 0.461461
-0.750755 0.780014 -0.115970 0.900936 0.462462
-0.749960 0.779254 -0.116122 0.900866 0.463463
-0.749166 0.778491 -0.116274 0.900796 0.464464
-0.748373 0.777732 -0.116425 0.900728 0.465465
-0.747581 0.776971 -0.116576 0.900658 0.466466
-0.746790 0.776212 -0.116727 0.900590 0.467467
-0.746000 0.775452 -0.116877 0.900522 0.468468
-0.745210 0.774693 -0.117028 0.900455 0.469469
-0.744422 0.773934 -0.117178 0.900388 0.470470
-0.743634 0.773176 -0.117328 0.900321 0.471471
-0.742847 0.772418 -0.117478 0.900254 0.472472
-0.742061 0.771660 -0.117627 0.900188 0.473473
-0.741276 0.770902 -0.117776 0.900123 0.474474
-0.740492 0.770144 -0.117925 0.900058 0.475475
-0.739709 0.769386 -0.118074 0.899993 0.476476
-0.738926 0.768629 -0.118222 0.899928 0.477477
-0.738145 0.767872 -0.118370 0.899864 0.478478
-0.737364 0.767115 -0.118518 0.899800 0.479479
-0.736584 0.766359 -0.118666 0.899737 0.480480
-0.735805 0.765603 -0.118813 0.899674 0.481481
-0.735027 0.764846 -0.118960 0.899612 0.482482
-0.734250 0.764090 -0.119107 0.899550 0.483483
-0.733473 0.763333 -0.119254 0.899488 0.484484
-0.732697 0.762577 -0.119400 0.899427 0.485485
-0.731923 0.761822 -0.119547 0.899365 0.486486
-0.731149 0.761066 -0.119692 0.899305 0.487487
-0.730375 0.760309 -0.119838 0.899245 0.488488
-0.729603 0.759554 -0.119983 0.899185 0.489489
-0.728832 0.758798 -0.120128 0.899125 0.490490
-0.728061 0.758042 -0.120273 0.899066 0.491491
-0.727291 0.757287 -0.120418 0.899008 0.492492
-0.726522 0.756532 -0.120562 0.898949 0.493493
-0.725754 0.755778 -0.120706 0.898891 0.494494
-0.724987 0.755022 -0.120850 0.898834 0.495495
-0.724220 0.754267 -0.120994 0.898776 0.496496
-0.723455 0.753511 -0.121137 0.898719 0.497497
-0.722690 0.752757 -0.121280 0.898663 0.498498
-0.721926 0.752002 -0.121422 0.898607 0.499499
-0.721163 0.751247 -0.121565 0.898551 0.500501
-0.720400 0.750493 -0.121707 0.898496 0.501502
-0.719639 0.749738 -0.121849 0.898441 0.502503
-0.718878 0.748984 -0.121991 0.898386 0.503504
-0.718118 0.748228 -0.122132 0.898332 0.504505
-0.717359 0.747473 -0.122273 0.898278 0.505506
-0.716600 0.746720 -0.122414 0.898225 0.506507
-0.715843 0.745965 -0.122554 0.898172 0.507508
-0.715086 0.745211 -0.122695 0.898119 0.508509
-0.714330 0.744456 -0.122835 0.898066 0.509510
-0.713575 0.743703 -0.122974 0.898014 0.510511
-0.712820 0.742947 -0.123114 0.897963 0.511512
-0.712067 0.742194 -0.123253 0.897911 0.512513
-0.711314 0.741440 -0.123392 0.897860 0.513514
-0.710562 0.740686 -0.123530 0.897809 0.514515
-0.709810 0.739933 -0.123668 0.897759 0.515516
-0.709060 0.739178 -0.123806 0.897709 0.516517
-0.708310 0.738426 -0.123944 0.897660 0.517518
-0.707561 0.737671 -0.124081 0.897611 0.518519
-0.706813 0.736918 -0.124218 0.897562 0.519520
-0.706066 0.736166 -0.124355 0.897513 0.520521
-0.705318 0.735411 -0.124492 0.897465 0.521522
-0.704573 0.734660 -0.124628 0.897418 0.522523
-0.703828 0.733906 -0.124764 0.897370 0.523524
-0.703083 0.733153 -0.124900 0.897323 0.524525
-0.702339 0.732400 -0.125035 0.897276 0.525526
-0.701596 0.731649 -0.125170 0.897230 0.526527
-0.700854 0.730897 -0.125305 0.897184 0.527528
-0.700113 0.730144 -0.125439 0.897138 0.528529
-0.699372 0.729392 -0.125573 0.897093 0.529530
-0.698632 0.728640 -0.125707 0.897048 0.530531
-0.697893 0.727888 -0.125841 0.897004 0.531532
-0.697155 0.727137 -0.125974 0.896959 0.532533
-0.696417 0.726386 -0.126107 0.896915 0.533534
-0.695680 0.725635 -0.126239 0.896872 0.534535
-0.694944 0.724884 -0.126372 0.896829 0.535536
-0.694208 0.724134 -0.126504 0.896786 0.536537
-0.693473 0.723383 -0.126635 0.896743 0.537538
-0.692740 0.722633 -0.126767 0.896701 0.538539
-0.692006 0.721882 -0.126898 0.896659 0.539540
-0.691274 0.721133 -0.127029 0.896618 0.540541
-0.690541 0.720384 -0.127159 0.896576 0.541542
-0.689810 0.719635 -0.127289 0.896536 0.542543
-0.689080 0.718885 -0.127419 0.896495 0.543544
-0.688350 0.718138 -0.127549 0.896455 0.544545
-0.687621 0.717389 -0.127678 0.896415 0.545546
-0.686893 0.716641 -0.127807 0.896376 0.546547
-0.686165 0.715894 -0.127935 0.896337 0.547548
-0.685438 0.715146 -0.128064 0.896298 0.548549
-0.684712 0.714399 -0.128192 0.896259 0.549550
-0.683986 0.713652 -0.128319 0.896221 0.550551
-0.683261 0.712906 -0.128447 0.896184 0.551552
-0.682537 0.712159 -0.128574 0.896146 0.552553
-0.681814 0.711414 -0.128700 0.896109 0.553554
-0.681091 0.710669 -0.128827 0.896072 0.554555
-0.680369 0.709923 -0.128953 0.896036 0.555556
-0.679648 0.709180 -0.129079 0.896000 0.556557
-0.678927 0.708436 -0.129204 0.895964 0.557558
-0.678207 0.707692 -0.129329 0.895929 0.558559
-0.677488 0.706949 -0.129454 0.895893 0.559560
-0.676769 0.706205 -0.129578 0.895859 0.560561
-0.676051 0.705464 -0.129702 0.895824 0.561562
-0.675334 0.704722 -0.129826 0.895790 0.562563
-0.674617 0.703980 -0.129950 0.895756 0.563564
-0.673901 0.703238 -0.130073 0.895723 0.564565
-0.673185 0.702499 -0.130196 0.895689 0.565566
-0.672471 0.701758 -0.130318 0.895657 0.566567
-0.671757 0.701018 -0.130440 0.895624 0.567568
-0.671044 0.700280 -0.130562 0.895592 0.568569
-0.670331 0.699541 -0.130684 0.895560 0.569570
-0.669619 0.698802 -0.130805 0.895528 0.570571
-0.668908 0.698066 -0.130926 0.895497 0.571572
-0.668197 0.697329 -0.131046 0.895466 0.572573
-0.667487 0.696591 -0.131167 0.895436 0.573574
-0.666778 0.695856 -0.131287 0.895406 0.574575
-0.666069 0.695120 -0.131406 0.895376 0.575576
-0.665361 0.694385 -0.131525 0.895346 0.576577
-0.664654 0.693651 -0.131644 0.895317 0.577578
-0.663947 0.692917 -0.131763 0.895288 0.578579
-0.663241 0.692185 -0.131881 0.895259 0.579580
-0.662535 0.691452 -0.131999 0.895231 0.580581
-0.661830 0.690720 -0.132116 0.895203 0.581582
-0.661126 0.689989 -0.132234 0.895175 0.582583
-0.660423 0.689258 -0.132351 0.895148 0.583584
-0.659720 0.688529 -0.132467 0.895121 0.584585
-0.659018 0.687800 -0.132583 0.895094 0.585586
-0.658316 0.687071 -0.132699 0.895067 0.586587
-0.657615 0.686343 -0.132815 0.895041 0.587588
-0.656915 0.685615 -0.132930 0.895015 0.588589
-0.656215 0.684889 -0.133045 0.894990 0.589590
-0.655516 0.684162 -0.133159 0.894964 0.590591
-0.654817 0.683438 -0.133274 0.894939 0.591592
-0.654120 0.682714 -0.133388 0.894915 0.592593
-0.653422 0.681990 -0.133501 0.894891 0.593594
-0.652726 0.681267 -0.133614 0.894866 0.594595
-0.652030 0.680544 -0.133727 0.894843 0.595596
-0.651334 0.679822 -0.133840 0.894819 0.596597
-0.650640 0.679102 -0.133952 0.894796 0.597598
-0.649946 0.678381 -0.134064 0.894773 0.598599
-0.649252 0.677662 -0.134175 0.894751 0.599600
-0.648559 0.676943 -0.134286 0.894729 0.600601
-0.647867 0.676225 -0.134397 0.894707 0.601602
-0.647175 0.675509 -0.134508 0.894685 0.602603
-0.646484 0.674792 -0.134618 0.894664 0.603604
-0.645794 0.674077 -0.134727 0.894643 0.604605
-0.645104 0.673362 -0.134837 0.894622 0.605606
-0.644415 0.672648 -0.134946 0.894602 0.606607
-0.643726 0.671935 -0.135055 0.894581 0.607608
-0.643039 0.671224 -0.135163 0.894562 0.608609
-0.642351 0.670512 -0.135271 0.894542 0.609610
-0.641664 0.669802 -0.135379 0.894523 0.610611
-0.640978 0.669092 -0.135487 0.894504 0.611612
-0.640292 0.668384 -0.135594 0.894485 0.612613
-0.639607 0.667675 -0.135700 0.894467 0.613614
-0.638923 0.666968 -0.135807 0.894449 0.614615
-0.638239 0.666262 -0.135913 0.894431 0.615616
-0.637556 0.665556 -0.136019 0.894414 0.616617
-0.636873 0.664852 -0.136124 0.894396 0.617618
-0.636192 0.664148 -0.136229 0.894380 0.618619
-0.635510 0.663445 -0.136334 0.894363 0.619620
-0.634830 0.662744 -0.136438 0.894346 0.620621
-0.634149 0.662044 -0.136542 0.894331 0.621622
-0.633470 0.661344 -0.136646 0.894315 0.622623
-0.632791 0.660646 -0.136749 0.894299 0.623624
-0.632112 0.659947 -0.136852 0.894284 0.624625
-0.631435 0.659250 -0.136954 0.894269 0.625626
-0.630757 0.658554 -0.137057 0.894254 0.626627
-0.630081 0.657859 -0.137159 0.894240 0.627628
-0.629405 0.657164 -0.137260 0.894226 0.628629
-0.628729 0.656471 -0.137361 0.894212 0.629630
-0.628054 0.655780 -0.137462 0.894199 0.630631
-0.627380 0.655088 -0.137563 0.894185 0.631632
-0.626707 0.654397 -0.137663 0.894172 0.632633
-0.626033 0.653709 -0.137763 0.894160 0.633634
-0.625360 0.653019 -0.137863 0.894147 0.634635
-0.624689 0.652332 -0.137962 0.894135 0.635636
-0.624017 0.651646 -0.138060 0.894123 0.636637
-0.623347 0.650961 -0.138159 0.894112 0.637638
-0.622676 0.650276 -0.138257 0.894100 0.638639
-0.622007 0.649593 -0.138355 0.894089 0.639640
-0.621338 0.648910 -0.138452 0.894078 0.640641
-0.620669 0.648230 -0.138550 0.894068 0.641642
-0.620002 0.647549 -0.138646 0.894058 0.642643
-0.619334 0.646870 -0.138743 0.894048 0.643644
-0.618667 0.646191 -0.138839 0.894038 0.644645
-0.618001 0.645514 -0.138935 0.894029 0.645646
-0.617336 0.644838 -0.139030 0.894019 0.646647
-0.616671 0.644162 -0.139125 0.894010 0.647648
-0.616006 0.643490 -0.139220 0.894002 0.648649
-0.615343 0.642817 -0.139314 0.893993 0.649650
-0.614680 0.642144 -0.139408 0.893985 0.650651
-0.614017 0.641474 -0.139502 0.893977 0.651652
-0.613355 0.640803 -0.139595 0.893970 0.652653
-0.612693 0.640134 -0.139688 0.893962 0.653654
-0.612032 0.639467 -0.139781 0.893955 0.654655
-0.611372 0.638801 -0.139873 0.893948 0.655656
-0.610712 0.638135 -0.139965 0.893942 0.656657
-0.610053 0.637472 -0.140057 0.893935 0.657658
-0.609394 0.636808 -0.140148 0.893929 0.658659
-0.608736 0.636145 -0.140239 0.893924 0.659660
-0.608079 0.635485 -0.140330 0.893918 0.660661
-0.607422 0.634825 -0.140420 0.893913 0.661662
-0.606765 0.634166 -0.140510 0.893908 0.662663
-0.606109 0.633508 -0.140599 0.893903 0.663664
-0.605454 0.632852 -0.140689 0.893898 0.664665
-0.604800 0.632196 -0.140778 0.893894 0.665666
-0.604145 0.631542 -0.140866 0.893890 0.666667
-0.603492 0.630888 -0.140954 0.893886 0.667668
-0.602839 0.630235 -0.141042 0.893883 0.668669
-0.602187 0.629586 -0.141130 0.893879 0.669670
-0.601535 0.628936 -0.141217 0.893876 0.670671
-0.600883 0.628286 -0.141304 0.893874 0.671672
-0.600233 0.627639 -0.141390 0.893871 0.672673
-0.599583 0.626993 -0.141477 0.893869 0.673674
-0.598933 0.626347 -0.141562 0.893867 0.674675
-0.598284 0.625703 -0.141648 0.893865 0.675676
-0.597636 0.625060 -0.141733 0.893863 0.676677
-0.596988 0.624418 -0.141818 0.893862 0.677678
-0.596341 0.623777 -0.141902 0.893861 0.678679
-0.595694 0.623138 -0.141986 0.893860 0.679680
-0.595048 0.622500 -0.142070 0.893859 0.680681
-0.594402 0.621862 -0.142154 0.893859 0.681682
-0.593758 0.621226 -0.142237 0.893858 0.682683
-0.593113 0.620591 -0.142320 0.893859 0.683684
-0.592469 0.619957 -0.142402 0.893859 0.684685
-0.591826 0.619325 -0.142484 0.893859 0.685686
-0.591183 0.618693 -0.142566 0.893860 0.686687
-0.590541 0.618063 -0.142647 0.893861 0.687688
-0.589900 0.617434 -0.142729 0.893862 0.688689
-0.589258 0.616806 -0.142809 0.893864 0.689690
-0.588618 0.616179 -0.142890 0.893866 0.690691
-0.587978 0.615554 -0.142970 0.893868 0.691692
-0.587339 0.614929 -0.143050 0.893870 0.692693
-0.586700 0.614306 -0.143129 0.893872 0.693694
-0.586062 0.613685 -0.143208 0.893874 0.694695
-0.585425 0.613063 -0.143287 0.893877 0.695696
-0.584787 0.612444 -0.143365 0.893880 0.696697
-0.584151 0.611825 -0.143443 0.893884 0.697698
-0.583515 0.611208 -0.143521 0.893887 0.698699
-0.582880 0.610592 -0.143599 0.893891 0.699700
-0.582245 0.609977 -0.143676 0.893895 0.700701
-0.581611 0.609364 -0.143752 0.893899 0.701702
-0.580977 0.608752 -0.143829 0.893903 0.702703
-0.580344 0.608141 -0.143905 0.893908 0.703704
-0.579711 0.607531 -0.143981 0.893913 0.704705
-0.579079 0.606922 -0.144056 0.893918 0.705706
-0.578448 0.606313 -0.144131 0.893923 0.706707
-0.577818 0.605707 -0.144206 0.893928 0.707708
-0.577187 0.605103 -0.144281 0.893934 0.708709
-0.576558 0.604499 -0.144355 0.893940 0.709710
-0.575928 0.603896 -0.144428 0.893946 0.710711
-0.575300 0.603294 -0.144502 0.893952 0.711712
-0.574672 0.602694 -0.144575 0.893959 0.712713
-0.574044 0.602094 -0.144648 0.893966 0.713714
-0.573418 0.601496 -0.144720 0.893972 0.714715
-0.572791 0.600900 -0.144792 0.893980 0.715716
-0.572166 0.600304 -0.144864 0.893987 0.716717
-0.571541 0.599710 -0.144936 0.893994 0.717718
-0.570916 0.599118 -0.145007 0.894002 0.718719
-0.570292 0.598526 -0.145078 0.894010 0.719720
-0.569669 0.597935 -0.145148 0.894018 0.720721
-0.569046 0.597345 -0.145218 0.894027 0.721722
-0.568424 0.596757 -0.145288 0.894035 0.722723
-0.567802 0.596170 -0.145358 0.894044 0.723724
-0.567181 0.595584 -0.145427 0.894053 0.724725
-0.566561 0.595000 -0.145496 0.894062 0.725726
-0.565941 0.594416 -0.145564 0.894071 0.726727
-0.565321 0.593835 -0.145633 0.894081 0.727728
-0.564703 0.593255 -0.145701 0.894091 0.728729
-0.564084 0.592674 -0.145768 0.894101 0.729730
-0.563467 0.592097 -0.145835 0.894111 0.730731
-0.562850 0.591519 -0.145902 0.894121 0.731732
-0.562233 0.590943 -0.145969 0.894131 0.732733
-0.561617 0.590368 -0.146035 0.894142 0.733734
-0.561002 0.589794 -0.146101 0.894153 0.734735
-0.560387 0.589223 -0.146167 0.894164 0.735736
-0.559773 0.588652 -0.146232 0.894176 0.736737
-0.559159 0.588083 -0.146297 0.894187 0.737738
-0.558546 0.587514 -0.146362 0.894198 0.738739
-0.557933 0.586947 -0.146426 0.894210 0.739740
-0.557321 0.586381 -0.146490 0.894222 0.740741
-0.556710 0.585817 -0.146554 0.894235 0.741742
-0.556099 0.585253 -0.146618 0.894247 0.742743
-0.555490 0.584690 -0.146681 0.894259 0.743744
-0.554880 0.584130 -0.146744 0.894272 0.744745
-0.554271 0.583570 -0.146806 0.894285 0.745746
-0.553662 0.583011 -0.146868 0.894298 0.746747
-0.553054 0.582454 -0.146930 0.894312 0.747748
-0.552447 0.581898 -0.146992 0.894325 0.748749
-0.551840 0.581343 -0.147053 0.894339 0.749750
-0.551234 0.580789 -0.147114 0.894353 0.750751
-0.550629 0.580237 -0.147174 0.894366 0.751752
-0.550024 0.579686 -0.147235 0.894381 0.752753
-0.549419 0.579136 -0.147295 0.894395 0.753754
-0.548815 0.578588 -0.147354 0.894409 0.754755
-0.548212 0.578040 -0.147414 0.894424 0.755756
-0.547610 0.577495 -0.147473 0.894439 0.756757
-0.547008 0.576949 -0.147531 0.894454 0.757758
-0.546406 0.576406 -0.147590 0.894469 0.758759
-0.545805 0.575863 -0.147648 0.894485 0.759760
-0.545205 0.575322 -0.147705 0.894500 0.760761
-0.544605 0.574783 -0.147763 0.894516 0.761762
-0.544006 0.574243 -0.147820 0.894532 0.762763
-0.543408 0.573707 -0.147877 0.894548 0.763764
-0.542810 0.573170 -0.147934 0.894564 0.764765
-0.542212 0.572636 -0.147990 0.894580 0.765766
-0.541615 0.572102 -0.148046 0.894597 0.766767
-0.541019 0.571569 -0.148101 0.894614 0.767768
-0.540424 0.571038 -0.148157 0.894630 0.768769
-0.539829 0.570508 -0.148212 0.894648 0.769770
-0.539234 0.569979 -0.148266 0.894665 0.770771
-0.538640 0.569451 -0.148321 0.894682 0.771772
-0.538047 0.568926 -0.148375 0.894699 0.772773
-0.537454 0.568401 -0.148429 0.894717 0.773774
-0.536862 0.567877 -0.148482 0.894735 0.774775
-0.536271 0.567355 -0.148535 0.894753 0.775776
-0.535680 0.566834 -0.148588 0.894771 0.776777
-0.535090 0.566313 -0.148641 0.894789 0.777778
-0.534500 0.565795 -0.148693 0.894808 0.778779
-0.533911 0.565278 -0.148745 0.894826 0.779780
-0.533322 0.564762 -0.148797 0.894845 0.780781
-0.532734 0.564248 -0.148848 0.894864 0.781782
-0.532147 0.563734 -0.148899 0.894883 0.782783
-0.531560 0.563220 -0.148950 0.894902 0.783784
-0.530974 0.562710 -0.149001 0.894921 0.784785
-0.530388 0.562199 -0.149051 0.894941 0.785786
-0.529804 0.561691 -0.149101 0.894960 0.786787
-0.529219 0.561184 -0.149150 0.894980 0.787788
-0.528635 0.560677 -0.149200 0.895000 0.788789
-0.528052 0.560172 -0.149249 0.895020 0.789790
-0.527470 0.559668 -0.149297 0.895040 0.790791
-0.526888 0.559166 -0.149346 0.895060 0.791792
-0.526306 0.558666 -0.149394 0.895081 0.792793
-0.525726 0.558166 -0.149442 0.895101 0.793794
-0.525146 0.557667 -0.149489 0.895122 0.794795
-0.524566 0.557170 -0.149537 0.895143 0.795796
-0.523987 0.556674 -0.149584 0.895164 0.796797
-0.523408 0.556178 -0.149630 0.895185 0.797798
-0.522831 0.555686 -0.149676 0.895206 0.798799
-0.522253 0.555193 -0.149723 0.895228 0.799800
-0.521677 0.554702 -0.149768 0.895249 0.800801
-0.521101 0.554212 -0.149814 0.895271 0.801802
-0.520526 0.553724 -0.149859 0.895292 0.802803
-0.519951 0.553236 -0.149904 0.895314 0.803804
-0.519377 0.552750 -0.149949 0.895336 0.804805
-0.518803 0.552266 -0.149993 0.895359 0.805806
-0.518230 0.551782 -0.150037 0.895381 0.806807
-0.517658 0.551299 -0.150081 0.895404 0.807808
-0.517086 0.550818 -0.150124 0.895426 0.808809
-0.516515 0.550338 -0.150167 0.895449 0.809810
-0.515944 0.549861 -0.150210 0.895471 0.810811
-0.515375 0.549383 -0.150253 0.895494 0.811812
-0.514805 0.548907 -0.150295 0.895517 0.812813
-0.514237 0.548433 -0.150337 0.895541 0.813814
-0.513668 0.547958 -0.150379 0.895564 0.814815
-0.513101 0.547486 -0.150421 0.895588 0.815816
-0.512534 0.547016 -0.150462 0.895611 0.816817
-0.511968 0.546547 -0.150503 0.895635 0.817818
-0.511402 0.546076 -0.150543 0.895658 0.818819
-0.510837 0.545611 -0.150584 0.895682 0.819820
-0.510273 0.545144 -0.150624 0.895706 0.820821
-0.509709 0.544679 -0.150664 0.895730 0.821822
-0.509145 0.544216 -0.150703 0.895755 0.822823
-0.508583 0.543753 -0.150742 0.895779 0.823824
-0.508021 0.543292 -0.150781 0.895803 0.824825
-0.507460 0.542834 -0.150820 0.895828 0.825826
-0.506899 0.542374 -0.150859 0.895853 0.826827
-0.506338 0.541917 -0.150897 0.895878 0.827828
-0.505779 0.541461 -0.150935 0.895902 0.828829
-0.505220 0.541007 -0.150972 0.895928 0.829830
-0.504662 0.540553 -0.151010 0.895953 0.830831
-0.504104 0.540102 -0.151046 0.895978 0.831832
-0.503547 0.539650 -0.151083 0.896003 0.832833
-0.502990 0.539201 -0.151120 0.896029 0.833834
-0.502435 0.538752 -0.151156 0.896054 0.834835
-0.501880 0.538307 -0.151192 0.896080 0.835836
-0.501325 0.537860 -0.151228 0.896106 0.836837
-0.500771 0.537416 -0.151263 0.896131 0.837838
-0.500218 0.536972 -0.151298 0.896158 0.838839
-0.499665 0.536529 -0.151333 0.896184 0.839840
-0.499113 0.536089 -0.151368 0.896210 0.840841
-0.498561 0.535649 -0.151402 0.896236 0.841842
-0.498010 0.535211 -0.151436 0.896263 0.842843
-0.497460 0.534774 -0.151470 0.896289 0.843844
-0.496910 0.534339 -0.151503 0.896316 0.844845
-0.496362 0.533903 -0.151537 0.896342 0.845846
-0.495813 0.533470 -0.151570 0.896369 0.846847
-0.495265 0.533039 -0.151602 0.896396 0.847848
-0.494718 0.532608 -0.151635 0.896423 0.848849
-0.494172 0.532178 -0.151667 0.896450 0.849850
-0.493626 0.531750 -0.151699 0.896477 0.850851
-0.493081 0.531323 -0.151731 0.896504 0.851852
-0.492536 0.530898 -0.151762 0.896532 0.852853
-0.491992 0.530473 -0.151793 0.896559 0.853854
-0.491448 0.530050 -0.151824 0.896587 0.854855
-0.490906 0.529628 -0.151855 0.896614 0.855856
-0.490364 0.529207 -0.151885 0.896642 0.856857
-0.489822 0.528788 -0.151915 0.896670 0.857858
-0.489281 0.528369 -0.151945 0.896697 0.858859
-0.488741 0.527952 -0.151975 0.896725 0.859860
-0.488201 0.527537 -0.152004 0.896754 0.860861
-0.487662 0.527123 -0.152033 0.896782 0.861862
-0.487124 0.526709 -0.152062 0.896810 0.862863
-0.486586 0.526298 -0.152090 0.896838 0.863864
-0.486049 0.525888 -0.152118 0.896867 0.864865
-0.485512 0.525478 -0.152146 0.896895 0.865866
-0.484977 0.525070 -0.152174 0.896924 0.866867
-0.484441 0.524663 -0.152202 0.896952 0.867868
-0.483907 0.524257 -0.152229 0.896981 0.868869
-0.483373 0.523853 -0.152256 0.897010 0.869870
-0.482839 0.523450 -0.152283 0.897039 0.870871
-0.482307 0.523048 -0.152309 0.897067 0.871872
-0.481774 0.522648 -0.152336 0.897097 0.872873
-0.481243 0.522249 -0.152362 0.897126 0.873874
-0.480712 0.521850 -0.152387 0.897155 0.874875
-0.480182 0.521453 -0.152413 0.897184 0.875876
-0.479653 0.521059 -0.152438 0.897213 0.876877
-0.479124 0.520664 -0.152463 0.897243 0.877878
-0.478596 0.520271 -0.152488 0.897272 0.878879
-0.478068 0.519879 -0.152512 0.897302 0.879880
-0.477541 0.519489 -0.152537 0.897331 0.880881
-0.477014 0.519100 -0.152561 0.897361 0.881882
-0.476489 0.518712 -0.152585 0.897391 0.882883
-0.475963 0.518325 -0.152608 0.897421 0.883884
-0.475439 0.517940 -0.152631 0.897451 0.884885
-0.474915 0.517556 -0.152654 0.897481 0.885886
-0.474392 0.517173 -0.152677 0.897510 0.886887
-0.473870 0.516791 -0.152700 0.897541 0.887888
-0.473347 0.516411 -0.152722 0.897571 0.888889
-0.472826 0.516031 -0.152744 0.897601 0.889890
-0.472306 0.515654 -0.152766 0.897631 0.890891
-0.471786 0.515277 -0.152787 0.897662 0.891892
-0.471266 0.514902 -0.152809 0.897692 0.892893
-0.470747 0.514527 -0.152830 0.897723 0.893894
-0.470229 0.514155 -0.152851 0.897753 0.894895
-0.469712 0.513784 -0.152871 0.897784 0.895896
-0.469195 0.513413 -0.152892 0.897814 0.896897
-0.468679 0.513044 -0.152912 0.897845 0.897898
-0.468164 0.512676 -0.152932 0.897876 0.898899
-0.467648 0.512309 -0.152951 0.897907 0.899900
-0.467134 0.511944 -0.152971 0.897938 0.900901
-0.466621 0.511580 -0.152990 0.897969 0.901902
-0.466108 0.511217 -0.153009 0.898000 0.902903
-0.465595 0.510856 -0.153028 0.898031 0.903904
-0.465084 0.510495 -0.153046 0.898062 0.904905
-0.464573 0.510137 -0.153064 0.898093 0.905906
-0.464062 0.509779 -0.153082 0.898124 0.906907
-0.463552 0.509422 -0.153100 0.898155 0.907908
-0.463043 0.509067 -0.153118 0.898187 0.908909
-0.462535 0.508714 -0.153135 0.898218 0.909910
-0.462027 0.508360 -0.153152 0.898250 0.910911
-0.461520 0.508008 -0.153169 0.898281 0.911912
-0.461013 0.507659 -0.153186 0.898313 0.912913
-0.460507 0.507309 -0.153202 0.898344 0.913914
-0.460002 0.506962 -0.153218 0.898376 0.914915
-0.459497 0.506616 -0.153234 0.898408 0.915916
-0.458993 0.506270 -0.153250 0.898440 0.916917
-0.458490 0.505926 -0.153265 0.898471 0.917918
-0.457987 0.505584 -0.153281 0.898503 0.918919
-0.457485 0.505242 -0.153296 0.898535 0.919920
-0.456984 0.504902 -0.153310 0.898567 0.920921
-0.456483 0.504563 -0.153325 0.898599 0.921922
-0.455983 0.504225 -0.153339 0.898631 0.922923
-0.455483 0.503889 -0.153353 0.898663 0.923924
-0.454984 0.503553 -0.153367 0.898696 0.924925
-0.454486 0.503218 -0.153381 0.898728 0.925926
-0.453989 0.502886 -0.153394 0.898760 0.926927
-0.453492 0.502555 -0.153408 0.898792 0.927928
-0.452995 0.502225 -0.153421 0.898824 0.928929
-0.452500 0.501896 -0.153434 0.898857 0.929930
-0.452005 0.501567 -0.153446 0.898889 0.930931
-0.451511 0.501241 -0.153458 0.898922 0.931932
-0.451017 0.500917 -0.153471 0.898954 0.932933
-0.450524 0.500593 -0.153483 0.898987 0.933934
-0.450031 0.500270 -0.153494 0.899019 0.934935
-0.449539 0.499948 -0.153506 0.899052 0.935936
-0.449048 0.499627 -0.153517 0.899084 0.936937
-0.448558 0.499309 -0.153528 0.899117 0.937938
-0.448068 0.498991 -0.153539 0.899150 0.938939
-0.447579 0.498674 -0.153549 0.899183 0.939940
-0.447090 0.498359 -0.153560 0.899215 0.940941
-0.446602 0.498044 -0.153570 0.899248 0.941942
-0.446115 0.497733 -0.153580 0.899281 0.942943
-0.445628 0.497421 -0.153590 0.899314 0.943944
-0.445143 0.497111 -0.153599 0.899347 0.944945
-0.444657 0.496801 -0.153609 0.899379 0.945946
-0.444172 0.496494 -0.153618 0.899413 0.946947
-0.443688 0.496187 -0.153627 0.899446 0.947948
-0.443205 0.495882 -0.153635 0.899479 0.948949
-0.442722 0.495577 -0.153644 0.899512 0.949950
-0.442240 0.495275 -0.153652 0.899545 0.950951
-0.441759 0.494973 -0.153660 0.899578 0.951952
-0.441278 0.494673 -0.153668 0.899611 0.952953
-0.440798 0.494373 -0.153676 0.899644 0.953954
-0.440318 0.494076 -0.153683 0.899677 0.954955
-0.439839 0.493778 -0.153690 0.899711 0.955956
-0.439361 0.493483 -0.153697 0.899744 0.956957
-0.438883 0.493189 -0.153704 0.899777 0.957958
-0.438406 0.492897 -0.153711 0.899811 0.958959
-0.437930 0.492604 -0.153717 0.899844 0.959960
-0.437454 0.492314 -0.153723 0.899877 0.960961
-0.436979 0.492024 -0.153729 0.899911 0.961962
-0.436505 0.491736 -0.153735 0.899944 0.962963
-0.436031 0.491449 -0.153741 0.899978 0.963964
-0.435558 0.491164 -0.153746 0.900011 0.964965
-0.435085 0.490880 -0.153751 0.900045 0.965966
-0.434614 0.490596 -0.153756 0.900078 0.966967
-0.434143 0.490315 -0.153761 0.900111 0.967968
-0.433672 0.490033 -0.153766 0.900145 0.968969
-0.433202 0.489756 -0.153770 0.900179 0.969970
-0.432733 0.489476 -0.153774 0.900212 0.970971
-0.432265 0.489198 -0.153778 0.900246 0.971972
-0.431796 0.488923 -0.153782 0.900280 0.972973
-0.431329 0.488649 -0.153786 0.900313 0.973974
-0.430863 0.488376 -0.153789 0.900347 0.974975
-0.430397 0.488103 -0.153792 0.900380 0.975976
-0.429931 0.487833 -0.153795 0.900414 0.976977
-0.429466 0.487563 -0.153798 0.900448 0.977978
-0.429002 0.487294 -0.153801 0.900482 0.978979
-0.428539 0.487026 -0.153803 0.900515 0.979980
-0.428076 0.486761 -0.153805 0.900549 0.980981
-0.427614 0.486497 -0.153807 0.900583 0.981982
-0.427152 0.486233 -0.153809 0.900617 0.982983
-0.426692 0.485970 -0.153811 0.900651 0.983984
-0.426231 0.485710 -0.153812 0.900684 0.984985
-0.425771 0.485449 -0.153813 0.900718 0.985986
-0.425313 0.485191 -0.153814 0.900752 0.986987
-0.424854 0.484933 -0.153815 0.900786 0.987988
-0.424396 0.484677 -0.153816 0.900820 0.988989
-0.423939 0.484421 -0.153816 0.900854 0.989990
-0.423483 0.484169 -0.153817 0.900888 0.990991
-0.423027 0.483915 -0.153817 0.900922 0.991992
-0.422572 0.483663 -0.153817 0.900956 0.992993
-0.422118 0.483413 -0.153817 0.900990 0.993994
-0.421664 0.483165 -0.153816 0.901024 0.994995
-0.421211 0.482917 -0.153815 0.901058 0.995996
-0.420758 0.482671 -0.153815 0.901092 0.996997
-0.420306 0.482425 -0.153814 0.901126 0.997998
-0.419855 0.482180 -0.153812 0.901160 0.998999
-0.419404 0.481937 -0.153811 0.901194 1.000000


==> plots2/dat_files/Single_PINN_traj_1_targets.dat <==
theta omega E_q E_d time
-1.263924 0.582137 0.000000 1.011948 0.000000
-1.263309 0.645799 -0.000381 1.011446 0.001001
-1.262632 0.705591 -0.000762 1.010944 0.002002
-1.261898 0.761741 -0.001142 1.010444 0.003003
-1.261108 0.814462 -0.001522 1.009943 0.004004
-1.260268 0.863978 -0.001902 1.009444 0.005005
-1.259382 0.910526 -0.002282 1.008945 0.006006
-1.258450 0.954253 -0.002661 1.008446 0.007007
-1.257477 0.995295 -0.003039 1.007948 0.008008
-1.256463 1.033788 -0.003418 1.007451 0.009009
-1.255412 1.069863 -0.003796 1.006955 0.010010
-1.254326 1.103649 -0.004173 1.006459 0.011011
-1.253205 1.135271 -0.004550 1.005964 0.012012
-1.252054 1.164854 -0.004927 1.005470 0.013013
-1.250872 1.192518 -0.005303 1.004977 0.014014
-1.249664 1.218380 -0.005679 1.004485 0.015015
-1.248430 1.242557 -0.006055 1.003994 0.016016
-1.247172 1.265160 -0.006430 1.003503 0.017017
-1.245892 1.286300 -0.006805 1.003014 0.018018
-1.244592 1.306083 -0.007179 1.002526 0.019019
-1.243274 1.324613 -0.007553 1.002038 0.020020
-1.241939 1.341991 -0.007926 1.001552 0.021021
-1.240588 1.358264 -0.008299 1.001067 0.022022
-1.239221 1.373473 -0.008672 1.000583 0.023023
-1.237841 1.387665 -0.009044 1.000100 0.024024
-1.236447 1.400885 -0.009415 0.999618 0.025025
-1.235040 1.413180 -0.009786 0.999137 0.026026
-1.233620 1.424595 -0.010157 0.998657 0.027027
-1.232190 1.435175 -0.010527 0.998179 0.028028
-1.230749 1.444963 -0.010897 0.997701 0.029029
-1.229297 1.454004 -0.011266 0.997225 0.030030
-1.227837 1.462340 -0.011635 0.996750 0.031031
-1.226369 1.470015 -0.012003 0.996277 0.032032
-1.224892 1.477070 -0.012371 0.995804 0.033033
-1.223409 1.483547 -0.012739 0.995333 0.034034
-1.221919 1.489488 -0.013105 0.994863 0.035035
-1.220424 1.494932 -0.013472 0.994394 0.036036
-1.218923 1.499920 -0.013838 0.993927 0.037037
-1.217419 1.504492 -0.014203 0.993461 0.038038
-1.215910 1.508685 -0.014568 0.992996 0.039039
-1.214399 1.512518 -0.014932 0.992532 0.040040
-1.212884 1.515998 -0.015296 0.992070 0.041041
-1.211366 1.519137 -0.015659 0.991609 0.042042
-1.209846 1.521945 -0.016022 0.991150 0.043043
-1.208322 1.524433 -0.016384 0.990692 0.044044
-1.206797 1.526613 -0.016746 0.990235 0.045045
-1.205269 1.528495 -0.017107 0.989779 0.046046
-1.203739 1.530094 -0.017468 0.989325 0.047047
-1.202207 1.531419 -0.017828 0.988873 0.048048
-1.200674 1.532485 -0.018187 0.988421 0.049049
-1.199140 1.533305 -0.018546 0.987971 0.050050
-1.197604 1.533891 -0.018905 0.987523 0.051051
-1.196068 1.534258 -0.019263 0.987076 0.052052
-1.194531 1.534419 -0.019620 0.986630 0.053053
-1.192994 1.534389 -0.019977 0.986186 0.054054
-1.191456 1.534182 -0.020333 0.985743 0.055055
-1.189919 1.533814 -0.020689 0.985301 0.056056
-1.188382 1.533299 -0.021044 0.984861 0.057057
-1.186846 1.532653 -0.021399 0.984423 0.058058
-1.185311 1.531893 -0.021753 0.983986 0.059059
-1.183777 1.531034 -0.022106 0.983550 0.060060
-1.182244 1.530093 -0.022459 0.983116 0.061061
-1.180713 1.529070 -0.022812 0.982683 0.062062
-1.179184 1.527957 -0.023163 0.982252 0.063063
-1.177656 1.526755 -0.023515 0.981822 0.064064
-1.176129 1.525462 -0.023865 0.981394 0.065065
-1.174604 1.524080 -0.024215 0.980967 0.066066
-1.173080 1.522609 -0.024565 0.980541 0.067067
-1.171558 1.521050 -0.024914 0.980117 0.068068
-1.170038 1.519405 -0.025262 0.979695 0.069069
-1.168519 1.517676 -0.025609 0.979274 0.070070
-1.167001 1.515864 -0.025957 0.978855 0.071071
-1.165485 1.513971 -0.026303 0.978437 0.072072
-1.163971 1.512001 -0.026649 0.978020 0.073073
-1.162459 1.509956 -0.026994 0.977605 0.074074
-1.160949 1.507839 -0.027339 0.977192 0.075075
-1.159440 1.505655 -0.027683 0.976780 0.076076
-1.157933 1.503406 -0.028026 0.976369 0.077077
-1.156429 1.501098 -0.028369 0.975960 0.078078
-1.154926 1.498734 -0.028712 0.975553 0.079079
-1.153426 1.496319 -0.029053 0.975147 0.080080
-1.151928 1.493859 -0.029394 0.974743 0.081081
-1.150433 1.491359 -0.029735 0.974340 0.082082
-1.148940 1.488824 -0.030074 0.973938 0.083083
-1.147449 1.486261 -0.030414 0.973538 0.084084
-1.145961 1.483677 -0.030752 0.973140 0.085085
-1.144476 1.481076 -0.031090 0.972743 0.086086
-1.142994 1.478468 -0.031427 0.972348 0.087087
-1.141515 1.475858 -0.031764 0.971954 0.088088
-1.140040 1.473246 -0.032100 0.971562 0.089089
-1.138567 1.470622 -0.032436 0.971171 0.090090
-1.137096 1.467983 -0.032770 0.970781 0.091091
-1.135629 1.465328 -0.033105 0.970394 0.092092
-1.134165 1.462656 -0.033438 0.970007 0.093093
-1.132703 1.459964 -0.033771 0.969623 0.094094
-1.131244 1.457252 -0.034103 0.969240 0.095095
-1.129788 1.454518 -0.034435 0.968858 0.096096
-1.128334 1.451761 -0.034766 0.968478 0.097097
-1.126883 1.448982 -0.035096 0.968099 0.098098
-1.125435 1.446179 -0.035426 0.967722 0.099099
-1.123990 1.443352 -0.035755 0.967346 0.100100
-1.122548 1.440501 -0.036083 0.966972 0.101101
-1.121108 1.437626 -0.036411 0.966600 0.102102
-1.119671 1.434728 -0.036738 0.966228 0.103103
-1.118236 1.431807 -0.037064 0.965859 0.104104
-1.116804 1.428863 -0.037390 0.965491 0.105105
-1.115376 1.425898 -0.037715 0.965124 0.106106
-1.113949 1.422913 -0.038040 0.964759 0.107107
-1.112526 1.419909 -0.038364 0.964395 0.108108
-1.111106 1.416888 -0.038687 0.964033 0.109109
-1.109688 1.413851 -0.039009 0.963673 0.110110
-1.108273 1.410800 -0.039331 0.963314 0.111111
-1.106861 1.407738 -0.039652 0.962956 0.112112
-1.105452 1.404666 -0.039973 0.962600 0.113113
-1.104046 1.401588 -0.040293 0.962245 0.114114
-1.102644 1.398505 -0.040612 0.961892 0.115115
-1.101244 1.395421 -0.040931 0.961541 0.116116
-1.099847 1.392339 -0.041248 0.961190 0.117117
-1.098454 1.389262 -0.041566 0.960842 0.118118
-1.097063 1.386194 -0.041882 0.960495 0.119119
-1.095676 1.383138 -0.042198 0.960149 0.120120
-1.094293 1.380099 -0.042513 0.959805 0.121121
-1.092913 1.377080 -0.042828 0.959462 0.122122
-1.091536 1.374077 -0.043142 0.959121 0.123123
-1.090162 1.371081 -0.043455 0.958781 0.124124
-1.088792 1.368091 -0.043767 0.958443 0.125125
-1.087424 1.365106 -0.044079 0.958106 0.126126
-1.086060 1.362124 -0.044390 0.957770 0.127127
-1.084699 1.359144 -0.044701 0.957436 0.128128
-1.083341 1.356165 -0.045011 0.957104 0.129129
-1.081986 1.353185 -0.045320 0.956773 0.130130
-1.080634 1.350204 -0.045628 0.956443 0.131131
-1.079285 1.347221 -0.045936 0.956115 0.132132
-1.077939 1.344236 -0.046243 0.955788 0.133133
-1.076596 1.341246 -0.046550 0.955463 0.134134
-1.075256 1.338253 -0.046856 0.955139 0.135135
-1.073918 1.335255 -0.047161 0.954816 0.136136
-1.072584 1.332253 -0.047465 0.954495 0.137137
-1.071253 1.329245 -0.047769 0.954175 0.138138
-1.069924 1.326233 -0.048072 0.953857 0.139139
-1.068599 1.323215 -0.048374 0.953540 0.140140
-1.067276 1.320192 -0.048676 0.953225 0.141141
-1.065956 1.317165 -0.048977 0.952911 0.142142
-1.064640 1.314133 -0.049277 0.952598 0.143143
-1.063326 1.311096 -0.049577 0.952287 0.144144
-1.062015 1.308056 -0.049876 0.951977 0.145145
-1.060706 1.305013 -0.050174 0.951669 0.146146
-1.059401 1.301968 -0.050472 0.951362 0.147147
-1.058099 1.298921 -0.050769 0.951056 0.148148
-1.056799 1.295873 -0.051065 0.950752 0.149149
-1.055503 1.292826 -0.051361 0.950449 0.150150
-1.054209 1.289780 -0.051656 0.950147 0.151151
-1.052918 1.286737 -0.051950 0.949847 0.152152
-1.051631 1.283697 -0.052244 0.949548 0.153153
-1.050346 1.280664 -0.052537 0.949250 0.154154
-1.049064 1.277637 -0.052829 0.948954 0.155155
-1.047785 1.274619 -0.053120 0.948659 0.156156
-1.046510 1.271611 -0.053411 0.948365 0.157157
-1.045237 1.268616 -0.053702 0.948073 0.158158
-1.043967 1.265634 -0.053991 0.947782 0.159159
-1.042701 1.262669 -0.054280 0.947493 0.160160
-1.041437 1.259722 -0.054568 0.947204 0.161161
-1.040177 1.256796 -0.054856 0.946917 0.162162
-1.038920 1.253892 -0.055142 0.946632 0.163163
-1.037666 1.251014 -0.055429 0.946347 0.164164
-1.036415 1.248155 -0.055714 0.946064 0.165165
-1.035167 1.245301 -0.055999 0.945782 0.166166
-1.033922 1.242451 -0.056283 0.945502 0.167167
-1.032679 1.239606 -0.056566 0.945223 0.168168
-1.031440 1.236767 -0.056849 0.944945 0.169169
-1.030203 1.233933 -0.057131 0.944668 0.170170
-1.028969 1.231106 -0.057413 0.944393 0.171171
-1.027738 1.228286 -0.057693 0.944118 0.172172
-1.026510 1.225472 -0.057974 0.943846 0.173173
-1.025285 1.222666 -0.058253 0.943574 0.174174
-1.024062 1.219868 -0.058532 0.943303 0.175175
-1.022842 1.217077 -0.058810 0.943034 0.176176
-1.021625 1.214295 -0.059087 0.942766 0.177177
-1.020411 1.211521 -0.059364 0.942499 0.178178
-1.019199 1.208756 -0.059640 0.942234 0.179179
-1.017990 1.206000 -0.059916 0.941970 0.180180
-1.016784 1.203254 -0.060190 0.941706 0.181181
-1.015581 1.200516 -0.060465 0.941445 0.182182
-1.014381 1.197789 -0.060738 0.941184 0.183183
-1.013183 1.195071 -0.061011 0.940924 0.184184
-1.011988 1.192364 -0.061283 0.940666 0.185185
-1.010796 1.189667 -0.061554 0.940409 0.186186
-1.009606 1.186980 -0.061825 0.940153 0.187187
-1.008419 1.184304 -0.062095 0.939898 0.188188
-1.007235 1.181638 -0.062365 0.939644 0.189189
-1.006053 1.178983 -0.062634 0.939392 0.190190
-1.004874 1.176339 -0.062902 0.939140 0.191191
-1.003698 1.173706 -0.063170 0.938890 0.192192
-1.002525 1.171084 -0.063437 0.938641 0.193193
-1.001354 1.168473 -0.063703 0.938393 0.194194
-1.000185 1.165873 -0.063968 0.938146 0.195195
-0.999020 1.163283 -0.064233 0.937901 0.196196
-0.997857 1.160706 -0.064498 0.937656 0.197197
-0.996696 1.158139 -0.064761 0.937413 0.198198
-0.995539 1.155583 -0.065025 0.937170 0.199199
-0.994383 1.153038 -0.065287 0.936929 0.200200
-0.993231 1.150504 -0.065549 0.936689 0.201201
-0.992080 1.147981 -0.065810 0.936450 0.202202
-0.990933 1.145469 -0.066070 0.936212 0.203203
-0.989788 1.142967 -0.066330 0.935975 0.204204
-0.988645 1.140476 -0.066589 0.935739 0.205205
-0.987505 1.137996 -0.066848 0.935504 0.206206
-0.986367 1.135526 -0.067106 0.935271 0.207207
-0.985232 1.133066 -0.067363 0.935038 0.208208
-0.984099 1.130616 -0.067620 0.934806 0.209209
-0.982969 1.128175 -0.067876 0.934576 0.210210
-0.981841 1.125745 -0.068132 0.934346 0.211211
-0.980716 1.123323 -0.068386 0.934118 0.212212
-0.979593 1.120911 -0.068641 0.933890 0.213213
-0.978472 1.118508 -0.068894 0.933664 0.214214
-0.977354 1.116114 -0.069147 0.933439 0.215215
-0.976237 1.113727 -0.069400 0.933214 0.216216
-0.975124 1.111344 -0.069651 0.932991 0.217217
-0.974012 1.108963 -0.069902 0.932768 0.218218
-0.972903 1.106586 -0.070153 0.932547 0.219219
-0.971796 1.104214 -0.070403 0.932326 0.220220
-0.970691 1.101848 -0.070652 0.932107 0.221221
-0.969588 1.099491 -0.070901 0.931889 0.222222
-0.968488 1.097144 -0.071149 0.931671 0.223223
-0.967390 1.094808 -0.071396 0.931455 0.224224
-0.966294 1.092483 -0.071643 0.931239 0.225225
-0.965201 1.090172 -0.071890 0.931024 0.226226
-0.964110 1.087875 -0.072135 0.930811 0.227227
-0.963021 1.085592 -0.072380 0.930598 0.228228
-0.961935 1.083326 -0.072625 0.930386 0.229229
-0.960850 1.081075 -0.072869 0.930175 0.230230
-0.959769 1.078842 -0.073112 0.929965 0.231231
-0.958689 1.076627 -0.073355 0.929756 0.232232
-0.957612 1.074429 -0.073597 0.929548 0.233233
-0.956537 1.072249 -0.073838 0.929341 0.234234
-0.955464 1.070088 -0.074079 0.929135 0.235235
-0.954394 1.067945 -0.074320 0.928930 0.236236
-0.953326 1.065820 -0.074560 0.928725 0.237237
-0.952260 1.063714 -0.074799 0.928522 0.238238
-0.951196 1.061626 -0.075037 0.928319 0.239239
-0.950135 1.059556 -0.075275 0.928117 0.240240
-0.949075 1.057504 -0.075513 0.927916 0.241241
-0.948018 1.055469 -0.075750 0.927716 0.242242
-0.946963 1.053450 -0.075986 0.927517 0.243243
-0.945911 1.051447 -0.076222 0.927319 0.244244
-0.944860 1.049459 -0.076457 0.927121 0.245245
-0.943812 1.047486 -0.076692 0.926925 0.246246
-0.942765 1.045525 -0.076926 0.926729 0.247247
-0.941721 1.043577 -0.077159 0.926534 0.248248
-0.940678 1.041641 -0.077392 0.926340 0.249249
-0.939638 1.039714 -0.077625 0.926147 0.250250
-0.938599 1.037795 -0.077856 0.925954 0.251251
-0.937563 1.035884 -0.078088 0.925763 0.252252
-0.936528 1.033978 -0.078318 0.925572 0.253253
-0.935495 1.032076 -0.078549 0.925382 0.254254
-0.934464 1.030177 -0.078778 0.925193 0.255255
-0.933435 1.028277 -0.079007 0.925004 0.256256
-0.932407 1.026377 -0.079236 0.924817 0.257257
-0.931381 1.024473 -0.079464 0.924630 0.258258
-0.930357 1.022563 -0.079691 0.924444 0.259259
-0.929335 1.020647 -0.079918 0.924259 0.260260
-0.928313 1.018730 -0.080144 0.924074 0.261261
-0.927294 1.016815 -0.080370 0.923891 0.262262
-0.926277 1.014903 -0.080596 0.923708 0.263263
-0.925261 1.012996 -0.080820 0.923526 0.264264
-0.924247 1.011096 -0.081045 0.923344 0.265265
-0.923235 1.009204 -0.081268 0.923163 0.266266
-0.922224 1.007323 -0.081491 0.922984 0.267267
-0.921216 1.005453 -0.081714 0.922804 0.268268
-0.920209 1.003596 -0.081936 0.922626 0.269269
-0.919204 1.001753 -0.082158 0.922448 0.270270
-0.918201 0.999925 -0.082379 0.922271 0.271271
-0.917200 0.998112 -0.082599 0.922095 0.272272
-0.916201 0.996316 -0.082819 0.921920 0.273273
-0.915203 0.994538 -0.083039 0.921745 0.274274
-0.914207 0.992778 -0.083258 0.921571 0.275275
-0.913214 0.991036 -0.083477 0.921398 0.276276
-0.912222 0.989313 -0.083695 0.921225 0.277277
-0.911232 0.987609 -0.083912 0.921053 0.278278
-0.910244 0.985924 -0.084129 0.920882 0.279279
-0.909257 0.984258 -0.084346 0.920711 0.280280
-0.908273 0.982611 -0.084562 0.920541 0.281281
-0.907290 0.980983 -0.084777 0.920372 0.282282
-0.906309 0.979374 -0.084992 0.920204 0.283283
-0.905330 0.977782 -0.085206 0.920036 0.284284
-0.904352 0.976208 -0.085420 0.919869 0.285285
-0.903376 0.974650 -0.085634 0.919702 0.286286
-0.902402 0.973108 -0.085847 0.919537 0.287287
-0.901430 0.971582 -0.086060 0.919371 0.288288
-0.900460 0.970069 -0.086272 0.919207 0.289289
-0.899491 0.968568 -0.086483 0.919043 0.290290
-0.898523 0.967080 -0.086694 0.918880 0.291291
-0.897557 0.965601 -0.086905 0.918717 0.292292
-0.896593 0.964131 -0.087115 0.918556 0.293293
-0.895630 0.962667 -0.087324 0.918394 0.294294
-0.894669 0.961209 -0.087534 0.918234 0.295295
-0.893709 0.959754 -0.087742 0.918074 0.296296
-0.892751 0.958301 -0.087950 0.917914 0.297297
-0.891794 0.956846 -0.088158 0.917756 0.298298
-0.890838 0.955389 -0.088365 0.917598 0.299299
-0.889883 0.953926 -0.088572 0.917440 0.300300
-0.888930 0.952456 -0.088779 0.917283 0.301301
-0.887978 0.950975 -0.088984 0.917127 0.302302
-0.887027 0.949481 -0.089190 0.916971 0.303303
-0.886077 0.947976 -0.089395 0.916816 0.304304
-0.885128 0.946463 -0.089599 0.916662 0.305305
-0.884181 0.944946 -0.089803 0.916508 0.306306
-0.883235 0.943426 -0.090007 0.916354 0.307307
-0.882290 0.941906 -0.090210 0.916202 0.308308
-0.881346 0.940389 -0.090413 0.916050 0.309309
-0.880404 0.938877 -0.090615 0.915898 0.310310
-0.879463 0.937371 -0.090816 0.915747 0.311311
-0.878523 0.935874 -0.091018 0.915597 0.312312
-0.877585 0.934388 -0.091219 0.915447 0.313313
-0.876649 0.932913 -0.091419 0.915298 0.314314
-0.875714 0.931451 -0.091619 0.915149 0.315315
-0.874780 0.930005 -0.091819 0.915001 0.316316
-0.873848 0.928574 -0.092018 0.914853 0.317317
-0.872917 0.927160 -0.092216 0.914706 0.318318
-0.871988 0.925764 -0.092414 0.914560 0.319319
-0.871060 0.924387 -0.092612 0.914414 0.320320
-0.870134 0.923029 -0.092809 0.914268 0.321321
-0.869209 0.921691 -0.093006 0.914124 0.322322
-0.868286 0.920373 -0.093203 0.913979 0.323323
-0.867364 0.919076 -0.093399 0.913836 0.324324
-0.866444 0.917799 -0.093594 0.913693 0.325325
-0.865526 0.916542 -0.093790 0.913550 0.326326
-0.864609 0.915306 -0.093984 0.913408 0.327327
-0.863693 0.914090 -0.094179 0.913266 0.328328
-0.862779 0.912893 -0.094373 0.913125 0.329329
-0.861866 0.911715 -0.094566 0.912985 0.330330
-0.860955 0.910556 -0.094759 0.912845 0.331331
-0.860045 0.909413 -0.094952 0.912705 0.332332
-0.859136 0.908287 -0.095144 0.912566 0.333333
-0.858229 0.907177 -0.095336 0.912428 0.334334
-0.857323 0.906080 -0.095527 0.912290 0.335335
-0.856419 0.904995 -0.095718 0.912152 0.336336
-0.855516 0.903922 -0.095908 0.912015 0.337337
-0.854614 0.902857 -0.096099 0.911879 0.338338
-0.853713 0.901800 -0.096288 0.911743 0.339339
-0.852814 0.900749 -0.096478 0.911608 0.340340
-0.851915 0.899700 -0.096666 0.911473 0.341341
-0.851018 0.898653 -0.096855 0.911338 0.342342
-0.850122 0.897605 -0.097043 0.911204 0.343343
-0.849226 0.896552 -0.097231 0.911071 0.344344
-0.848332 0.895493 -0.097418 0.910938 0.345345
-0.847439 0.894425 -0.097605 0.910805 0.346346
-0.846546 0.893344 -0.097791 0.910673 0.347347
-0.845655 0.892249 -0.097977 0.910542 0.348348
-0.844764 0.891134 -0.098163 0.910411 0.349349
-0.843873 0.889998 -0.098348 0.910280 0.350350
-0.842983 0.888836 -0.098533 0.910150 0.351351
-0.842094 0.887649 -0.098718 0.910020 0.352352
-0.841206 0.886451 -0.098902 0.909891 0.353353
-0.840319 0.885248 -0.099085 0.909763 0.354354
-0.839432 0.884042 -0.099269 0.909634 0.355355
-0.838547 0.882834 -0.099452 0.909506 0.356356
-0.837663 0.881627 -0.099634 0.909379 0.357357
-0.836779 0.880423 -0.099816 0.909252 0.358358
-0.835897 0.879224 -0.099998 0.909126 0.359359
-0.835016 0.878030 -0.100180 0.909000 0.360360
-0.834136 0.876845 -0.100361 0.908874 0.361361
-0.833257 0.875668 -0.100541 0.908749 0.362362
-0.832379 0.874502 -0.100721 0.908625 0.363363
-0.831503 0.873347 -0.100901 0.908500 0.364364
-0.830628 0.872205 -0.101081 0.908377 0.365365
-0.829753 0.871076 -0.101260 0.908254 0.366366
-0.828880 0.869962 -0.101438 0.908131 0.367367
-0.828009 0.868863 -0.101617 0.908008 0.368368
-0.827138 0.867779 -0.101795 0.907886 0.369369
-0.826269 0.866711 -0.101972 0.907765 0.370370
-0.825401 0.865660 -0.102149 0.907644 0.371371
-0.824534 0.864625 -0.102326 0.907523 0.372372
-0.823668 0.863606 -0.102503 0.907403 0.373373
-0.822803 0.862605 -0.102679 0.907283 0.374374
-0.821940 0.861619 -0.102854 0.907164 0.375375
-0.821078 0.860650 -0.103030 0.907045 0.376376
-0.820217 0.859696 -0.103205 0.906927 0.377377
-0.819357 0.858758 -0.103379 0.906808 0.378378
-0.818499 0.857834 -0.103553 0.906691 0.379379
-0.817641 0.856924 -0.103727 0.906574 0.380380
-0.816785 0.856026 -0.103901 0.906457 0.381381
-0.815930 0.855141 -0.104074 0.906341 0.382382
-0.815076 0.854266 -0.104247 0.906225 0.383383
-0.814223 0.853401 -0.104419 0.906109 0.384384
-0.813371 0.852544 -0.104591 0.905994 0.385385
-0.812520 0.851694 -0.104763 0.905879 0.386386
-0.811670 0.850848 -0.104934 0.905765 0.387387
-0.810821 0.850006 -0.105105 0.905651 0.388388
-0.809973 0.849165 -0.105275 0.905538 0.389389
-0.809126 0.848324 -0.105445 0.905425 0.390390
-0.808279 0.847481 -0.105615 0.905312 0.391391
-0.807434 0.846632 -0.105785 0.905200 0.392392
-0.806589 0.845776 -0.105954 0.905088 0.393393
-0.805745 0.844911 -0.106123 0.904977 0.394394
-0.804902 0.844034 -0.106291 0.904866 0.395395
-0.804059 0.843141 -0.106459 0.904755 0.396396
-0.803217 0.842231 -0.106627 0.904645 0.397397
-0.802375 0.841301 -0.106794 0.904535 0.398398
-0.801534 0.840346 -0.106961 0.904426 0.399399
-0.800693 0.839368 -0.107128 0.904316 0.400400
-0.799853 0.838383 -0.107294 0.904208 0.401401
-0.799014 0.837395 -0.107460 0.904100 0.402402
-0.798176 0.836404 -0.107625 0.903992 0.403403
-0.797338 0.835412 -0.107791 0.903884 0.404404
-0.796502 0.834421 -0.107956 0.903777 0.405405
-0.795666 0.833432 -0.108120 0.903671 0.406406
-0.794831 0.832446 -0.108284 0.903564 0.407407
-0.793997 0.831464 -0.108448 0.903458 0.408408
-0.793165 0.830487 -0.108612 0.903353 0.409409
-0.792333 0.829515 -0.108775 0.903248 0.410410
-0.791502 0.828551 -0.108937 0.903143 0.411411
-0.790671 0.827593 -0.109100 0.903039 0.412412
-0.789842 0.826644 -0.109262 0.902935 0.413413
-0.789014 0.825703 -0.109424 0.902831 0.414414
-0.788187 0.824772 -0.109585 0.902728 0.415415
-0.787361 0.823850 -0.109746 0.902625 0.416416
-0.786536 0.822938 -0.109907 0.902523 0.417417
-0.785712 0.822036 -0.110067 0.902421 0.418418
-0.784889 0.821144 -0.110227 0.902319 0.419419
-0.784066 0.820263 -0.110387 0.902218 0.420420
-0.783245 0.819393 -0.110546 0.902117 0.421421
-0.782425 0.818533 -0.110705 0.902017 0.422422
-0.781606 0.817684 -0.110864 0.901916 0.423423
-0.780788 0.816844 -0.111022 0.901817 0.424424
-0.779971 0.816015 -0.111180 0.901717 0.425425
-0.779154 0.815195 -0.111338 0.901618 0.426426
-0.778339 0.814384 -0.111495 0.901520 0.427427
-0.777525 0.813582 -0.111652 0.901422 0.428428
-0.776712 0.812787 -0.111808 0.901324 0.429429
-0.775899 0.812000 -0.111965 0.901226 0.430430
-0.775088 0.811220 -0.112121 0.901129 0.431431
-0.774277 0.810446 -0.112276 0.901032 0.432432
-0.773468 0.809676 -0.112431 0.900936 0.433433
-0.772659 0.808910 -0.112586 0.900840 0.434434
-0.771851 0.808147 -0.112741 0.900744 0.435435
-0.771044 0.807386 -0.112895 0.900649 0.436436
-0.770238 0.806625 -0.113049 0.900554 0.437437
-0.769432 0.805864 -0.113202 0.900460 0.438438
-0.768627 0.805100 -0.113356 0.900366 0.439439
-0.767824 0.804333 -0.113508 0.900272 0.440440
-0.767020 0.803561 -0.113661 0.900178 0.441441
-0.766218 0.802782 -0.113813 0.900085 0.442442
-0.765416 0.801994 -0.113965 0.899993 0.443443
-0.764615 0.801196 -0.114117 0.899900 0.444444
-0.763814 0.800386 -0.114268 0.899808 0.445445
-0.763014 0.799563 -0.114419 0.899717 0.446446
-0.762214 0.798723 -0.114569 0.899625 0.447447
-0.761415 0.797866 -0.114719 0.899535 0.448448
-0.760617 0.797003 -0.114869 0.899444 0.449449
-0.759819 0.796136 -0.115019 0.899354 0.450450
-0.759022 0.795267 -0.115168 0.899264 0.451451
-0.758226 0.794396 -0.115317 0.899175 0.452452
-0.757431 0.793525 -0.115465 0.899086 0.453453
-0.756637 0.792654 -0.115613 0.898997 0.454454
-0.755843 0.791784 -0.115761 0.898909 0.455455
-0.755050 0.790916 -0.115909 0.898821 0.456456
-0.754258 0.790049 -0.116056 0.898733 0.457457
-0.753467 0.789186 -0.116203 0.898646 0.458458
-0.752676 0.788325 -0.116349 0.898559 0.459459
-0.751887 0.787469 -0.116496 0.898472 0.460460
-0.751098 0.786617 -0.116641 0.898386 0.461461
-0.750310 0.785769 -0.116787 0.898300 0.462462
-0.749523 0.784927 -0.116932 0.898215 0.463463
-0.748737 0.784090 -0.117077 0.898130 0.464464
-0.747952 0.783258 -0.117221 0.898045 0.465465
-0.747168 0.782432 -0.117366 0.897961 0.466466
-0.746384 0.781612 -0.117510 0.897877 0.467467
-0.745602 0.780799 -0.117653 0.897793 0.468468
-0.744820 0.779991 -0.117796 0.897710 0.469469
-0.744039 0.779190 -0.117939 0.897627 0.470470
-0.743259 0.778396 -0.118082 0.897544 0.471471
-0.742480 0.777607 -0.118224 0.897462 0.472472
-0.741702 0.776825 -0.118366 0.897380 0.473473
-0.740925 0.776049 -0.118507 0.897298 0.474474
-0.740149 0.775278 -0.118649 0.897217 0.475475
-0.739373 0.774514 -0.118789 0.897136 0.476476
-0.738598 0.773755 -0.118930 0.897056 0.477477
-0.737825 0.773000 -0.119070 0.896976 0.478478
-0.737052 0.772251 -0.119210 0.896896 0.479479
-0.736280 0.771506 -0.119350 0.896816 0.480480
-0.735508 0.770765 -0.119489 0.896737 0.481481
-0.734738 0.770028 -0.119628 0.896659 0.482482
-0.733968 0.769294 -0.119766 0.896580 0.483483
-0.733199 0.768562 -0.119905 0.896502 0.484484
-0.732432 0.767832 -0.120043 0.896425 0.485485
-0.731664 0.767103 -0.120180 0.896347 0.486486
-0.730898 0.766374 -0.120318 0.896270 0.487487
-0.730132 0.765645 -0.120454 0.896194 0.488488
-0.729367 0.764915 -0.120591 0.896117 0.489489
-0.728603 0.764184 -0.120727 0.896042 0.490490
-0.727840 0.763449 -0.120863 0.895966 0.491491
-0.727077 0.762711 -0.120999 0.895891 0.492492
-0.726315 0.761968 -0.121134 0.895816 0.493493
-0.725554 0.761219 -0.121269 0.895741 0.494494
-0.724793 0.760464 -0.121404 0.895667 0.495495
-0.724033 0.759701 -0.121538 0.895593 0.496496
-0.723273 0.758929 -0.121672 0.895520 0.497497
-0.722514 0.758147 -0.121806 0.895447 0.498498
-0.721756 0.757354 -0.121939 0.895374 0.499499
-0.720999 0.756549 -0.122072 0.895302 0.500501
-0.720242 0.755739 -0.122205 0.895229 0.501502
-0.719485 0.754926 -0.122337 0.895158 0.502503
-0.718730 0.754111 -0.122469 0.895086 0.503504
-0.717975 0.753294 -0.122601 0.895015 0.504505
-0.717221 0.752476 -0.122732 0.894944 0.505506
-0.716467 0.751657 -0.122863 0.894874 0.506507
-0.715715 0.750837 -0.122994 0.894804 0.507508
-0.714963 0.750019 -0.123124 0.894734 0.508509
-0.714212 0.749200 -0.123255 0.894665 0.509510
-0.713462 0.748384 -0.123384 0.894596 0.510511
-0.712712 0.747568 -0.123514 0.894527 0.511512
-0.711964 0.746755 -0.123643 0.894459 0.512513
-0.711216 0.745944 -0.123771 0.894391 0.513514
-0.710469 0.745136 -0.123900 0.894324 0.514515
-0.709722 0.744331 -0.124028 0.894256 0.515516
-0.708977 0.743530 -0.124156 0.894189 0.516517
-0.708232 0.742732 -0.124283 0.894123 0.517518
-0.707489 0.741937 -0.124410 0.894056 0.518519
-0.706746 0.741147 -0.124537 0.893991 0.519520
-0.706003 0.740361 -0.124664 0.893925 0.520521
-0.705262 0.739579 -0.124790 0.893860 0.521522
-0.704522 0.738802 -0.124916 0.893795 0.522523
-0.703782 0.738029 -0.125041 0.893730 0.523524
-0.703043 0.737261 -0.125166 0.893666 0.524525
-0.702305 0.736497 -0.125291 0.893602 0.525526
-0.701568 0.735738 -0.125416 0.893539 0.526527
-0.700832 0.734984 -0.125540 0.893476 0.527528
-0.700096 0.734234 -0.125664 0.893413 0.528529
-0.699361 0.733489 -0.125787 0.893350 0.529530
-0.698628 0.732748 -0.125910 0.893288 0.530531
-0.697894 0.732011 -0.126033 0.893226 0.531532
-0.697162 0.731278 -0.126156 0.893165 0.532533
-0.696431 0.730550 -0.126278 0.893104 0.533534
-0.695700 0.729825 -0.126400 0.893043 0.534535
-0.694970 0.729103 -0.126521 0.892982 0.535536
-0.694241 0.728385 -0.126643 0.892922 0.536537
-0.693513 0.727670 -0.126764 0.892863 0.537538
-0.692786 0.726957 -0.126884 0.892803 0.538539
-0.692059 0.726247 -0.127005 0.892744 0.539540
-0.691333 0.725538 -0.127124 0.892685 0.540541
-0.690608 0.724832 -0.127244 0.892627 0.541542
-0.689884 0.724126 -0.127363 0.892569 0.542543
-0.689161 0.723420 -0.127482 0.892511 0.543544
-0.688438 0.722715 -0.127601 0.892453 0.544545
-0.687716 0.722010 -0.127719 0.892396 0.545546
-0.686994 0.721303 -0.127837 0.892340 0.546547
-0.686274 0.720596 -0.127955 0.892283 0.547548
-0.685554 0.719886 -0.128072 0.892227 0.548549
-0.684835 0.719173 -0.128189 0.892171 0.549550
-0.684116 0.718457 -0.128306 0.892116 0.550551
-0.683398 0.717738 -0.128422 0.892061 0.551552
-0.682681 0.717013 -0.128538 0.892006 0.552553
-0.681965 0.716283 -0.128654 0.891951 0.553554
-0.681249 0.715547 -0.128770 0.891897 0.554555
-0.680534 0.714804 -0.128885 0.891843 0.555556
-0.679819 0.714054 -0.128999 0.891790 0.556557
-0.679105 0.713295 -0.129114 0.891737 0.557558
-0.678392 0.712526 -0.129228 0.891684 0.558559
-0.677679 0.711747 -0.129342 0.891632 0.559560
-0.676966 0.710959 -0.129455 0.891580 0.560561
-0.676255 0.710163 -0.129568 0.891528 0.561562
-0.675544 0.709360 -0.129681 0.891476 0.562563
-0.674833 0.708551 -0.129794 0.891425 0.563564
-0.674123 0.707737 -0.129906 0.891374 0.564565
-0.673414 0.706919 -0.130018 0.891324 0.565566
-0.672706 0.706099 -0.130129 0.891273 0.566567
-0.671998 0.705277 -0.130240 0.891224 0.567568
-0.671291 0.704454 -0.130351 0.891174 0.568569
-0.670585 0.703631 -0.130462 0.891125 0.569570
-0.669879 0.702809 -0.130572 0.891076 0.570571
-0.669175 0.701989 -0.130682 0.891027 0.571572
-0.668471 0.701171 -0.130792 0.890979 0.572573
-0.667767 0.700356 -0.130901 0.890931 0.573574
-0.667065 0.699544 -0.131010 0.890884 0.574575
-0.666363 0.698738 -0.131118 0.890836 0.575576
-0.665663 0.697936 -0.131227 0.890790 0.576577
-0.664963 0.697139 -0.131335 0.890743 0.577578
-0.664263 0.696348 -0.131442 0.890697 0.578579
-0.663565 0.695564 -0.131550 0.890651 0.579580
-0.662868 0.694787 -0.131657 0.890605 0.580581
-0.662171 0.694017 -0.131763 0.890560 0.581582
-0.661475 0.693254 -0.131870 0.890515 0.582583
-0.660780 0.692498 -0.131976 0.890470 0.583584
-0.660086 0.691751 -0.132082 0.890426 0.584585
-0.659393 0.691012 -0.132187 0.890382 0.585586
-0.658700 0.690281 -0.132292 0.890338 0.586587
-0.658009 0.689559 -0.132397 0.890294 0.587588
-0.657318 0.688844 -0.132501 0.890251 0.588589
-0.656628 0.688139 -0.132606 0.890208 0.589590
-0.655939 0.687441 -0.132709 0.890166 0.590591
-0.655251 0.686752 -0.132813 0.890124 0.591592
-0.654563 0.686071 -0.132916 0.890082 0.592593
-0.653877 0.685399 -0.133019 0.890041 0.593594
-0.653191 0.684734 -0.133121 0.889999 0.594595
-0.652506 0.684076 -0.133224 0.889958 0.595596
-0.651822 0.683426 -0.133325 0.889918 0.596597
-0.651139 0.682783 -0.133427 0.889878 0.597598
-0.650457 0.682146 -0.133528 0.889838 0.598599
-0.649775 0.681516 -0.133629 0.889798 0.599600
-0.649095 0.680891 -0.133730 0.889759 0.600601
-0.648415 0.680272 -0.133830 0.889720 0.601602
-0.647735 0.679657 -0.133930 0.889681 0.602603
-0.647057 0.679046 -0.134030 0.889643 0.603604
-0.646379 0.678439 -0.134129 0.889604 0.604605
-0.645702 0.677834 -0.134228 0.889567 0.605606
-0.645026 0.677231 -0.134327 0.889529 0.606607
-0.644351 0.676630 -0.134425 0.889492 0.607608
-0.643676 0.676029 -0.134523 0.889455 0.608609
-0.643002 0.675428 -0.134621 0.889419 0.609610
-0.642329 0.674825 -0.134719 0.889382 0.610611
-0.641656 0.674220 -0.134816 0.889346 0.611612
-0.640984 0.673612 -0.134913 0.889311 0.612613
-0.640312 0.673000 -0.135009 0.889275 0.613614
-0.639641 0.672383 -0.135105 0.889240 0.614615
-0.638971 0.671759 -0.135201 0.889206 0.615616
-0.638301 0.671127 -0.135297 0.889171 0.616617
-0.637632 0.670487 -0.135392 0.889137 0.617618
-0.636964 0.669837 -0.135487 0.889103 0.618619
-0.636296 0.669176 -0.135582 0.889070 0.619620
-0.635628 0.668502 -0.135676 0.889037 0.620621
-0.634961 0.667814 -0.135770 0.889004 0.621622
-0.634294 0.667111 -0.135864 0.888971 0.622623
-0.633628 0.666391 -0.135957 0.888939 0.623624
-0.632962 0.665652 -0.136050 0.888907 0.624625
-0.632296 0.664894 -0.136143 0.888875 0.625626
-0.631631 0.664119 -0.136235 0.888843 0.626627
-0.630966 0.663340 -0.136328 0.888812 0.627628
-0.630302 0.662556 -0.136419 0.888781 0.628629
-0.629639 0.661771 -0.136511 0.888751 0.629630
-0.628976 0.660985 -0.136602 0.888721 0.630631
-0.628314 0.660199 -0.136693 0.888691 0.631632
-0.627653 0.659415 -0.136784 0.888661 0.632633
-0.626992 0.658633 -0.136874 0.888631 0.633634
-0.626332 0.657854 -0.136964 0.888602 0.634635
-0.625673 0.657079 -0.137054 0.888574 0.635636
-0.625015 0.656310 -0.137143 0.888545 0.636637
-0.624357 0.655546 -0.137232 0.888517 0.637638
-0.623700 0.654788 -0.137321 0.888489 0.638639
-0.623044 0.654037 -0.137409 0.888461 0.639640
-0.622389 0.653294 -0.137497 0.888434 0.640641
-0.621734 0.652559 -0.137585 0.888407 0.641642
-0.621081 0.651832 -0.137673 0.888380 0.642643
-0.620428 0.651113 -0.137760 0.888353 0.643644
-0.619775 0.650403 -0.137847 0.888327 0.644645
-0.619124 0.649703 -0.137934 0.888301 0.645646
-0.618474 0.649011 -0.138020 0.888276 0.646647
-0.617824 0.648328 -0.138106 0.888250 0.647648
-0.617175 0.647655 -0.138192 0.888225 0.648649
-0.616527 0.646990 -0.138277 0.888200 0.649650
-0.615879 0.646334 -0.138362 0.888176 0.650651
-0.615233 0.645687 -0.138447 0.888152 0.651652
-0.614587 0.645048 -0.138531 0.888128 0.652653
-0.613942 0.644416 -0.138615 0.888104 0.653654
-0.613298 0.643792 -0.138699 0.888080 0.654655
-0.612654 0.643175 -0.138783 0.888057 0.655656
-0.612012 0.642564 -0.138866 0.888035 0.656657
-0.611370 0.641959 -0.138949 0.888012 0.657658
-0.610728 0.641358 -0.139032 0.887990 0.658659
-0.610088 0.640761 -0.139114 0.887968 0.659660
-0.609448 0.640168 -0.139196 0.887946 0.660661
-0.608809 0.639576 -0.139278 0.887924 0.661662
-0.608170 0.638986 -0.139359 0.887903 0.662663
-0.607532 0.638396 -0.139441 0.887882 0.663664
-0.606895 0.637804 -0.139521 0.887862 0.664665
-0.606258 0.637211 -0.139602 0.887841 0.665666
-0.605622 0.636614 -0.139682 0.887821 0.666667
-0.604986 0.636011 -0.139762 0.887801 0.667668
-0.604351 0.635403 -0.139842 0.887782 0.668669
-0.603717 0.634786 -0.139921 0.887762 0.669670
-0.603083 0.634160 -0.140000 0.887743 0.670671
-0.602449 0.633523 -0.140079 0.887725 0.671672
-0.601816 0.632873 -0.140158 0.887706 0.672673
-0.601183 0.632208 -0.140236 0.887688 0.673674
-0.600550 0.631529 -0.140314 0.887670 0.674675
-0.599918 0.630847 -0.140391 0.887652 0.675676
-0.599287 0.630162 -0.140469 0.887635 0.676677
-0.598656 0.629477 -0.140546 0.887617 0.677678
-0.598026 0.628791 -0.140622 0.887600 0.678679
-0.597397 0.628106 -0.140699 0.887584 0.679680
-0.596768 0.627421 -0.140775 0.887567 0.680681
-0.596140 0.626739 -0.140851 0.887551 0.681682
-0.595512 0.626059 -0.140926 0.887535 0.682683
-0.594885 0.625381 -0.141002 0.887520 0.683684
-0.594259 0.624707 -0.141077 0.887504 0.684685
-0.593633 0.624037 -0.141151 0.887489 0.685686
-0.593008 0.623371 -0.141226 0.887474 0.686687
-0.592384 0.622709 -0.141300 0.887460 0.687688
-0.591760 0.622053 -0.141374 0.887445 0.688689
-0.591137 0.621401 -0.141447 0.887431 0.689690
-0.590515 0.620755 -0.141520 0.887417 0.690691
-0.589893 0.620115 -0.141593 0.887404 0.691692
-0.589273 0.619481 -0.141666 0.887390 0.692693
-0.588652 0.618852 -0.141738 0.887377 0.693694
-0.588033 0.618229 -0.141810 0.887364 0.694695
-0.587414 0.617613 -0.141882 0.887352 0.695696
-0.586796 0.617002 -0.141954 0.887339 0.696697
-0.586179 0.616397 -0.142025 0.887327 0.697698
-0.585562 0.615798 -0.142096 0.887315 0.698699
-0.584946 0.615205 -0.142167 0.887304 0.699700
-0.584330 0.614618 -0.142237 0.887292 0.700701
-0.583716 0.614035 -0.142307 0.887281 0.701702
-0.583102 0.613458 -0.142377 0.887270 0.702703
-0.582488 0.612885 -0.142446 0.887260 0.703704
-0.581875 0.612317 -0.142516 0.887249 0.704705
-0.581263 0.611753 -0.142585 0.887239 0.705706
-0.580652 0.611192 -0.142653 0.887229 0.706707
-0.580041 0.610635 -0.142722 0.887220 0.707708
-0.579431 0.610080 -0.142790 0.887210 0.708709
-0.578821 0.609527 -0.142858 0.887201 0.709710
-0.578212 0.608975 -0.142925 0.887192 0.710711
-0.577604 0.608424 -0.142993 0.887183 0.711712
-0.576996 0.607873 -0.143060 0.887175 0.712713
-0.576388 0.607322 -0.143126 0.887167 0.713714
-0.575782 0.606769 -0.143193 0.887159 0.714715
-0.575175 0.606214 -0.143259 0.887151 0.715716
-0.574569 0.605655 -0.143325 0.887144 0.716717
-0.573964 0.605093 -0.143390 0.887136 0.717718
-0.573359 0.604526 -0.143456 0.887129 0.718719
-0.572755 0.603952 -0.143521 0.887122 0.719720
-0.572151 0.603372 -0.143586 0.887116 0.720721
-0.571548 0.602784 -0.143650 0.887109 0.721722
-0.570945 0.602186 -0.143714 0.887103 0.722723
-0.570342 0.601583 -0.143778 0.887097 0.723724
-0.569740 0.600974 -0.143842 0.887092 0.724725
-0.569138 0.600361 -0.143905 0.887086 0.725726
-0.568537 0.599746 -0.143969 0.887081 0.726727
-0.567936 0.599128 -0.144031 0.887076 0.727728
-0.567336 0.598510 -0.144094 0.887071 0.728729
-0.566737 0.597891 -0.144156 0.887067 0.729730
-0.566138 0.597272 -0.144219 0.887062 0.730731
-0.565539 0.596655 -0.144280 0.887058 0.731732
-0.564941 0.596040 -0.144342 0.887054 0.732733
-0.564344 0.595428 -0.144403 0.887051 0.733734
-0.563747 0.594819 -0.144464 0.887047 0.734735
-0.563151 0.594213 -0.144525 0.887044 0.735736
-0.562555 0.593612 -0.144585 0.887041 0.736737
-0.561961 0.593016 -0.144646 0.887038 0.737738
-0.561366 0.592425 -0.144705 0.887036 0.738739
-0.560773 0.591840 -0.144765 0.887033 0.739740
-0.560179 0.591261 -0.144824 0.887031 0.740741
-0.559587 0.590688 -0.144884 0.887029 0.741742
-0.558995 0.590121 -0.144942 0.887028 0.742743
-0.558404 0.589562 -0.145001 0.887026 0.743744
-0.557814 0.589009 -0.145059 0.887025 0.744745
-0.557224 0.588463 -0.145117 0.887024 0.745746
-0.556634 0.587925 -0.145175 0.887023 0.746747
-0.556046 0.587393 -0.145233 0.887022 0.747748
-0.555458 0.586869 -0.145290 0.887022 0.748749
-0.554870 0.586351 -0.145347 0.887022 0.749750
-0.554284 0.585841 -0.145404 0.887022 0.750751
-0.553698 0.585337 -0.145460 0.887022 0.751752
-0.553112 0.584840 -0.145517 0.887023 0.752753
-0.552527 0.584349 -0.145573 0.887023 0.753754
-0.551943 0.583864 -0.145628 0.887024 0.754755
-0.551359 0.583384 -0.145684 0.887025 0.755756
-0.550776 0.582910 -0.145739 0.887026 0.756757
-0.550194 0.582441 -0.145794 0.887028 0.757758
-0.549612 0.581976 -0.145849 0.887030 0.758759
-0.549030 0.581515 -0.145903 0.887031 0.759760
-0.548450 0.581057 -0.145957 0.887034 0.760761
-0.547869 0.580602 -0.146011 0.887036 0.761762
-0.547290 0.580149 -0.146065 0.887038 0.762763
-0.546710 0.579697 -0.146118 0.887041 0.763764
-0.546132 0.579245 -0.146171 0.887044 0.764765
-0.545554 0.578794 -0.146224 0.887047 0.765766
-0.544976 0.578341 -0.146277 0.887050 0.766767
-0.544399 0.577886 -0.146329 0.887054 0.767768
-0.543822 0.577428 -0.146381 0.887058 0.768769
-0.543245 0.576966 -0.146433 0.887061 0.769770
-0.542669 0.576499 -0.146485 0.887066 0.770771
-0.542094 0.576027 -0.146536 0.887070 0.771772
-0.541518 0.575547 -0.146587 0.887074 0.772773
-0.540944 0.575058 -0.146638 0.887079 0.773774
-0.540369 0.574561 -0.146689 0.887084 0.774775
-0.539795 0.574052 -0.146739 0.887089 0.775776
-0.539221 0.573531 -0.146790 0.887094 0.776777
-0.538647 0.572997 -0.146839 0.887100 0.777778
-0.538074 0.572450 -0.146889 0.887105 0.778779
-0.537501 0.571894 -0.146938 0.887111 0.779780
-0.536928 0.571328 -0.146988 0.887117 0.780781
-0.536355 0.570756 -0.147037 0.887123 0.781782
-0.535783 0.570179 -0.147085 0.887130 0.782783
-0.535212 0.569598 -0.147134 0.887136 0.783784
-0.534640 0.569015 -0.147182 0.887143 0.784785
-0.534070 0.568431 -0.147230 0.887150 0.785786
-0.533499 0.567848 -0.147277 0.887157 0.786787
-0.532930 0.567265 -0.147325 0.887164 0.787788
-0.532360 0.566686 -0.147372 0.887172 0.788789
-0.531792 0.566111 -0.147419 0.887180 0.789790
-0.531223 0.565540 -0.147466 0.887187 0.790791
-0.530656 0.564975 -0.147512 0.887196 0.791792
-0.530089 0.564416 -0.147558 0.887204 0.792793
-0.529522 0.563865 -0.147604 0.887212 0.793794
-0.528956 0.563321 -0.147650 0.887221 0.794795
-0.528391 0.562787 -0.147696 0.887230 0.795796
-0.527826 0.562261 -0.147741 0.887239 0.796797
-0.527262 0.561745 -0.147786 0.887248 0.797798
-0.526699 0.561239 -0.147831 0.887257 0.798799
-0.526136 0.560743 -0.147875 0.887267 0.799800
-0.525574 0.560258 -0.147920 0.887276 0.800801
-0.525012 0.559784 -0.147964 0.887286 0.801802
-0.524451 0.559321 -0.148008 0.887296 0.802803
-0.523891 0.558868 -0.148051 0.887306 0.803804
-0.523331 0.558427 -0.148095 0.887317 0.804805
-0.522772 0.557996 -0.148138 0.887327 0.805806
-0.522214 0.557576 -0.148181 0.887338 0.806807
-0.521656 0.557166 -0.148223 0.887349 0.807808
-0.521099 0.556767 -0.148266 0.887360 0.808809
-0.520542 0.556376 -0.148308 0.887371 0.809810
-0.519986 0.555995 -0.148350 0.887383 0.810811
-0.519430 0.555623 -0.148391 0.887395 0.811812
-0.518875 0.555258 -0.148433 0.887406 0.812813
-0.518321 0.554901 -0.148474 0.887418 0.813814
-0.517767 0.554550 -0.148515 0.887430 0.814815
-0.517214 0.554205 -0.148556 0.887443 0.815816
-0.516661 0.553865 -0.148597 0.887455 0.816817
-0.516109 0.553528 -0.148637 0.887468 0.817818
-0.515557 0.553194 -0.148677 0.887481 0.818819
-0.515006 0.552862 -0.148717 0.887494 0.819820
-0.514455 0.552530 -0.148756 0.887507 0.820821
-0.513904 0.552196 -0.148796 0.887520 0.821822
-0.513354 0.551861 -0.148835 0.887534 0.822823
-0.512805 0.551522 -0.148874 0.887547 0.823824
-0.512255 0.551178 -0.148913 0.887561 0.824825
-0.511706 0.550826 -0.148951 0.887575 0.825826
-0.511157 0.550467 -0.148989 0.887589 0.826827
-0.510609 0.550097 -0.149027 0.887603 0.827828
-0.510060 0.549715 -0.149065 0.887618 0.828829
-0.509512 0.549319 -0.149103 0.887632 0.829830
-0.508964 0.548908 -0.149140 0.887647 0.830831
-0.508416 0.548478 -0.149177 0.887662 0.831832
-0.507869 0.548029 -0.149214 0.887677 0.832833
-0.507321 0.547558 -0.149251 0.887693 0.833834
-0.506773 0.547063 -0.149288 0.887708 0.834835
-0.506226 0.546551 -0.149324 0.887723 0.835836
-0.505678 0.546031 -0.149360 0.887739 0.836837
-0.505132 0.545504 -0.149396 0.887755 0.837838
-0.504585 0.544971 -0.149431 0.887771 0.838839
-0.504039 0.544436 -0.149467 0.887787 0.839840
-0.503493 0.543898 -0.149502 0.887804 0.840841
-0.502947 0.543360 -0.149537 0.887820 0.841842
-0.502402 0.542823 -0.149571 0.887837 0.842843
-0.501858 0.542289 -0.149606 0.887854 0.843844
-0.501313 0.541758 -0.149640 0.887870 0.844845
-0.500770 0.541232 -0.149674 0.887888 0.845846
-0.500227 0.540712 -0.149708 0.887905 0.846847
-0.499684 0.540198 -0.149742 0.887922 0.847848
-0.499142 0.539692 -0.149775 0.887940 0.848849
-0.498600 0.539195 -0.149808 0.887958 0.849850
-0.498059 0.538707 -0.149841 0.887975 0.850851
-0.497519 0.538229 -0.149874 0.887993 0.851852
-0.496979 0.537761 -0.149907 0.888012 0.852853
-0.496439 0.537304 -0.149939 0.888030 0.853854
-0.495901 0.536857 -0.149971 0.888048 0.854855
-0.495362 0.536422 -0.150003 0.888067 0.855856
-0.494825 0.535999 -0.150035 0.888086 0.856857
-0.494288 0.535587 -0.150066 0.888105 0.857858
-0.493751 0.535187 -0.150097 0.888124 0.858859
-0.493216 0.534798 -0.150128 0.888143 0.859860
-0.492680 0.534421 -0.150159 0.888162 0.860861
-0.492146 0.534055 -0.150190 0.888182 0.861862
-0.491611 0.533699 -0.150220 0.888202 0.862863
-0.491078 0.533353 -0.150250 0.888221 0.863864
-0.490545 0.533017 -0.150280 0.888241 0.864865
-0.490012 0.532690 -0.150310 0.888261 0.865866
-0.489480 0.532371 -0.150340 0.888282 0.866867
-0.488949 0.532060 -0.150369 0.888302 0.867868
-0.488418 0.531755 -0.150398 0.888322 0.868869
-0.487887 0.531456 -0.150427 0.888343 0.869870
-0.487357 0.531161 -0.150456 0.888364 0.870871
-0.486827 0.530869 -0.150484 0.888385 0.871872
-0.486298 0.530580 -0.150512 0.888406 0.872873
-0.485769 0.530291 -0.150540 0.888427 0.873874
-0.485241 0.530001 -0.150568 0.888449 0.874875
-0.484713 0.529709 -0.150596 0.888470 0.875876
-0.484185 0.529413 -0.150623 0.888492 0.876877
-0.483657 0.529112 -0.150651 0.888513 0.877878
-0.483130 0.528803 -0.150678 0.888535 0.878879
-0.482603 0.528484 -0.150704 0.888557 0.879880
-0.482076 0.528155 -0.150731 0.888580 0.880881
-0.481549 0.527812 -0.150758 0.888602 0.881882
-0.481023 0.527453 -0.150784 0.888624 0.882883
-0.480496 0.527077 -0.150810 0.888647 0.883884
-0.479970 0.526681 -0.150836 0.888670 0.884885
-0.479443 0.526262 -0.150861 0.888692 0.885886
-0.478917 0.525820 -0.150887 0.888716 0.886887
-0.478390 0.525369 -0.150912 0.888739 0.887888
-0.477864 0.524915 -0.150937 0.888762 0.888889
-0.477339 0.524459 -0.150962 0.888785 0.889890
-0.476814 0.524001 -0.150986 0.888809 0.890891
-0.476289 0.523543 -0.151011 0.888832 0.891892
-0.475764 0.523086 -0.151035 0.888856 0.892893
-0.475240 0.522630 -0.151059 0.888880 0.893894
-0.474716 0.522177 -0.151083 0.888904 0.894895
-0.474193 0.521727 -0.151106 0.888928 0.895896
-0.473670 0.521281 -0.151129 0.888953 0.896897
-0.473148 0.520839 -0.151153 0.888977 0.897898
-0.472625 0.520403 -0.151176 0.889002 0.898899
-0.472104 0.519972 -0.151198 0.889026 0.899900
-0.471583 0.519547 -0.151221 0.889051 0.900901
-0.471062 0.519128 -0.151243 0.889076 0.901902
-0.470542 0.518716 -0.151266 0.889101 0.902903
-0.470022 0.518312 -0.151288 0.889126 0.903904
-0.469503 0.517914 -0.151309 0.889152 0.904905
-0.468984 0.517524 -0.151331 0.889177 0.905906
-0.468466 0.517142 -0.151352 0.889203 0.906907
-0.467948 0.516767 -0.151374 0.889228 0.907908
-0.467431 0.516399 -0.151395 0.889254 0.908909
-0.466914 0.516039 -0.151415 0.889280 0.909910
-0.466397 0.515686 -0.151436 0.889306 0.910911
-0.465881 0.515341 -0.151456 0.889333 0.911912
-0.465366 0.515002 -0.151477 0.889359 0.912913
-0.464851 0.514669 -0.151497 0.889385 0.913914
-0.464336 0.514342 -0.151516 0.889412 0.914915
-0.463822 0.514021 -0.151536 0.889439 0.915916
-0.463309 0.513705 -0.151555 0.889466 0.916917
-0.462795 0.513393 -0.151575 0.889492 0.917918
-0.462282 0.513085 -0.151594 0.889520 0.918919
-0.461770 0.512780 -0.151613 0.889547 0.919920
-0.461258 0.512478 -0.151631 0.889574 0.920921
-0.460746 0.512177 -0.151650 0.889602 0.921922
-0.460235 0.511876 -0.151668 0.889629 0.922923
-0.459724 0.511575 -0.151686 0.889657 0.923924
-0.459213 0.511273 -0.151704 0.889685 0.924925
-0.458702 0.510968 -0.151722 0.889712 0.925926
-0.458192 0.510660 -0.151739 0.889741 0.926927
-0.457682 0.510347 -0.151756 0.889769 0.927928
-0.457173 0.510028 -0.151773 0.889797 0.928929
-0.456663 0.509701 -0.151790 0.889825 0.929930
-0.456154 0.509365 -0.151807 0.889854 0.930931
-0.455645 0.509020 -0.151824 0.889882 0.931932
-0.455136 0.508662 -0.151840 0.889911 0.932933
-0.454627 0.508292 -0.151856 0.889940 0.933934
-0.454119 0.507910 -0.151872 0.889969 0.934935
-0.453610 0.507526 -0.151888 0.889998 0.935936
-0.453102 0.507140 -0.151904 0.890027 0.936937
-0.452594 0.506752 -0.151919 0.890057 0.937938
-0.452087 0.506363 -0.151934 0.890086 0.938939
-0.451580 0.505974 -0.151949 0.890116 0.939940
-0.451073 0.505585 -0.151964 0.890145 0.940941
-0.450567 0.505198 -0.151979 0.890175 0.941942
-0.450061 0.504812 -0.151993 0.890205 0.942943
-0.449555 0.504427 -0.152008 0.890235 0.943944
-0.449050 0.504045 -0.152022 0.890265 0.944945
-0.448545 0.503666 -0.152036 0.890295 0.945946
-0.448040 0.503290 -0.152049 0.890325 0.946947
-0.447536 0.502918 -0.152063 0.890356 0.947948
-0.447032 0.502549 -0.152076 0.890386 0.948949
-0.446529 0.502184 -0.152089 0.890417 0.949950
-0.446026 0.501824 -0.152102 0.890448 0.950951
-0.445523 0.501468 -0.152115 0.890479 0.951952
-0.445021 0.501116 -0.152128 0.890510 0.952953
-0.444519 0.500769 -0.152140 0.890541 0.953954
-0.444018 0.500427 -0.152152 0.890572 0.954955
-0.443517 0.500089 -0.152165 0.890603 0.955956
-0.443016 0.499756 -0.152176 0.890635 0.956957
-0.442516 0.499428 -0.152188 0.890666 0.957958
-0.442016 0.499105 -0.152200 0.890698 0.958959
-0.441517 0.498786 -0.152211 0.890730 0.959960
-0.441017 0.498471 -0.152222 0.890762 0.960961
-0.440519 0.498161 -0.152233 0.890794 0.961962
-0.440021 0.497855 -0.152244 0.890826 0.962963
-0.439523 0.497552 -0.152254 0.890858 0.963964
-0.439025 0.497253 -0.152265 0.890890 0.964965
-0.438528 0.496956 -0.152275 0.890923 0.965966
-0.438031 0.496663 -0.152285 0.890955 0.966967
-0.437535 0.496371 -0.152295 0.890988 0.967968
-0.437039 0.496082 -0.152305 0.891020 0.968969
-0.436543 0.495794 -0.152314 0.891053 0.969970
-0.436048 0.495507 -0.152324 0.891086 0.970971
-0.435553 0.495220 -0.152333 0.891119 0.971972
-0.435058 0.494932 -0.152342 0.891152 0.972973
-0.434563 0.494644 -0.152351 0.891186 0.973974
-0.434069 0.494355 -0.152359 0.891219 0.974975
-0.433575 0.494062 -0.152368 0.891252 0.975976
-0.433081 0.493767 -0.152376 0.891286 0.976977
-0.432588 0.493469 -0.152384 0.891320 0.977978
-0.432095 0.493165 -0.152392 0.891353 0.978979
-0.431602 0.492856 -0.152400 0.891387 0.979980
-0.431109 0.492541 -0.152407 0.891421 0.980981
-0.430617 0.492218 -0.152415 0.891455 0.981982
-0.430124 0.491887 -0.152422 0.891489 0.982983
-0.429632 0.491549 -0.152429 0.891524 0.983984
-0.429140 0.491211 -0.152436 0.891558 0.984985
-0.428649 0.490875 -0.152442 0.891592 0.985986
-0.428157 0.490541 -0.152449 0.891627 0.986987
-0.427667 0.490209 -0.152455 0.891662 0.987988
-0.427176 0.489878 -0.152461 0.891696 0.988989
-0.426686 0.489548 -0.152467 0.891731 0.989990
-0.426196 0.489220 -0.152473 0.891766 0.990991
-0.425706 0.488894 -0.152479 0.891801 0.991992
-0.425217 0.488569 -0.152484 0.891836 0.992993
-0.424728 0.488245 -0.152489 0.891872 0.993994
-0.424240 0.487922 -0.152494 0.891907 0.994995
-0.423752 0.487601 -0.152499 0.891942 0.995996
-0.423264 0.487280 -0.152504 0.891978 0.996997
-0.422776 0.486961 -0.152509 0.892013 0.997998
-0.422289 0.486643 -0.152513 0.892049 0.998999
-0.421802 0.486326 -0.152517 0.892085 1.000000


==> plots2/dat_files/Single_PINN_traj_2_predictions.dat <==
theta omega E_q E_d time
0.648027 -0.812474 0.004879 1.017514 0.000000
0.647355 -0.793132 0.005184 1.017402 0.001001
0.646681 -0.774686 0.005491 1.017269 0.002002
0.646008 -0.757117 0.005801 1.017119 0.003003
0.645335 -0.740409 0.006113 1.016953 0.004004
0.644666 -0.724539 0.006426 1.016773 0.005005
0.644000 -0.709481 0.006741 1.016582 0.006006
0.643340 -0.695211 0.007057 1.016381 0.007007
0.642687 -0.681701 0.007374 1.016172 0.008008
0.642040 -0.668915 0.007691 1.015957 0.009009
0.641400 -0.656827 0.008009 1.015736 0.010010
0.640768 -0.645403 0.008327 1.015510 0.011011
0.640145 -0.634607 0.008645 1.015282 0.012012
0.639529 -0.624406 0.008964 1.015051 0.013013
0.638922 -0.614770 0.009282 1.014819 0.014014
0.638324 -0.605659 0.009600 1.014586 0.015015
0.637734 -0.597048 0.009918 1.014353 0.016016
0.637152 -0.588900 0.010235 1.014120 0.017017
0.636577 -0.581186 0.010552 1.013888 0.018018
0.636011 -0.573873 0.010869 1.013657 0.019019
0.635451 -0.566938 0.011185 1.013427 0.020020
0.634899 -0.560347 0.011500 1.013199 0.021021
0.634353 -0.554075 0.011815 1.012972 0.022022
0.633814 -0.548100 0.012129 1.012748 0.023023
0.633280 -0.542391 0.012443 1.012525 0.024024
0.632751 -0.536932 0.012756 1.012305 0.025025
0.632229 -0.531695 0.013069 1.012087 0.026026
0.631710 -0.526664 0.013380 1.011871 0.027027
0.631196 -0.521817 0.013691 1.011658 0.028028
0.630686 -0.517136 0.014001 1.011448 0.029029
0.630180 -0.512605 0.014311 1.011240 0.030030
0.629677 -0.508205 0.014619 1.011035 0.031031
0.629177 -0.503926 0.014927 1.010832 0.032032
0.628680 -0.499748 0.015233 1.010633 0.033033
0.628186 -0.495662 0.015539 1.010436 0.034034
0.627694 -0.491651 0.015844 1.010242 0.035035
0.627205 -0.487711 0.016148 1.010050 0.036036
0.626718 -0.483824 0.016451 1.009862 0.037037
0.626232 -0.479987 0.016752 1.009676 0.038038
0.625749 -0.476187 0.017053 1.009493 0.039039
0.625267 -0.472416 0.017352 1.009313 0.040040
0.624787 -0.468668 0.017651 1.009135 0.041041
0.624308 -0.464936 0.017948 1.008961 0.042042
0.623832 -0.461217 0.018243 1.008789 0.043043
0.623357 -0.457499 0.018538 1.008620 0.044044
0.622883 -0.453783 0.018831 1.008454 0.045045
0.622411 -0.450062 0.019123 1.008291 0.046046
0.621941 -0.446331 0.019413 1.008130 0.047047
0.621473 -0.442590 0.019702 1.007972 0.048048
0.621007 -0.438836 0.019990 1.007818 0.049049
0.620542 -0.435065 0.020276 1.007665 0.050050
0.620080 -0.431274 0.020561 1.007516 0.051051
0.619620 -0.427465 0.020844 1.007369 0.052052
0.619162 -0.423635 0.021125 1.007224 0.053053
0.618707 -0.419780 0.021405 1.007082 0.054054
0.618255 -0.415904 0.021683 1.006943 0.055055
0.617805 -0.412003 0.021960 1.006806 0.056056
0.617358 -0.408080 0.022235 1.006672 0.057057
0.616915 -0.404133 0.022509 1.006540 0.058058
0.616474 -0.400162 0.022781 1.006410 0.059059
0.616037 -0.396171 0.023051 1.006283 0.060060
0.615603 -0.392155 0.023319 1.006158 0.061061
0.615174 -0.388118 0.023586 1.006035 0.062062
0.614747 -0.384060 0.023851 1.005914 0.063063
0.614325 -0.379982 0.024114 1.005796 0.064064
0.613907 -0.375888 0.024376 1.005679 0.065065
0.613494 -0.371774 0.024636 1.005565 0.066066
0.613084 -0.367643 0.024894 1.005453 0.067067
0.612679 -0.363499 0.025151 1.005342 0.068068
0.612280 -0.359341 0.025405 1.005234 0.069069
0.611884 -0.355167 0.025659 1.005127 0.070070
0.611494 -0.350985 0.025910 1.005022 0.071071
0.611108 -0.346791 0.026160 1.004919 0.072072
0.610728 -0.342590 0.026408 1.004817 0.073073
0.610353 -0.338381 0.026654 1.004718 0.074074
0.609984 -0.334166 0.026899 1.004619 0.075075
0.609619 -0.329946 0.027142 1.004523 0.076076
0.609260 -0.325725 0.027383 1.004428 0.077077
0.608907 -0.321500 0.027623 1.004334 0.078078
0.608559 -0.317275 0.027861 1.004242 0.079079
0.608217 -0.313050 0.028097 1.004151 0.080080
0.607881 -0.308828 0.028332 1.004061 0.081081
0.607550 -0.304609 0.028565 1.003973 0.082082
0.607226 -0.300395 0.028797 1.003886 0.083083
0.606906 -0.296186 0.029027 1.003801 0.084084
0.606594 -0.291984 0.029256 1.003716 0.085085
0.606287 -0.287790 0.029483 1.003633 0.086086
0.605986 -0.283605 0.029708 1.003551 0.087087
0.605690 -0.279430 0.029932 1.003470 0.088088
0.605401 -0.275266 0.030155 1.003389 0.089089
0.605118 -0.271114 0.030376 1.003310 0.090090
0.604841 -0.266975 0.030596 1.003232 0.091091
0.604570 -0.262849 0.030814 1.003155 0.092092
0.604304 -0.258739 0.031031 1.003079 0.093093
0.604045 -0.254646 0.031247 1.003004 0.094094
0.603791 -0.250568 0.031461 1.002929 0.095095
0.603544 -0.246508 0.031674 1.002856 0.096096
0.603302 -0.242465 0.031885 1.002782 0.097097
0.603066 -0.238442 0.032095 1.002711 0.098098
0.602836 -0.234438 0.032304 1.002639 0.099099
0.602611 -0.230455 0.032512 1.002568 0.100100
0.602393 -0.226492 0.032718 1.002499 0.101101
0.602180 -0.222552 0.032923 1.002429 0.102102
0.601973 -0.218633 0.033127 1.002360 0.103103
0.601771 -0.214738 0.033330 1.002292 0.104104
0.601575 -0.210865 0.033532 1.002225 0.105105
0.601384 -0.207018 0.033732 1.002158 0.106106
0.601199 -0.203193 0.033932 1.002091 0.107107
0.601019 -0.199394 0.034130 1.002026 0.108108
0.600845 -0.195620 0.034327 1.001960 0.109109
0.600675 -0.191873 0.034523 1.001895 0.110110
0.600511 -0.188153 0.034718 1.001831 0.111111
0.600352 -0.184457 0.034912 1.001767 0.112112
0.600198 -0.180789 0.035104 1.001703 0.113113
0.600050 -0.177149 0.035296 1.001640 0.114114
0.599906 -0.173536 0.035487 1.001577 0.115115
0.599767 -0.169953 0.035677 1.001514 0.116116
0.599633 -0.166396 0.035866 1.001452 0.117117
0.599503 -0.162869 0.036054 1.001390 0.118118
0.599379 -0.159370 0.036241 1.001329 0.119119
0.599258 -0.155902 0.036427 1.001267 0.120120
0.599143 -0.152462 0.036612 1.001207 0.121121
0.599032 -0.149053 0.036796 1.001146 0.122122
0.598925 -0.145673 0.036979 1.001085 0.123123
0.598823 -0.142324 0.037162 1.001025 0.124124
0.598724 -0.139006 0.037343 1.000965 0.125125
0.598630 -0.135718 0.037524 1.000905 0.126126
0.598541 -0.132460 0.037704 1.000845 0.127127
0.598455 -0.129234 0.037883 1.000786 0.128128
0.598373 -0.126038 0.038062 1.000726 0.129129
0.598295 -0.122874 0.038239 1.000667 0.130130
0.598221 -0.119743 0.038416 1.000608 0.131131
0.598151 -0.116641 0.038592 1.000549 0.132132
0.598084 -0.113571 0.038767 1.000490 0.133133
0.598021 -0.110533 0.038942 1.000432 0.134134
0.597961 -0.107526 0.039116 1.000373 0.135135
0.597905 -0.104552 0.039289 1.000315 0.136136
0.597853 -0.101609 0.039461 1.000256 0.137137
0.597804 -0.098699 0.039633 1.000198 0.138138
0.597758 -0.095820 0.039804 1.000139 0.139139
0.597715 -0.092973 0.039975 1.000081 0.140140
0.597676 -0.090158 0.040145 1.000023 0.141141
0.597639 -0.087375 0.040314 0.999965 0.142142
0.597605 -0.084624 0.040482 0.999906 0.143143
0.597575 -0.081905 0.040650 0.999848 0.144144
0.597547 -0.079218 0.040817 0.999790 0.145145
0.597522 -0.076564 0.040984 0.999732 0.146146
0.597500 -0.073941 0.041150 0.999674 0.147147
0.597480 -0.071350 0.041316 0.999616 0.148148
0.597464 -0.068789 0.041480 0.999557 0.149149
0.597449 -0.066263 0.041645 0.999499 0.150150
0.597437 -0.063767 0.041809 0.999441 0.151151
0.597428 -0.061305 0.041972 0.999382 0.152152
0.597421 -0.058871 0.042135 0.999324 0.153153
0.597416 -0.056471 0.042297 0.999265 0.154154
0.597414 -0.054102 0.042459 0.999207 0.155155
0.597414 -0.051765 0.042620 0.999148 0.156156
0.597416 -0.049458 0.042781 0.999089 0.157157
0.597420 -0.047183 0.042941 0.999031 0.158158
0.597426 -0.044939 0.043101 0.998972 0.159159
0.597433 -0.042727 0.043260 0.998913 0.160160
0.597443 -0.040544 0.043419 0.998854 0.161161
0.597456 -0.038396 0.043577 0.998795 0.162162
0.597469 -0.036275 0.043735 0.998736 0.163163
0.597484 -0.034185 0.043893 0.998677 0.164164
0.597501 -0.032128 0.044050 0.998617 0.165165
0.597520 -0.030099 0.044207 0.998558 0.166166
0.597540 -0.028102 0.044363 0.998498 0.167167
0.597562 -0.026135 0.044519 0.998438 0.168168
0.597585 -0.024196 0.044675 0.998378 0.169169
0.597610 -0.022290 0.044830 0.998318 0.170170
0.597636 -0.020411 0.044985 0.998258 0.171171
0.597664 -0.018563 0.045139 0.998197 0.172172
0.597693 -0.016746 0.045293 0.998137 0.173173
0.597723 -0.014957 0.045447 0.998076 0.174174
0.597754 -0.013199 0.045600 0.998015 0.175175
0.597786 -0.011468 0.045754 0.997954 0.176176
0.597821 -0.009768 0.045906 0.997893 0.177177
0.597855 -0.008096 0.046059 0.997832 0.178178
0.597891 -0.006453 0.046211 0.997770 0.179179
0.597928 -0.004838 0.046363 0.997709 0.180180
0.597965 -0.003253 0.046514 0.997647 0.181181
0.598004 -0.001696 0.046666 0.997585 0.182182
0.598044 -0.000167 0.046816 0.997523 0.183183
0.598084 0.001333 0.046967 0.997460 0.184184
0.598125 0.002805 0.047118 0.997398 0.185185
0.598168 0.004249 0.047268 0.997335 0.186186
0.598210 0.005666 0.047418 0.997272 0.187187
0.598254 0.007055 0.047567 0.997209 0.188188
0.598298 0.008416 0.047717 0.997145 0.189189
0.598343 0.009750 0.047866 0.997082 0.190190
0.598388 0.011055 0.048015 0.997018 0.191191
0.598434 0.012335 0.048164 0.996954 0.192192
0.598480 0.013587 0.048312 0.996889 0.193193
0.598527 0.014812 0.048461 0.996825 0.194194
0.598575 0.016009 0.048609 0.996760 0.195195
0.598623 0.017180 0.048757 0.996695 0.196196
0.598671 0.018324 0.048905 0.996630 0.197197
0.598719 0.019443 0.049052 0.996565 0.198198
0.598768 0.020535 0.049200 0.996499 0.199199
0.598818 0.021600 0.049347 0.996433 0.200200
0.598867 0.022640 0.049494 0.996367 0.201201
0.598917 0.023652 0.049641 0.996300 0.202202
0.598967 0.024640 0.049788 0.996234 0.203203
0.599017 0.025601 0.049934 0.996167 0.204204
0.599067 0.026536 0.050080 0.996099 0.205205
0.599118 0.027446 0.050227 0.996032 0.206206
0.599168 0.028331 0.050373 0.995964 0.207207
0.599219 0.029189 0.050519 0.995896 0.208208
0.599270 0.030022 0.050665 0.995828 0.209209
0.599321 0.030831 0.050811 0.995760 0.210210
0.599371 0.031613 0.050956 0.995691 0.211211
0.599423 0.032372 0.051102 0.995622 0.212212
0.599473 0.033105 0.051247 0.995552 0.213213
0.599524 0.033813 0.051392 0.995483 0.214214
0.599575 0.034497 0.051538 0.995413 0.215215
0.599625 0.035156 0.051683 0.995343 0.216216
0.599676 0.035789 0.051828 0.995272 0.217217
0.599726 0.036400 0.051973 0.995201 0.218218
0.599777 0.036985 0.052118 0.995130 0.219219
0.599827 0.037546 0.052262 0.995059 0.220220
0.599877 0.038083 0.052407 0.994987 0.221221
0.599926 0.038597 0.052552 0.994915 0.222222
0.599976 0.039086 0.052696 0.994843 0.223223
0.600025 0.039550 0.052841 0.994771 0.224224
0.600074 0.039993 0.052985 0.994698 0.225225
0.600123 0.040410 0.053129 0.994624 0.226226
0.600172 0.040804 0.053273 0.994551 0.227227
0.600220 0.041175 0.053418 0.994477 0.228228
0.600268 0.041523 0.053562 0.994403 0.229229
0.600315 0.041847 0.053706 0.994329 0.230230
0.600363 0.042147 0.053850 0.994254 0.231231
0.600409 0.042427 0.053994 0.994179 0.232232
0.600456 0.042680 0.054138 0.994104 0.233233
0.600502 0.042913 0.054282 0.994028 0.234234
0.600548 0.043121 0.054425 0.993952 0.235235
0.600593 0.043309 0.054569 0.993876 0.236236
0.600638 0.043473 0.054713 0.993799 0.237237
0.600682 0.043615 0.054857 0.993722 0.238238
0.600726 0.043735 0.055000 0.993645 0.239239
0.600770 0.043831 0.055144 0.993567 0.240240
0.600813 0.043906 0.055287 0.993489 0.241241
0.600856 0.043960 0.055431 0.993411 0.242242
0.600898 0.043991 0.055574 0.993333 0.243243
0.600940 0.044000 0.055718 0.993254 0.244244
0.600981 0.043989 0.055861 0.993174 0.245245
0.601021 0.043956 0.056005 0.993095 0.246246
0.601061 0.043902 0.056148 0.993015 0.247247
0.601101 0.043826 0.056291 0.992935 0.248248
0.601140 0.043729 0.056435 0.992854 0.249249
0.601178 0.043612 0.056578 0.992773 0.250250
0.601216 0.043472 0.056721 0.992692 0.251251
0.601254 0.043314 0.056865 0.992611 0.252252
0.601291 0.043134 0.057008 0.992529 0.253253
0.601327 0.042934 0.057151 0.992447 0.254254
0.601363 0.042714 0.057294 0.992365 0.255255
0.601397 0.042473 0.057438 0.992282 0.256256
0.601432 0.042215 0.057581 0.992199 0.257257
0.601466 0.041936 0.057724 0.992115 0.258258
0.601499 0.041637 0.057867 0.992032 0.259259
0.601532 0.041319 0.058010 0.991947 0.260260
0.601564 0.040982 0.058153 0.991863 0.261261
0.601595 0.040625 0.058296 0.991778 0.262262
0.601626 0.040249 0.058439 0.991694 0.263263
0.601656 0.039857 0.058582 0.991608 0.264264
0.601686 0.039445 0.058725 0.991523 0.265265
0.601715 0.039017 0.058868 0.991437 0.266266
0.601743 0.038568 0.059011 0.991351 0.267267
0.601771 0.038102 0.059154 0.991264 0.268268
0.601797 0.037620 0.059297 0.991177 0.269269
0.601824 0.037120 0.059440 0.991090 0.270270
0.601849 0.036602 0.059583 0.991003 0.271271
0.601874 0.036069 0.059725 0.990915 0.272272
0.601899 0.035518 0.059868 0.990827 0.273273
0.601922 0.034951 0.060011 0.990739 0.274274
0.601945 0.034368 0.060154 0.990650 0.275275
0.601967 0.033769 0.060297 0.990561 0.276276
0.601989 0.033155 0.060439 0.990472 0.277277
0.602010 0.032523 0.060582 0.990383 0.278278
0.602030 0.031880 0.060725 0.990293 0.279279
0.602050 0.031220 0.060867 0.990203 0.280280
0.602068 0.030546 0.061010 0.990113 0.281281
0.602086 0.029857 0.061153 0.990022 0.282282
0.602103 0.029154 0.061295 0.989932 0.283283
0.602120 0.028438 0.061438 0.989841 0.284284
0.602136 0.027709 0.061580 0.989749 0.285285
0.602151 0.026966 0.061723 0.989658 0.286286
0.602166 0.026208 0.061865 0.989566 0.287287
0.602180 0.025441 0.062008 0.989474 0.288288
0.602193 0.024660 0.062150 0.989381 0.289289
0.602205 0.023868 0.062293 0.989289 0.290290
0.602217 0.023063 0.062435 0.989196 0.291291
0.602228 0.022248 0.062577 0.989103 0.292292
0.602238 0.021421 0.062720 0.989010 0.293293
0.602247 0.020583 0.062862 0.988917 0.294294
0.602256 0.019736 0.063004 0.988823 0.295295
0.602264 0.018878 0.063146 0.988729 0.296296
0.602272 0.018009 0.063289 0.988634 0.297297
0.602278 0.017133 0.063431 0.988540 0.298298
0.602284 0.016246 0.063573 0.988446 0.299299
0.602289 0.015350 0.063715 0.988351 0.300300
0.602294 0.014448 0.063857 0.988256 0.301301
0.602298 0.013536 0.063999 0.988160 0.302302
0.602301 0.012617 0.064141 0.988065 0.303303
0.602303 0.011690 0.064283 0.987969 0.304304
0.602304 0.010756 0.064425 0.987874 0.305305
0.602305 0.009816 0.064567 0.987777 0.306306
0.602305 0.008868 0.064709 0.987681 0.307307
0.602305 0.007915 0.064850 0.987585 0.308308
0.602303 0.006957 0.064992 0.987489 0.309309
0.602301 0.005992 0.065134 0.987392 0.310310
0.602298 0.005023 0.065276 0.987295 0.311311
0.602295 0.004050 0.065417 0.987198 0.312312
0.602290 0.003071 0.065559 0.987101 0.313313
0.602285 0.002089 0.065700 0.987004 0.314314
0.602279 0.001103 0.065842 0.986906 0.315315
0.602272 0.000114 0.065984 0.986809 0.316316
0.602265 -0.000878 0.066125 0.986711 0.317317
0.602257 -0.001872 0.066266 0.986613 0.318318
0.602249 -0.002868 0.066408 0.986515 0.319319
0.602239 -0.003867 0.066549 0.986417 0.320320
0.602229 -0.004867 0.066690 0.986319 0.321321
0.602218 -0.005868 0.066832 0.986220 0.322322
0.602206 -0.006871 0.066973 0.986122 0.323323
0.602194 -0.007872 0.067114 0.986023 0.324324
0.602180 -0.008874 0.067255 0.985925 0.325325
0.602167 -0.009878 0.067396 0.985826 0.326326
0.602152 -0.010880 0.067537 0.985727 0.327327
0.602136 -0.011880 0.067678 0.985628 0.328328
0.602120 -0.012880 0.067819 0.985529 0.329329
0.602104 -0.013879 0.067960 0.985430 0.330330
0.602086 -0.014874 0.068100 0.985331 0.331331
0.602068 -0.015869 0.068241 0.985231 0.332332
0.602049 -0.016861 0.068382 0.985132 0.333333
0.602029 -0.017850 0.068523 0.985033 0.334334
0.602009 -0.018835 0.068663 0.984933 0.335335
0.601988 -0.019818 0.068804 0.984834 0.336336
0.601966 -0.020796 0.068944 0.984734 0.337337
0.601944 -0.021771 0.069085 0.984635 0.338338
0.601921 -0.022742 0.069225 0.984535 0.339339
0.601896 -0.023706 0.069365 0.984435 0.340340
0.601872 -0.024667 0.069506 0.984336 0.341341
0.601847 -0.025622 0.069646 0.984236 0.342342
0.601821 -0.026573 0.069786 0.984136 0.343343
0.601794 -0.027516 0.069926 0.984036 0.344344
0.601766 -0.028455 0.070066 0.983936 0.345345
0.601738 -0.029386 0.070206 0.983837 0.346346
0.601710 -0.030311 0.070346 0.983737 0.347347
0.601680 -0.031228 0.070486 0.983637 0.348348
0.601650 -0.032140 0.070626 0.983537 0.349349
0.601619 -0.033044 0.070766 0.983437 0.350350
0.601588 -0.033939 0.070905 0.983338 0.351351
0.601555 -0.034828 0.071045 0.983238 0.352352
0.601523 -0.035708 0.071185 0.983138 0.353353
0.601489 -0.036579 0.071324 0.983038 0.354354
0.601455 -0.037442 0.071464 0.982938 0.355355
0.601420 -0.038296 0.071603 0.982839 0.356356
0.601385 -0.039142 0.071742 0.982739 0.357357
0.601349 -0.039978 0.071882 0.982639 0.358358
0.601312 -0.040806 0.072021 0.982540 0.359359
0.601275 -0.041623 0.072160 0.982440 0.360360
0.601237 -0.042431 0.072299 0.982340 0.361361
0.601198 -0.043228 0.072438 0.982241 0.362362
0.601159 -0.044016 0.072577 0.982141 0.363363
0.601119 -0.044792 0.072716 0.982042 0.364364
0.601079 -0.045559 0.072855 0.981942 0.365365
0.601038 -0.046316 0.072994 0.981843 0.366366
0.600996 -0.047060 0.073133 0.981744 0.367367
0.600954 -0.047795 0.073271 0.981645 0.368368
0.600911 -0.048518 0.073410 0.981546 0.369369
0.600868 -0.049231 0.073548 0.981447 0.370370
0.600824 -0.049931 0.073687 0.981348 0.371371
0.600780 -0.050620 0.073825 0.981249 0.372372
0.600735 -0.051297 0.073963 0.981150 0.373373
0.600689 -0.051963 0.074102 0.981051 0.374374
0.600643 -0.052617 0.074240 0.980953 0.375375
0.600596 -0.053260 0.074378 0.980854 0.376376
0.600549 -0.053890 0.074516 0.980756 0.377377
0.600501 -0.054508 0.074654 0.980658 0.378378
0.600453 -0.055114 0.074792 0.980559 0.379379
0.600405 -0.055708 0.074930 0.980461 0.380380
0.600356 -0.056288 0.075067 0.980363 0.381381
0.600306 -0.056857 0.075205 0.980265 0.382382
0.600255 -0.057415 0.075343 0.980168 0.383383
0.600205 -0.057958 0.075480 0.980070 0.384384
0.600154 -0.058489 0.075617 0.979972 0.385385
0.600102 -0.059008 0.075755 0.979875 0.386386
0.600050 -0.059513 0.075892 0.979777 0.387387
0.599997 -0.060007 0.076029 0.979680 0.388388
0.599944 -0.060488 0.076166 0.979583 0.389389
0.599891 -0.060955 0.076303 0.979486 0.390390
0.599837 -0.061411 0.076440 0.979389 0.391391
0.599783 -0.061853 0.076577 0.979293 0.392392
0.599728 -0.062283 0.076714 0.979196 0.393393
0.599673 -0.062699 0.076851 0.979100 0.394394
0.599618 -0.063103 0.076987 0.979003 0.395395
0.599562 -0.063495 0.077124 0.978907 0.396396
0.599505 -0.063873 0.077260 0.978811 0.397397
0.599449 -0.064238 0.077396 0.978715 0.398398
0.599392 -0.064590 0.077533 0.978619 0.399399
0.599334 -0.064931 0.077669 0.978524 0.400400
0.599276 -0.065257 0.077805 0.978428 0.401401
0.599219 -0.065572 0.077941 0.978333 0.402402
0.599160 -0.065875 0.078077 0.978238 0.403403
0.599102 -0.066163 0.078213 0.978143 0.404404
0.599043 -0.066441 0.078348 0.978048 0.405405
0.598984 -0.066703 0.078484 0.977953 0.406406
0.598924 -0.066956 0.078620 0.977859 0.407407
0.598864 -0.067195 0.078755 0.977764 0.408408
0.598804 -0.067422 0.078890 0.977670 0.409409
0.598743 -0.067636 0.079025 0.977576 0.410410
0.598683 -0.067838 0.079161 0.977482 0.411411
0.598622 -0.068030 0.079296 0.977388 0.412412
0.598560 -0.068207 0.079431 0.977295 0.413413
0.598499 -0.068373 0.079566 0.977201 0.414414
0.598438 -0.068527 0.079700 0.977108 0.415415
0.598376 -0.068669 0.079835 0.977015 0.416416
0.598314 -0.068798 0.079969 0.976922 0.417417
0.598252 -0.068918 0.080104 0.976829 0.418418
0.598189 -0.069025 0.080238 0.976736 0.419419
0.598126 -0.069119 0.080373 0.976644 0.420420
0.598064 -0.069204 0.080507 0.976552 0.421421
0.598001 -0.069276 0.080641 0.976460 0.422422
0.597938 -0.069337 0.080775 0.976368 0.423423
0.597875 -0.069387 0.080908 0.976276 0.424424
0.597811 -0.069426 0.081042 0.976184 0.425425
0.597747 -0.069453 0.081176 0.976093 0.426426
0.597684 -0.069471 0.081309 0.976002 0.427427
0.597620 -0.069476 0.081443 0.975911 0.428428
0.597556 -0.069472 0.081576 0.975820 0.429429
0.597493 -0.069457 0.081709 0.975729 0.430430
0.597429 -0.069431 0.081842 0.975639 0.431431
0.597364 -0.069396 0.081975 0.975548 0.432432
0.597300 -0.069350 0.082108 0.975458 0.433433
0.597236 -0.069293 0.082241 0.975368 0.434434
0.597172 -0.069227 0.082373 0.975279 0.435435
0.597108 -0.069151 0.082506 0.975189 0.436436
0.597043 -0.069066 0.082638 0.975100 0.437437
0.596979 -0.068970 0.082770 0.975010 0.438438
0.596915 -0.068865 0.082903 0.974921 0.439439
0.596850 -0.068750 0.083035 0.974832 0.440440
0.596786 -0.068627 0.083167 0.974744 0.441441
0.596721 -0.068494 0.083298 0.974655 0.442442
0.596657 -0.068352 0.083430 0.974567 0.443443
0.596593 -0.068201 0.083562 0.974478 0.444444
0.596528 -0.068042 0.083693 0.974391 0.445445
0.596464 -0.067874 0.083824 0.974303 0.446446
0.596400 -0.067697 0.083956 0.974215 0.447447
0.596336 -0.067512 0.084087 0.974128 0.448448
0.596272 -0.067318 0.084218 0.974040 0.449449
0.596208 -0.067117 0.084349 0.973953 0.450450
0.596144 -0.066907 0.084479 0.973866 0.451451
0.596080 -0.066689 0.084610 0.973780 0.452452
0.596016 -0.066463 0.084740 0.973693 0.453453
0.595952 -0.066230 0.084871 0.973607 0.454454
0.595889 -0.065990 0.085001 0.973521 0.455455
0.595825 -0.065742 0.085131 0.973435 0.456456
0.595762 -0.065486 0.085261 0.973349 0.457457
0.595699 -0.065224 0.085391 0.973263 0.458458
0.595636 -0.064955 0.085521 0.973178 0.459459
0.595573 -0.064679 0.085650 0.973092 0.460460
0.595510 -0.064396 0.085780 0.973007 0.461461
0.595448 -0.064106 0.085909 0.972922 0.462462
0.595385 -0.063809 0.086038 0.972838 0.463463
0.595323 -0.063507 0.086167 0.972753 0.464464
0.595261 -0.063198 0.086296 0.972668 0.465465
0.595199 -0.062883 0.086425 0.972584 0.466466
0.595137 -0.062561 0.086554 0.972501 0.467467
0.595075 -0.062235 0.086682 0.972417 0.468468
0.595014 -0.061901 0.086811 0.972333 0.469469
0.594953 -0.061563 0.086939 0.972249 0.470470
0.594892 -0.061219 0.087067 0.972166 0.471471
0.594831 -0.060869 0.087195 0.972083 0.472472
0.594771 -0.060515 0.087323 0.972000 0.473473
0.594711 -0.060154 0.087451 0.971917 0.474474
0.594651 -0.059790 0.087579 0.971834 0.475475
0.594591 -0.059420 0.087706 0.971752 0.476476
0.594532 -0.059045 0.087834 0.971670 0.477477
0.594473 -0.058666 0.087961 0.971587 0.478478
0.594414 -0.058281 0.088088 0.971506 0.479479
0.594355 -0.057892 0.088215 0.971424 0.480480
0.594297 -0.057500 0.088342 0.971342 0.481481
0.594239 -0.057103 0.088468 0.971261 0.482482
0.594181 -0.056701 0.088595 0.971179 0.483483
0.594123 -0.056296 0.088721 0.971098 0.484484
0.594066 -0.055886 0.088848 0.971017 0.485485
0.594009 -0.055474 0.088974 0.970937 0.486486
0.593953 -0.055057 0.089100 0.970856 0.487487
0.593896 -0.054636 0.089226 0.970776 0.488488
0.593840 -0.054212 0.089352 0.970695 0.489489
0.593784 -0.053785 0.089477 0.970615 0.490490
0.593729 -0.053355 0.089603 0.970535 0.491491
0.593674 -0.052921 0.089728 0.970455 0.492492
0.593619 -0.052484 0.089853 0.970376 0.493493
0.593565 -0.052045 0.089978 0.970296 0.494494
0.593511 -0.051602 0.090103 0.970217 0.495495
0.593458 -0.051156 0.090228 0.970138 0.496496
0.593404 -0.050709 0.090353 0.970059 0.497497
0.593351 -0.050258 0.090477 0.969980 0.498498
0.593299 -0.049805 0.090602 0.969901 0.499499
0.593247 -0.049350 0.090726 0.969823 0.500501
0.593195 -0.048891 0.090850 0.969744 0.501502
0.593143 -0.048432 0.090974 0.969666 0.502503
0.593092 -0.047970 0.091098 0.969588 0.503504
0.593042 -0.047506 0.091221 0.969510 0.504505
0.592991 -0.047040 0.091345 0.969433 0.505506
0.592941 -0.046572 0.091468 0.969355 0.506507
0.592891 -0.046103 0.091592 0.969278 0.507508
0.592843 -0.045631 0.091715 0.969200 0.508509
0.592794 -0.045159 0.091838 0.969123 0.509510
0.592745 -0.044685 0.091961 0.969046 0.510511
0.592698 -0.044208 0.092083 0.968969 0.511512
0.592650 -0.043732 0.092206 0.968893 0.512513
0.592603 -0.043253 0.092328 0.968816 0.513514
0.592556 -0.042773 0.092451 0.968740 0.514515
0.592510 -0.042293 0.092573 0.968664 0.515516
0.592464 -0.041812 0.092695 0.968587 0.516517
0.592419 -0.041330 0.092817 0.968511 0.517518
0.592374 -0.040846 0.092938 0.968436 0.518519
0.592329 -0.040361 0.093060 0.968360 0.519520
0.592285 -0.039878 0.093181 0.968284 0.520521
0.592242 -0.039392 0.093303 0.968209 0.521522
0.592198 -0.038906 0.093424 0.968134 0.522523
0.592155 -0.038420 0.093545 0.968059 0.523524
0.592113 -0.037933 0.093666 0.967984 0.524525
0.592071 -0.037445 0.093787 0.967909 0.525526
0.592030 -0.036958 0.093907 0.967834 0.526527
0.591989 -0.036470 0.094028 0.967760 0.527528
0.591948 -0.035982 0.094148 0.967685 0.528529
0.591908 -0.035495 0.094268 0.967611 0.529530
0.591868 -0.035007 0.094389 0.967537 0.530531
0.591829 -0.034519 0.094508 0.967463 0.531532
0.591790 -0.034031 0.094628 0.967389 0.532533
0.591752 -0.033544 0.094748 0.967315 0.533534
0.591714 -0.033056 0.094867 0.967241 0.534535
0.591677 -0.032568 0.094987 0.967168 0.535536
0.591640 -0.032082 0.095106 0.967094 0.536537
0.591604 -0.031596 0.095225 0.967021 0.537538
0.591568 -0.031110 0.095344 0.966948 0.538539
0.591532 -0.030624 0.095463 0.966875 0.539540
0.591497 -0.030140 0.095582 0.966802 0.540541
0.591462 -0.029655 0.095700 0.966729 0.541542
0.591429 -0.029171 0.095819 0.966657 0.542543
0.591395 -0.028689 0.095937 0.966584 0.543544
0.591362 -0.028207 0.096055 0.966512 0.544545
0.591329 -0.027726 0.096173 0.966439 0.545546
0.591297 -0.027245 0.096291 0.966367 0.546547
0.591266 -0.026766 0.096409 0.966295 0.547548
0.591234 -0.026287 0.096526 0.966223 0.548549
0.591204 -0.025809 0.096644 0.966151 0.549550
0.591174 -0.025333 0.096761 0.966080 0.550551
0.591144 -0.024859 0.096878 0.966008 0.551552
0.591115 -0.024383 0.096996 0.965937 0.552553
0.591086 -0.023910 0.097112 0.965865 0.553554
0.591058 -0.023439 0.097229 0.965794 0.554555
0.591030 -0.022968 0.097346 0.965723 0.555556
0.591003 -0.022499 0.097462 0.965652 0.556557
0.590976 -0.022032 0.097579 0.965581 0.557558
0.590950 -0.021565 0.097695 0.965510 0.558559
0.590924 -0.021099 0.097811 0.965440 0.559560
0.590899 -0.020636 0.097927 0.965369 0.560561
0.590874 -0.020173 0.098043 0.965299 0.561562
0.590850 -0.019713 0.098159 0.965228 0.562563
0.590826 -0.019254 0.098274 0.965158 0.563564
0.590803 -0.018797 0.098390 0.965088 0.564565
0.590780 -0.018341 0.098505 0.965018 0.565566
0.590758 -0.017886 0.098620 0.964948 0.566567
0.590736 -0.017434 0.098736 0.964878 0.567568
0.590715 -0.016984 0.098851 0.964808 0.568569
0.590694 -0.016535 0.098965 0.964739 0.569570
0.590673 -0.016087 0.099080 0.964669 0.570571
0.590653 -0.015642 0.099194 0.964600 0.571572
0.590634 -0.015198 0.099309 0.964530 0.572573
0.590616 -0.014756 0.099423 0.964461 0.573574
0.590597 -0.014317 0.099537 0.964392 0.574575
0.590580 -0.013879 0.099651 0.964323 0.575576
0.590562 -0.013444 0.099765 0.964254 0.576577
0.590545 -0.013008 0.099879 0.964185 0.577578
0.590529 -0.012577 0.099993 0.964116 0.578579
0.590513 -0.012148 0.100106 0.964048 0.579580
0.590498 -0.011720 0.100220 0.963979 0.580581
0.590483 -0.011294 0.100333 0.963911 0.581582
0.590469 -0.010870 0.100446 0.963842 0.582583
0.590455 -0.010448 0.100559 0.963774 0.583584
0.590441 -0.010028 0.100672 0.963706 0.584585
0.590428 -0.009611 0.100785 0.963637 0.585586
0.590416 -0.009196 0.100897 0.963570 0.586587
0.590405 -0.008784 0.101010 0.963502 0.587588
0.590393 -0.008373 0.101122 0.963434 0.588589
0.590382 -0.007964 0.101234 0.963366 0.589590
0.590372 -0.007558 0.101346 0.963298 0.590591
0.590362 -0.007153 0.101458 0.963231 0.591592
0.590352 -0.006752 0.101570 0.963163 0.592593
0.590344 -0.006353 0.101682 0.963096 0.593594
0.590335 -0.005955 0.101793 0.963028 0.594595
0.590327 -0.005561 0.101905 0.962961 0.595596
0.590320 -0.005168 0.102016 0.962894 0.596597
0.590313 -0.004778 0.102128 0.962827 0.597598
0.590306 -0.004390 0.102239 0.962760 0.598599
0.590300 -0.004005 0.102350 0.962693 0.599600
0.590294 -0.003622 0.102461 0.962626 0.600601
0.590290 -0.003242 0.102571 0.962559 0.601602
0.590285 -0.002863 0.102682 0.962493 0.602603
0.590281 -0.002488 0.102792 0.962426 0.603604
0.590277 -0.002114 0.102903 0.962359 0.604605
0.590274 -0.001744 0.103013 0.962293 0.605606
0.590272 -0.001375 0.103123 0.962226 0.606607
0.590269 -0.001009 0.103233 0.962160 0.607608
0.590268 -0.000645 0.103343 0.962094 0.608609
0.590267 -0.000285 0.103453 0.962028 0.609610
0.590266 0.000074 0.103563 0.961962 0.610611
0.590266 0.000430 0.103672 0.961895 0.611612
0.590266 0.000784 0.103781 0.961829 0.612613
0.590266 0.001134 0.103891 0.961764 0.613614
0.590268 0.001482 0.104000 0.961698 0.614615
0.590269 0.001828 0.104109 0.961632 0.615616
0.590271 0.002171 0.104218 0.961566 0.616617
0.590274 0.002513 0.104327 0.961501 0.617618
0.590277 0.002851 0.104435 0.961435 0.618619
0.590280 0.003186 0.104544 0.961369 0.619620
0.590284 0.003518 0.104652 0.961304 0.620621
0.590289 0.003849 0.104761 0.961239 0.621622
0.590294 0.004178 0.104869 0.961173 0.622623
0.590299 0.004503 0.104977 0.961108 0.623624
0.590304 0.004826 0.105085 0.961043 0.624625
0.590311 0.005146 0.105193 0.960978 0.625626
0.590318 0.005464 0.105301 0.960913 0.626627
0.590324 0.005779 0.105408 0.960848 0.627628
0.590332 0.006091 0.105516 0.960783 0.628629
0.590340 0.006401 0.105623 0.960718 0.629630
0.590348 0.006709 0.105731 0.960653 0.630631
0.590358 0.007013 0.105838 0.960588 0.631632
0.590367 0.007315 0.105945 0.960523 0.632633
0.590377 0.007615 0.106052 0.960459 0.633634
0.590387 0.007912 0.106159 0.960394 0.634635
0.590398 0.008206 0.106265 0.960330 0.635636
0.590409 0.008498 0.106372 0.960265 0.636637
0.590420 0.008787 0.106479 0.960201 0.637638
0.590432 0.009074 0.106585 0.960136 0.638639
0.590445 0.009358 0.106691 0.960072 0.639640
0.590458 0.009639 0.106797 0.960008 0.640641
0.590471 0.009918 0.106904 0.959944 0.641642
0.590484 0.010194 0.107009 0.959880 0.642643
0.590499 0.010468 0.107115 0.959815 0.643644
0.590513 0.010739 0.107221 0.959751 0.644645
0.590528 0.011007 0.107327 0.959687 0.645646
0.590544 0.011273 0.107432 0.959623 0.646647
0.590559 0.011536 0.107537 0.959560 0.647648
0.590575 0.011797 0.107643 0.959496 0.648649
0.590593 0.012056 0.107748 0.959432 0.649650
0.590609 0.012311 0.107853 0.959368 0.650651
0.590627 0.012565 0.107958 0.959304 0.651652
0.590644 0.012816 0.108063 0.959241 0.652653
0.590663 0.013063 0.108168 0.959177 0.653654
0.590681 0.013308 0.108272 0.959114 0.654655
0.590701 0.013552 0.108377 0.959050 0.655656
0.590720 0.013792 0.108481 0.958987 0.656657
0.590740 0.014029 0.108585 0.958923 0.657658
0.590760 0.014265 0.108690 0.958860 0.658659
0.590781 0.014498 0.108794 0.958796 0.659660
0.590802 0.014728 0.108898 0.958733 0.660661
0.590824 0.014956 0.109002 0.958670 0.661662
0.590845 0.015180 0.109105 0.958607 0.662663
0.590868 0.015403 0.109209 0.958544 0.663664
0.590890 0.015624 0.109313 0.958480 0.664665
0.590913 0.015842 0.109416 0.958417 0.665666
0.590936 0.016058 0.109519 0.958354 0.666667
0.590960 0.016270 0.109623 0.958291 0.667668
0.590984 0.016480 0.109726 0.958228 0.668669
0.591009 0.016688 0.109829 0.958165 0.669670
0.591034 0.016893 0.109932 0.958102 0.670671
0.591059 0.017096 0.110035 0.958039 0.671672
0.591085 0.017297 0.110137 0.957977 0.672673
0.591111 0.017495 0.110240 0.957914 0.673674
0.591137 0.017691 0.110342 0.957851 0.674675
0.591164 0.017883 0.110445 0.957788 0.675676
0.591191 0.018075 0.110547 0.957726 0.676677
0.591218 0.018263 0.110649 0.957663 0.677678
0.591246 0.018449 0.110752 0.957600 0.678679
0.591274 0.018632 0.110854 0.957538 0.679680
0.591303 0.018814 0.110955 0.957475 0.680681
0.591331 0.018993 0.111057 0.957413 0.681682
0.591361 0.019170 0.111159 0.957350 0.682683
0.591390 0.019344 0.111261 0.957288 0.683684
0.591420 0.019516 0.111362 0.957225 0.684685
0.591450 0.019687 0.111463 0.957163 0.685686
0.591481 0.019853 0.111565 0.957101 0.686687
0.591512 0.020017 0.111666 0.957038 0.687688
0.591543 0.020181 0.111767 0.956976 0.688689
0.591575 0.020341 0.111868 0.956914 0.689690
0.591606 0.020500 0.111969 0.956851 0.690691
0.591639 0.020655 0.112070 0.956789 0.691692
0.591671 0.020809 0.112170 0.956727 0.692693
0.591704 0.020959 0.112271 0.956665 0.693694
0.591738 0.021108 0.112371 0.956603 0.694695
0.591771 0.021255 0.112472 0.956541 0.695696
0.591804 0.021400 0.112572 0.956479 0.696697
0.591839 0.021542 0.112672 0.956416 0.697698
0.591873 0.021683 0.112772 0.956354 0.698699
0.591908 0.021820 0.112872 0.956292 0.699700
0.591943 0.021957 0.112972 0.956230 0.700701
0.591978 0.022089 0.113072 0.956168 0.701702
0.592014 0.022221 0.113172 0.956106 0.702703
0.592050 0.022351 0.113271 0.956044 0.703704
0.592086 0.022477 0.113371 0.955983 0.704705
0.592123 0.022604 0.113470 0.955921 0.705706
0.592160 0.022726 0.113570 0.955859 0.706707
0.592196 0.022847 0.113669 0.955797 0.707708
0.592234 0.022965 0.113768 0.955735 0.708709
0.592272 0.023082 0.113867 0.955673 0.709710
0.592310 0.023197 0.113966 0.955612 0.710711
0.592348 0.023309 0.114065 0.955550 0.711712
0.592387 0.023421 0.114164 0.955488 0.712713
0.592425 0.023528 0.114262 0.955426 0.713714
0.592464 0.023635 0.114361 0.955365 0.714715
0.592504 0.023739 0.114459 0.955303 0.715716
0.592543 0.023842 0.114558 0.955241 0.716717
0.592583 0.023942 0.114656 0.955180 0.717718
0.592623 0.024041 0.114754 0.955118 0.718719
0.592664 0.024136 0.114852 0.955056 0.719720
0.592704 0.024232 0.114950 0.954995 0.720721
0.592745 0.024324 0.115048 0.954933 0.721722
0.592787 0.024415 0.115146 0.954872 0.722723
0.592828 0.024504 0.115243 0.954810 0.723724
0.592869 0.024590 0.115341 0.954748 0.724725
0.592912 0.024675 0.115439 0.954687 0.725726
0.592954 0.024759 0.115536 0.954625 0.726727
0.592996 0.024839 0.115633 0.954564 0.727728
0.593039 0.024919 0.115730 0.954502 0.728729
0.593082 0.024997 0.115828 0.954441 0.729730
0.593125 0.025073 0.115925 0.954379 0.730731
0.593168 0.025146 0.116022 0.954318 0.731732
0.593212 0.025218 0.116118 0.954256 0.732733
0.593256 0.025288 0.116215 0.954195 0.733734
0.593299 0.025358 0.116312 0.954134 0.734735
0.593344 0.025425 0.116408 0.954072 0.735736
0.593388 0.025490 0.116505 0.954011 0.736737
0.593433 0.025552 0.116601 0.953949 0.737738
0.593478 0.025614 0.116698 0.953888 0.738739
0.593523 0.025674 0.116794 0.953826 0.739740
0.593568 0.025732 0.116890 0.953765 0.740741
0.593614 0.025789 0.116986 0.953704 0.741742
0.593660 0.025844 0.117082 0.953642 0.742743
0.593706 0.025897 0.117178 0.953581 0.743744
0.593752 0.025948 0.117273 0.953520 0.744745
0.593798 0.025998 0.117369 0.953458 0.745746
0.593844 0.026047 0.117465 0.953397 0.746747
0.593891 0.026093 0.117560 0.953335 0.747748
0.593938 0.026139 0.117656 0.953274 0.748749
0.593985 0.026183 0.117751 0.953213 0.749750
0.594033 0.026224 0.117846 0.953151 0.750751
0.594080 0.026264 0.117941 0.953090 0.751752
0.594128 0.026303 0.118036 0.953029 0.752753
0.594176 0.026340 0.118131 0.952967 0.753754
0.594224 0.026376 0.118226 0.952906 0.754755
0.594272 0.026411 0.118321 0.952845 0.755756
0.594320 0.026444 0.118415 0.952784 0.756757
0.594369 0.026475 0.118510 0.952722 0.757758
0.594418 0.026505 0.118604 0.952661 0.758759
0.594466 0.026534 0.118699 0.952600 0.759760
0.594516 0.026561 0.118793 0.952538 0.760761
0.594565 0.026586 0.118887 0.952477 0.761762
0.594614 0.026610 0.118981 0.952416 0.762763
0.594663 0.026634 0.119075 0.952354 0.763764
0.594713 0.026655 0.119169 0.952293 0.764765
0.594763 0.026675 0.119263 0.952232 0.765766
0.594813 0.026695 0.119357 0.952170 0.766767
0.594863 0.026711 0.119451 0.952109 0.767768
0.594913 0.026727 0.119544 0.952048 0.768769
0.594963 0.026743 0.119638 0.951986 0.769770
0.595014 0.026756 0.119731 0.951925 0.770771
0.595065 0.026768 0.119824 0.951864 0.771772
0.595116 0.026779 0.119918 0.951802 0.772773
0.595167 0.026789 0.120011 0.951741 0.773774
0.595218 0.026797 0.120104 0.951680 0.774775
0.595269 0.026805 0.120197 0.951618 0.775776
0.595320 0.026810 0.120290 0.951557 0.776777
0.595371 0.026815 0.120382 0.951496 0.777778
0.595423 0.026819 0.120475 0.951434 0.778779
0.595475 0.026823 0.120568 0.951373 0.779780
0.595527 0.026823 0.120660 0.951312 0.780781
0.595578 0.026823 0.120753 0.951250 0.781782
0.595630 0.026822 0.120845 0.951189 0.782783
0.595682 0.026820 0.120937 0.951127 0.783784
0.595735 0.026818 0.121030 0.951066 0.784785
0.595787 0.026812 0.121122 0.951005 0.785786
0.595839 0.026808 0.121214 0.950943 0.786787
0.595892 0.026802 0.121305 0.950882 0.787788
0.595945 0.026794 0.121397 0.950820 0.788789
0.595997 0.026787 0.121489 0.950759 0.789790
0.596050 0.026776 0.121581 0.950697 0.790791
0.596103 0.026766 0.121672 0.950636 0.791792
0.596156 0.026754 0.121764 0.950574 0.792793
0.596209 0.026741 0.121855 0.950513 0.793794
0.596262 0.026729 0.121946 0.950451 0.794795
0.596315 0.026714 0.122038 0.950390 0.795796
0.596368 0.026700 0.122129 0.950328 0.796797
0.596421 0.026683 0.122220 0.950267 0.797798
0.596475 0.026666 0.122310 0.950205 0.798799
0.596528 0.026648 0.122401 0.950144 0.799800
0.596582 0.026629 0.122492 0.950082 0.800801
0.596636 0.026609 0.122583 0.950021 0.801802
0.596689 0.026589 0.122673 0.949959 0.802803
0.596743 0.026567 0.122764 0.949898 0.803804
0.596797 0.026544 0.122854 0.949836 0.804805
0.596851 0.026522 0.122945 0.949774 0.805806
0.596904 0.026499 0.123035 0.949713 0.806807
0.596958 0.026473 0.123125 0.949651 0.807808
0.597012 0.026448 0.123215 0.949589 0.808809
0.597067 0.026422 0.123305 0.949528 0.809810
0.597121 0.026394 0.123395 0.949466 0.810811
0.597175 0.026367 0.123485 0.949404 0.811812
0.597229 0.026339 0.123575 0.949343 0.812813
0.597283 0.026310 0.123664 0.949281 0.813814
0.597337 0.026280 0.123754 0.949219 0.814815
0.597392 0.026250 0.123843 0.949157 0.815816
0.597446 0.026218 0.123933 0.949096 0.816817
0.597500 0.026186 0.124022 0.949034 0.817818
0.597555 0.026154 0.124111 0.948972 0.818819
0.597609 0.026120 0.124200 0.948910 0.819820
0.597664 0.026088 0.124289 0.948848 0.820821
0.597718 0.026053 0.124378 0.948786 0.821822
0.597772 0.026017 0.124467 0.948725 0.822823
0.597827 0.025983 0.124556 0.948663 0.823824
0.597881 0.025946 0.124644 0.948601 0.824825
0.597936 0.025911 0.124733 0.948539 0.825826
0.597990 0.025873 0.124821 0.948477 0.826827
0.598045 0.025835 0.124910 0.948415 0.827828
0.598099 0.025797 0.124998 0.948353 0.828829
0.598154 0.025758 0.125087 0.948291 0.829830
0.598208 0.025719 0.125175 0.948229 0.830831
0.598263 0.025680 0.125263 0.948167 0.831832
0.598318 0.025640 0.125351 0.948105 0.832833
0.598372 0.025600 0.125439 0.948043 0.833834
0.598426 0.025558 0.125526 0.947981 0.834835
0.598481 0.025516 0.125614 0.947919 0.835836
0.598535 0.025475 0.125702 0.947857 0.836837
0.598590 0.025433 0.125789 0.947794 0.837838
0.598644 0.025390 0.125877 0.947732 0.838839
0.598698 0.025347 0.125964 0.947670 0.839840
0.598753 0.025304 0.126052 0.947608 0.840841
0.598807 0.025260 0.126139 0.947546 0.841842
0.598862 0.025216 0.126226 0.947484 0.842843
0.598916 0.025171 0.126313 0.947421 0.843844
0.598970 0.025127 0.126400 0.947359 0.844845
0.599024 0.025083 0.126487 0.947297 0.845846
0.599079 0.025038 0.126573 0.947234 0.846847
0.599133 0.024992 0.126660 0.947172 0.847848
0.599187 0.024947 0.126747 0.947110 0.848849
0.599241 0.024900 0.126833 0.947047 0.849850
0.599295 0.024854 0.126920 0.946985 0.850851
0.599349 0.024808 0.127006 0.946922 0.851852
0.599403 0.024761 0.127092 0.946860 0.852853
0.599457 0.024714 0.127179 0.946797 0.853854
0.599511 0.024667 0.127265 0.946735 0.854855
0.599565 0.024620 0.127351 0.946672 0.855856
0.599618 0.024572 0.127437 0.946610 0.856857
0.599672 0.024525 0.127522 0.946547 0.857858
0.599726 0.024477 0.127608 0.946485 0.858859
0.599780 0.024429 0.127694 0.946422 0.859860
0.599833 0.024381 0.127779 0.946359 0.860861
0.599887 0.024333 0.127865 0.946297 0.861862
0.599940 0.024285 0.127950 0.946234 0.862863
0.599993 0.024238 0.128036 0.946172 0.863864
0.600047 0.024188 0.128121 0.946109 0.864865
0.600100 0.024141 0.128206 0.946046 0.865866
0.600153 0.024093 0.128291 0.945983 0.866867
0.600206 0.024043 0.128376 0.945920 0.867868
0.600259 0.023995 0.128461 0.945858 0.868869
0.600312 0.023947 0.128546 0.945795 0.869870
0.600365 0.023897 0.128630 0.945732 0.870871
0.600417 0.023850 0.128715 0.945669 0.871872
0.600470 0.023800 0.128800 0.945606 0.872873
0.600523 0.023753 0.128884 0.945543 0.873874
0.600575 0.023705 0.128969 0.945480 0.874875
0.600628 0.023656 0.129053 0.945417 0.875876
0.600680 0.023608 0.129137 0.945354 0.876877
0.600732 0.023560 0.129221 0.945291 0.877878
0.600784 0.023511 0.129305 0.945228 0.878879
0.600837 0.023464 0.129389 0.945165 0.879880
0.600888 0.023416 0.129473 0.945102 0.880881
0.600940 0.023367 0.129557 0.945039 0.881882
0.600992 0.023320 0.129640 0.944975 0.882883
0.601043 0.023272 0.129724 0.944912 0.883884
0.601095 0.023225 0.129807 0.944849 0.884885
0.601146 0.023178 0.129891 0.944786 0.885886
0.601198 0.023130 0.129974 0.944722 0.886887
0.601249 0.023085 0.130057 0.944659 0.887888
0.601300 0.023037 0.130141 0.944596 0.888889
0.601351 0.022991 0.130224 0.944532 0.889890
0.601402 0.022944 0.130307 0.944469 0.890891
0.601453 0.022898 0.130390 0.944406 0.891892
0.601503 0.022852 0.130472 0.944342 0.892893
0.601554 0.022807 0.130555 0.944279 0.893894
0.601604 0.022761 0.130638 0.944215 0.894895
0.601654 0.022716 0.130720 0.944152 0.895896
0.601705 0.022672 0.130803 0.944088 0.896897
0.601754 0.022627 0.130885 0.944025 0.897898
0.601804 0.022583 0.130968 0.943961 0.898899
0.601854 0.022539 0.131050 0.943898 0.899900
0.601904 0.022494 0.131132 0.943834 0.900901
0.601953 0.022451 0.131214 0.943770 0.901902
0.602003 0.022409 0.131296 0.943707 0.902903
0.602052 0.022366 0.131378 0.943643 0.903904
0.602101 0.022324 0.131460 0.943579 0.904905
0.602150 0.022281 0.131541 0.943515 0.905906
0.602199 0.022240 0.131623 0.943452 0.906907
0.602247 0.022199 0.131704 0.943388 0.907908
0.602296 0.022157 0.131786 0.943324 0.908909
0.602344 0.022116 0.131867 0.943260 0.909910
0.602392 0.022077 0.131949 0.943196 0.910911
0.602440 0.022037 0.132030 0.943132 0.911912
0.602488 0.021998 0.132111 0.943068 0.912913
0.602537 0.021959 0.132192 0.943004 0.913914
0.602584 0.021921 0.132273 0.942940 0.914915
0.602632 0.021882 0.132354 0.942876 0.915916
0.602678 0.021845 0.132434 0.942812 0.916917
0.602726 0.021807 0.132515 0.942748 0.917918
0.602773 0.021771 0.132596 0.942684 0.918919
0.602820 0.021735 0.132676 0.942620 0.919920
0.602866 0.021700 0.132756 0.942556 0.920921
0.602913 0.021664 0.132837 0.942491 0.921922
0.602959 0.021629 0.132917 0.942427 0.922923
0.603005 0.021596 0.132997 0.942363 0.923924
0.603051 0.021563 0.133077 0.942299 0.924925
0.603097 0.021528 0.133157 0.942234 0.925926
0.603143 0.021496 0.133237 0.942170 0.926927
0.603188 0.021464 0.133317 0.942106 0.927928
0.603234 0.021433 0.133397 0.942041 0.928929
0.603279 0.021402 0.133476 0.941977 0.929930
0.603324 0.021372 0.133556 0.941913 0.930931
0.603369 0.021342 0.133635 0.941848 0.931932
0.603413 0.021312 0.133715 0.941784 0.932933
0.603458 0.021284 0.133794 0.941719 0.933934
0.603502 0.021256 0.133873 0.941655 0.934935
0.603546 0.021229 0.133952 0.941590 0.935936
0.603590 0.021201 0.134031 0.941526 0.936937
0.603634 0.021175 0.134110 0.941461 0.937938
0.603678 0.021150 0.134189 0.941396 0.938939
0.603721 0.021125 0.134268 0.941332 0.939940
0.603764 0.021101 0.134347 0.941267 0.940941
0.603807 0.021077 0.134425 0.941202 0.941942
0.603850 0.021055 0.134504 0.941138 0.942943
0.603892 0.021032 0.134582 0.941073 0.943944
0.603935 0.021010 0.134660 0.941008 0.944945
0.603977 0.020990 0.134739 0.940943 0.945946
0.604019 0.020969 0.134817 0.940878 0.946947
0.604061 0.020949 0.134895 0.940814 0.947948
0.604102 0.020932 0.134973 0.940749 0.948949
0.604144 0.020913 0.135051 0.940684 0.949950
0.604185 0.020894 0.135128 0.940619 0.950951
0.604227 0.020878 0.135206 0.940554 0.951952
0.604267 0.020863 0.135284 0.940489 0.952953
0.604308 0.020846 0.135361 0.940424 0.953954
0.604348 0.020832 0.135439 0.940359 0.954955
0.604389 0.020819 0.135516 0.940294 0.955956
0.604429 0.020804 0.135594 0.940229 0.956957
0.604469 0.020793 0.135671 0.940164 0.957958
0.604508 0.020782 0.135748 0.940098 0.958959
0.604548 0.020770 0.135825 0.940033 0.959960
0.604587 0.020761 0.135902 0.939968 0.960961
0.604626 0.020752 0.135979 0.939903 0.961962
0.604664 0.020743 0.136055 0.939838 0.962963
0.604704 0.020736 0.136132 0.939772 0.963964
0.604742 0.020729 0.136209 0.939707 0.964965
0.604780 0.020723 0.136285 0.939642 0.965966
0.604818 0.020717 0.136362 0.939577 0.966967
0.604855 0.020713 0.136438 0.939511 0.967968
0.604893 0.020710 0.136514 0.939446 0.968969
0.604930 0.020706 0.136590 0.939381 0.969970
0.604967 0.020705 0.136667 0.939315 0.970971
0.605004 0.020703 0.136743 0.939250 0.971972
0.605041 0.020703 0.136818 0.939184 0.972973
0.605077 0.020704 0.136894 0.939119 0.973974
0.605113 0.020705 0.136970 0.939053 0.974975
0.605149 0.020708 0.137046 0.938988 0.975976
0.605185 0.020711 0.137121 0.938922 0.976977
0.605220 0.020715 0.137197 0.938857 0.977978
0.605256 0.020719 0.137272 0.938791 0.978979
0.605291 0.020725 0.137347 0.938725 0.979980
0.605326 0.020732 0.137423 0.938660 0.980981
0.605361 0.020739 0.137498 0.938594 0.981982
0.605395 0.020748 0.137573 0.938529 0.982983
0.605429 0.020757 0.137648 0.938463 0.983984
0.605463 0.020767 0.137723 0.938397 0.984985
0.605497 0.020778 0.137797 0.938331 0.985986
0.605530 0.020790 0.137872 0.938266 0.986987
0.605563 0.020803 0.137947 0.938200 0.987988
0.605596 0.020817 0.138021 0.938134 0.988989
0.605629 0.020831 0.138096 0.938069 0.989990
0.605661 0.020847 0.138170 0.938003 0.990991
0.605694 0.020863 0.138244 0.937937 0.991992
0.605726 0.020881 0.138318 0.937871 0.992993
0.605758 0.020900 0.138393 0.937805 0.993994
0.605790 0.020919 0.138467 0.937739 0.994995
0.605821 0.020939 0.138541 0.937673 0.995996
0.605852 0.020961 0.138614 0.937607 0.996997
0.605883 0.020983 0.138688 0.937541 0.997998
0.605913 0.021006 0.138762 0.937475 0.998999
0.605944 0.021031 0.138835 0.937409 1.000000


==> plots2/dat_files/Single_PINN_traj_2_targets.dat <==
theta omega E_q E_d time
0.653570 -0.861106 0.000000 1.020090 0.000000
0.652720 -0.837644 0.000354 1.019887 0.001001
0.651892 -0.815514 0.000706 1.019684 0.002002
0.651087 -0.794633 0.001059 1.019482 0.003003
0.650301 -0.774923 0.001411 1.019280 0.004004
0.649535 -0.756308 0.001762 1.019079 0.005005
0.648786 -0.738682 0.002113 1.018879 0.006006
0.648054 -0.721974 0.002463 1.018679 0.007007
0.647337 -0.706144 0.002812 1.018480 0.008008
0.646636 -0.691150 0.003161 1.018282 0.009009
0.645949 -0.676952 0.003509 1.018084 0.010010
0.645276 -0.663512 0.003856 1.017887 0.011011
0.644617 -0.650788 0.004203 1.017690 0.012012
0.643970 -0.638741 0.004549 1.017495 0.013013
0.643336 -0.627332 0.004894 1.017300 0.014014
0.642713 -0.616521 0.005238 1.017106 0.015015
0.642102 -0.606271 0.005582 1.016912 0.016016
0.641501 -0.596541 0.005925 1.016719 0.017017
0.640911 -0.587293 0.006267 1.016528 0.018018
0.640329 -0.578490 0.006608 1.016337 0.019019
0.639757 -0.570092 0.006949 1.016146 0.020020
0.639193 -0.562062 0.007288 1.015957 0.021021
0.638636 -0.554363 0.007627 1.015768 0.022022
0.638087 -0.546956 0.007965 1.015581 0.023023
0.637544 -0.539805 0.008302 1.015394 0.024024
0.637008 -0.532873 0.008638 1.015208 0.025025
0.636478 -0.526168 0.008973 1.015023 0.026026
0.635954 -0.519695 0.009308 1.014839 0.027027
0.635436 -0.513441 0.009641 1.014656 0.028028
0.634925 -0.507393 0.009973 1.014474 0.029029
0.634419 -0.501541 0.010305 1.014292 0.030030
0.633920 -0.495872 0.010635 1.014112 0.031031
0.633426 -0.490376 0.010965 1.013933 0.032032
0.632937 -0.485039 0.011293 1.013755 0.033033
0.632454 -0.479852 0.011620 1.013578 0.034034
0.631977 -0.474804 0.011947 1.013402 0.035035
0.631504 -0.469883 0.012272 1.013227 0.036036
0.631036 -0.465080 0.012596 1.013052 0.037037
0.630574 -0.460383 0.012919 1.012879 0.038038
0.630116 -0.455782 0.013241 1.012708 0.039039
0.629662 -0.451268 0.013562 1.012537 0.040040
0.629213 -0.446830 0.013882 1.012367 0.041041
0.628769 -0.442458 0.014201 1.012198 0.042042
0.628328 -0.438144 0.014518 1.012031 0.043043
0.627892 -0.433877 0.014835 1.011865 0.044044
0.627460 -0.429649 0.015150 1.011700 0.045045
0.627032 -0.425462 0.015464 1.011535 0.046046
0.626608 -0.421315 0.015777 1.011373 0.047047
0.626188 -0.417206 0.016089 1.011211 0.048048
0.625772 -0.413133 0.016399 1.011050 0.049049
0.625361 -0.409092 0.016709 1.010891 0.050050
0.624953 -0.405082 0.017017 1.010733 0.051051
0.624549 -0.401100 0.017323 1.010576 0.052052
0.624149 -0.397144 0.017629 1.010420 0.053053
0.623754 -0.393212 0.017933 1.010265 0.054054
0.623362 -0.389302 0.018236 1.010112 0.055055
0.622974 -0.385412 0.018538 1.009959 0.056056
0.622590 -0.381539 0.018839 1.009808 0.057057
0.622210 -0.377682 0.019138 1.009659 0.058058
0.621834 -0.373839 0.019436 1.009510 0.059059
0.621462 -0.370007 0.019733 1.009363 0.060060
0.621094 -0.366185 0.020028 1.009217 0.061061
0.620730 -0.362371 0.020322 1.009072 0.062062
0.620369 -0.358563 0.020615 1.008928 0.063063
0.620012 -0.354760 0.020906 1.008785 0.064064
0.619659 -0.350959 0.021196 1.008644 0.065065
0.619310 -0.347159 0.021485 1.008504 0.066066
0.618965 -0.343358 0.021772 1.008366 0.067067
0.618623 -0.339555 0.022058 1.008228 0.068068
0.618285 -0.335748 0.022342 1.008092 0.069069
0.617951 -0.331941 0.022626 1.007957 0.070070
0.617621 -0.328136 0.022908 1.007823 0.071071
0.617294 -0.324334 0.023188 1.007690 0.072072
0.616972 -0.320534 0.023467 1.007559 0.073073
0.616653 -0.316736 0.023745 1.007428 0.074074
0.616338 -0.312940 0.024021 1.007299 0.075075
0.616026 -0.309146 0.024296 1.007172 0.076076
0.615719 -0.305354 0.024570 1.007045 0.077077
0.615415 -0.301563 0.024842 1.006920 0.078078
0.615115 -0.297775 0.025112 1.006796 0.079079
0.614819 -0.293989 0.025382 1.006673 0.080080
0.614527 -0.290205 0.025650 1.006551 0.081081
0.614238 -0.286423 0.025916 1.006430 0.082082
0.613954 -0.282644 0.026181 1.006311 0.083083
0.613673 -0.278868 0.026445 1.006192 0.084084
0.613395 -0.275096 0.026707 1.006075 0.085085
0.613122 -0.271327 0.026968 1.005960 0.086086
0.612852 -0.267562 0.027227 1.005845 0.087087
0.612586 -0.263801 0.027485 1.005731 0.088088
0.612324 -0.260046 0.027742 1.005619 0.089089
0.612065 -0.256296 0.027997 1.005507 0.090090
0.611811 -0.252553 0.028251 1.005397 0.091091
0.611560 -0.248816 0.028503 1.005288 0.092092
0.611312 -0.245087 0.028754 1.005180 0.093093
0.611069 -0.241366 0.029003 1.005073 0.094094
0.610829 -0.237654 0.029251 1.004967 0.095095
0.610593 -0.233951 0.029498 1.004863 0.096096
0.610360 -0.230260 0.029743 1.004759 0.097097
0.610132 -0.226580 0.029987 1.004656 0.098098
0.609907 -0.222912 0.030229 1.004555 0.099099
0.609685 -0.219258 0.030470 1.004454 0.100100
0.609468 -0.215618 0.030710 1.004355 0.101101
0.609253 -0.211991 0.030948 1.004257 0.102102
0.609043 -0.208372 0.031184 1.004159 0.103103
0.608836 -0.204763 0.031420 1.004063 0.104104
0.608633 -0.201166 0.031653 1.003968 0.105105
0.608433 -0.197583 0.031886 1.003873 0.106106
0.608236 -0.194013 0.032117 1.003780 0.107107
0.608044 -0.190459 0.032347 1.003688 0.108108
0.607855 -0.186921 0.032575 1.003596 0.109109
0.607669 -0.183401 0.032802 1.003505 0.110110
0.607487 -0.179900 0.033027 1.003416 0.111111
0.607308 -0.176417 0.033252 1.003327 0.112112
0.607133 -0.172955 0.033474 1.003240 0.113113
0.606961 -0.169514 0.033696 1.003153 0.114114
0.606793 -0.166095 0.033916 1.003067 0.115115
0.606628 -0.162698 0.034135 1.002982 0.116116
0.606467 -0.159323 0.034352 1.002897 0.117117
0.606309 -0.155972 0.034568 1.002814 0.118118
0.606155 -0.152645 0.034783 1.002731 0.119119
0.606004 -0.149341 0.034996 1.002650 0.120120
0.605856 -0.146062 0.035208 1.002569 0.121121
0.605711 -0.142808 0.035419 1.002489 0.122122
0.605570 -0.139578 0.035628 1.002409 0.123123
0.605432 -0.136373 0.035836 1.002331 0.124124
0.605298 -0.133193 0.036043 1.002253 0.125125
0.605166 -0.130037 0.036249 1.002176 0.126126
0.605038 -0.126906 0.036453 1.002100 0.127127
0.604913 -0.123799 0.036656 1.002024 0.128128
0.604791 -0.120716 0.036858 1.001950 0.129129
0.604672 -0.117656 0.037058 1.001876 0.130130
0.604556 -0.114620 0.037257 1.001802 0.131131
0.604444 -0.111607 0.037455 1.001729 0.132132
0.604334 -0.108616 0.037652 1.001657 0.133133
0.604227 -0.105647 0.037848 1.001586 0.134134
0.604123 -0.102698 0.038042 1.001515 0.135135
0.604021 -0.099770 0.038235 1.001445 0.136136
0.603923 -0.096862 0.038427 1.001376 0.137137
0.603828 -0.093977 0.038618 1.001307 0.138138
0.603735 -0.091116 0.038807 1.001239 0.139139
0.603645 -0.088282 0.038995 1.001171 0.140140
0.603558 -0.085474 0.039183 1.001104 0.141141
0.603473 -0.082695 0.039369 1.001037 0.142142
0.603392 -0.079944 0.039554 1.000971 0.143143
0.603313 -0.077222 0.039737 1.000906 0.144144
0.603237 -0.074530 0.039920 1.000841 0.145145
0.603163 -0.071869 0.040102 1.000777 0.146146
0.603093 -0.069238 0.040282 1.000713 0.147147
0.603024 -0.066639 0.040462 1.000649 0.148148
0.602959 -0.064071 0.040640 1.000586 0.149149
0.602896 -0.061535 0.040817 1.000524 0.150150
0.602836 -0.059031 0.040993 1.000462 0.151151
0.602778 -0.056558 0.041169 1.000400 0.152152
0.602723 -0.054117 0.041343 1.000339 0.153153
0.602670 -0.051706 0.041516 1.000278 0.154154
0.602620 -0.049327 0.041688 1.000218 0.155155
0.602572 -0.046978 0.041859 1.000158 0.156156
0.602526 -0.044659 0.042029 1.000098 0.157157
0.602483 -0.042369 0.042198 1.000039 0.158158
0.602442 -0.040108 0.042366 0.999980 0.159159
0.602403 -0.037874 0.042534 0.999922 0.160160
0.602366 -0.035667 0.042700 0.999864 0.161161
0.602332 -0.033486 0.042865 0.999806 0.162162
0.602299 -0.031330 0.043030 0.999748 0.163163
0.602269 -0.029201 0.043193 0.999691 0.164164
0.602241 -0.027101 0.043356 0.999634 0.165165
0.602215 -0.025031 0.043518 0.999577 0.166166
0.602191 -0.022990 0.043679 0.999521 0.167167
0.602168 -0.020980 0.043839 0.999465 0.168168
0.602148 -0.019001 0.043998 0.999409 0.169169
0.602130 -0.017052 0.044156 0.999354 0.170170
0.602114 -0.015135 0.044314 0.999298 0.171171
0.602100 -0.013249 0.044470 0.999243 0.172172
0.602087 -0.011395 0.044626 0.999188 0.173173
0.602077 -0.009572 0.044782 0.999133 0.174174
0.602068 -0.007781 0.044936 0.999079 0.175175
0.602062 -0.006020 0.045090 0.999025 0.176176
0.602056 -0.004291 0.045243 0.998970 0.177177
0.602053 -0.002592 0.045395 0.998916 0.178178
0.602051 -0.000923 0.045546 0.998863 0.179179
0.602051 0.000716 0.045697 0.998809 0.180180
0.602053 0.002325 0.045847 0.998755 0.181181
0.602056 0.003906 0.045996 0.998702 0.182182
0.602061 0.005459 0.046145 0.998648 0.183183
0.602067 0.006984 0.046293 0.998595 0.184184
0.602075 0.008483 0.046441 0.998542 0.185185
0.602084 0.009953 0.046587 0.998489 0.186186
0.602095 0.011394 0.046734 0.998436 0.187187
0.602107 0.012807 0.046879 0.998383 0.188188
0.602120 0.014190 0.047024 0.998330 0.189189
0.602135 0.015544 0.047168 0.998277 0.190190
0.602151 0.016868 0.047312 0.998225 0.191191
0.602169 0.018161 0.047456 0.998172 0.192192
0.602187 0.019425 0.047598 0.998119 0.193193
0.602207 0.020659 0.047740 0.998067 0.194194
0.602229 0.021863 0.047882 0.998014 0.195195
0.602251 0.023036 0.048023 0.997961 0.196196
0.602275 0.024181 0.048164 0.997909 0.197197
0.602300 0.025295 0.048304 0.997856 0.198198
0.602326 0.026381 0.048444 0.997803 0.199199
0.602353 0.027438 0.048583 0.997751 0.200200
0.602381 0.028468 0.048722 0.997698 0.201201
0.602410 0.029469 0.048860 0.997645 0.202202
0.602440 0.030444 0.048998 0.997592 0.203203
0.602471 0.031392 0.049136 0.997539 0.204204
0.602503 0.032315 0.049273 0.997486 0.205205
0.602536 0.033213 0.049410 0.997433 0.206206
0.602569 0.034085 0.049546 0.997380 0.207207
0.602604 0.034931 0.049682 0.997327 0.208208
0.602639 0.035750 0.049818 0.997273 0.209209
0.602675 0.036543 0.049953 0.997220 0.210210
0.602712 0.037308 0.050088 0.997166 0.211211
0.602750 0.038046 0.050223 0.997113 0.212212
0.602788 0.038757 0.050357 0.997059 0.213213
0.602827 0.039440 0.050491 0.997005 0.214214
0.602867 0.040095 0.050625 0.996951 0.215215
0.602907 0.040723 0.050759 0.996897 0.216216
0.602948 0.041324 0.050892 0.996842 0.217217
0.602990 0.041898 0.051025 0.996788 0.218218
0.603032 0.042444 0.051158 0.996733 0.219219
0.603075 0.042965 0.051290 0.996678 0.220220
0.603119 0.043459 0.051423 0.996623 0.221221
0.603162 0.043928 0.051555 0.996568 0.222222
0.603207 0.044372 0.051687 0.996513 0.223223
0.603252 0.044791 0.051818 0.996457 0.224224
0.603297 0.045187 0.051950 0.996401 0.225225
0.603342 0.045560 0.052081 0.996345 0.226226
0.603388 0.045912 0.052213 0.996289 0.227227
0.603434 0.046241 0.052344 0.996233 0.228228
0.603480 0.046549 0.052475 0.996176 0.229229
0.603527 0.046834 0.052606 0.996119 0.230230
0.603574 0.047096 0.052736 0.996062 0.231231
0.603621 0.047335 0.052867 0.996005 0.232232
0.603669 0.047550 0.052997 0.995947 0.233233
0.603716 0.047741 0.053128 0.995889 0.234234
0.603764 0.047907 0.053258 0.995831 0.235235
0.603812 0.048050 0.053389 0.995773 0.236236
0.603860 0.048168 0.053519 0.995714 0.237237
0.603908 0.048263 0.053649 0.995655 0.238238
0.603956 0.048333 0.053779 0.995596 0.239239
0.604005 0.048380 0.053909 0.995537 0.240240
0.604053 0.048403 0.054039 0.995477 0.241241
0.604102 0.048403 0.054169 0.995417 0.242242
0.604150 0.048380 0.054299 0.995356 0.243243
0.604199 0.048336 0.054429 0.995296 0.244244
0.604248 0.048270 0.054559 0.995235 0.245245
0.604296 0.048183 0.054689 0.995174 0.246246
0.604344 0.048076 0.054820 0.995112 0.247247
0.604392 0.047949 0.054950 0.995050 0.248248
0.604440 0.047805 0.055080 0.994988 0.249249
0.604488 0.047643 0.055210 0.994925 0.250250
0.604536 0.047464 0.055340 0.994862 0.251251
0.604583 0.047268 0.055470 0.994799 0.252252
0.604630 0.047054 0.055601 0.994736 0.253253
0.604677 0.046821 0.055731 0.994672 0.254254
0.604724 0.046569 0.055862 0.994607 0.255255
0.604770 0.046298 0.055992 0.994543 0.256256
0.604816 0.046009 0.056123 0.994478 0.257257
0.604862 0.045699 0.056254 0.994412 0.258258
0.604908 0.045371 0.056385 0.994347 0.259259
0.604953 0.045023 0.056516 0.994281 0.260260
0.604998 0.044656 0.056647 0.994214 0.261261
0.605042 0.044270 0.056778 0.994147 0.262262
0.605086 0.043865 0.056910 0.994080 0.263263
0.605130 0.043441 0.057041 0.994013 0.264264
0.605173 0.042999 0.057173 0.993945 0.265265
0.605216 0.042539 0.057305 0.993876 0.266266
0.605259 0.042062 0.057437 0.993808 0.267267
0.605301 0.041568 0.057569 0.993738 0.268268
0.605342 0.041058 0.057701 0.993669 0.269269
0.605383 0.040532 0.057833 0.993599 0.270270
0.605424 0.039992 0.057966 0.993529 0.271271
0.605463 0.039437 0.058099 0.993458 0.272272
0.605503 0.038869 0.058232 0.993387 0.273273
0.605541 0.038289 0.058365 0.993315 0.274274
0.605579 0.037697 0.058498 0.993243 0.275275
0.605617 0.037092 0.058632 0.993171 0.276276
0.605654 0.036475 0.058766 0.993098 0.277277
0.605690 0.035844 0.058900 0.993025 0.278278
0.605725 0.035200 0.059034 0.992951 0.279279
0.605760 0.034542 0.059168 0.992877 0.280280
0.605794 0.033871 0.059303 0.992802 0.281281
0.605828 0.033186 0.059438 0.992727 0.282282
0.605860 0.032488 0.059573 0.992652 0.283283
0.605892 0.031776 0.059708 0.992576 0.284284
0.605924 0.031050 0.059843 0.992500 0.285285
0.605955 0.030311 0.059979 0.992423 0.286286
0.605985 0.029560 0.060115 0.992346 0.287287
0.606014 0.028795 0.060251 0.992268 0.288288
0.606042 0.028018 0.060387 0.992190 0.289289
0.606070 0.027230 0.060524 0.992112 0.290290
0.606097 0.026429 0.060661 0.992033 0.291291
0.606123 0.025618 0.060798 0.991953 0.292292
0.606148 0.024796 0.060935 0.991874 0.293293
0.606173 0.023964 0.061073 0.991793 0.294294
0.606197 0.023123 0.061211 0.991713 0.295295
0.606219 0.022273 0.061349 0.991631 0.296296
0.606241 0.021416 0.061487 0.991550 0.297297
0.606262 0.020551 0.061626 0.991468 0.298298
0.606283 0.019680 0.061765 0.991385 0.299299
0.606302 0.018803 0.061904 0.991302 0.300300
0.606320 0.017919 0.062043 0.991219 0.301301
0.606338 0.017028 0.062183 0.991135 0.302302
0.606354 0.016129 0.062323 0.991050 0.303303
0.606370 0.015223 0.062463 0.990966 0.304304
0.606385 0.014310 0.062603 0.990880 0.305305
0.606398 0.013389 0.062744 0.990795 0.306306
0.606411 0.012462 0.062885 0.990708 0.307307
0.606423 0.011528 0.063026 0.990622 0.308308
0.606434 0.010587 0.063167 0.990535 0.309309
0.606444 0.009639 0.063309 0.990447 0.310310
0.606453 0.008685 0.063451 0.990359 0.311311
0.606462 0.007725 0.063593 0.990271 0.312312
0.606469 0.006759 0.063736 0.990182 0.313313
0.606475 0.005788 0.063878 0.990092 0.314314
0.606481 0.004812 0.064021 0.990002 0.315315
0.606485 0.003831 0.064164 0.989912 0.316316
0.606488 0.002845 0.064308 0.989821 0.317317
0.606491 0.001856 0.064452 0.989730 0.318318
0.606492 0.000864 0.064596 0.989639 0.319319
0.606493 -0.000132 0.064740 0.989546 0.320320
0.606492 -0.001129 0.064885 0.989454 0.321321
0.606491 -0.002129 0.065029 0.989361 0.322322
0.606488 -0.003129 0.065174 0.989268 0.323323
0.606484 -0.004130 0.065320 0.989174 0.324324
0.606480 -0.005132 0.065465 0.989079 0.325325
0.606474 -0.006135 0.065611 0.988985 0.326326
0.606467 -0.007140 0.065757 0.988890 0.327327
0.606460 -0.008145 0.065903 0.988794 0.328328
0.606451 -0.009151 0.066050 0.988698 0.329329
0.606441 -0.010158 0.066197 0.988601 0.330330
0.606431 -0.011165 0.066344 0.988505 0.331331
0.606419 -0.012173 0.066491 0.988407 0.332332
0.606406 -0.013180 0.066638 0.988309 0.333333
0.606393 -0.014187 0.066786 0.988211 0.334334
0.606378 -0.015194 0.066934 0.988113 0.335335
0.606362 -0.016200 0.067082 0.988014 0.336336
0.606345 -0.017205 0.067231 0.987914 0.337337
0.606328 -0.018208 0.067379 0.987814 0.338338
0.606309 -0.019210 0.067528 0.987714 0.339339
0.606289 -0.020211 0.067677 0.987614 0.340340
0.606269 -0.021209 0.067827 0.987513 0.341341
0.606247 -0.022205 0.067976 0.987411 0.342342
0.606224 -0.023198 0.068126 0.987309 0.343343
0.606201 -0.024188 0.068276 0.987207 0.344344
0.606176 -0.025175 0.068426 0.987104 0.345345
0.606150 -0.026158 0.068576 0.987001 0.346346
0.606123 -0.027137 0.068727 0.986898 0.347347
0.606096 -0.028112 0.068878 0.986794 0.348348
0.606067 -0.029083 0.069028 0.986690 0.349349
0.606038 -0.030051 0.069180 0.986586 0.350350
0.606007 -0.031015 0.069331 0.986481 0.351351
0.605976 -0.031975 0.069482 0.986376 0.352352
0.605943 -0.032931 0.069634 0.986270 0.353353
0.605910 -0.033881 0.069786 0.986164 0.354354
0.605876 -0.034826 0.069938 0.986058 0.355355
0.605840 -0.035765 0.070090 0.985951 0.356356
0.605804 -0.036698 0.070243 0.985844 0.357357
0.605767 -0.037624 0.070395 0.985737 0.358358
0.605729 -0.038544 0.070548 0.985629 0.359359
0.605690 -0.039456 0.070701 0.985521 0.360360
0.605650 -0.040361 0.070854 0.985413 0.361361
0.605609 -0.041258 0.071007 0.985304 0.362362
0.605568 -0.042147 0.071160 0.985195 0.363363
0.605525 -0.043027 0.071314 0.985086 0.364364
0.605482 -0.043900 0.071468 0.984976 0.365365
0.605437 -0.044763 0.071621 0.984866 0.366366
0.605392 -0.045618 0.071775 0.984756 0.367367
0.605346 -0.046464 0.071929 0.984646 0.368368
0.605299 -0.047302 0.072083 0.984535 0.369369
0.605251 -0.048130 0.072238 0.984424 0.370370
0.605202 -0.048949 0.072392 0.984313 0.371371
0.605153 -0.049759 0.072547 0.984201 0.372372
0.605102 -0.050560 0.072701 0.984089 0.373373
0.605051 -0.051352 0.072856 0.983977 0.374374
0.604999 -0.052135 0.073011 0.983865 0.375375
0.604947 -0.052908 0.073166 0.983752 0.376376
0.604893 -0.053673 0.073321 0.983639 0.377377
0.604839 -0.054429 0.073476 0.983526 0.378378
0.604784 -0.055177 0.073631 0.983413 0.379379
0.604728 -0.055916 0.073786 0.983300 0.380380
0.604672 -0.056646 0.073941 0.983186 0.381381
0.604615 -0.057369 0.074097 0.983072 0.382382
0.604557 -0.058083 0.074252 0.982958 0.383383
0.604499 -0.058788 0.074408 0.982843 0.384384
0.604440 -0.059482 0.074563 0.982729 0.385385
0.604380 -0.060166 0.074719 0.982614 0.386386
0.604320 -0.060839 0.074875 0.982499 0.387387
0.604259 -0.061501 0.075031 0.982384 0.388388
0.604197 -0.062150 0.075186 0.982268 0.389389
0.604135 -0.062786 0.075342 0.982153 0.390390
0.604071 -0.063410 0.075498 0.982037 0.391391
0.604008 -0.064020 0.075654 0.981921 0.392392
0.603944 -0.064617 0.075810 0.981805 0.393393
0.603879 -0.065200 0.075966 0.981689 0.394394
0.603813 -0.065769 0.076122 0.981573 0.395395
0.603747 -0.066324 0.076278 0.981457 0.396396
0.603680 -0.066866 0.076434 0.981340 0.397397
0.603613 -0.067393 0.076590 0.981223 0.398398
0.603545 -0.067907 0.076746 0.981107 0.399399
0.603477 -0.068406 0.076902 0.980990 0.400400
0.603408 -0.068892 0.077058 0.980873 0.401401
0.603339 -0.069365 0.077214 0.980756 0.402402
0.603269 -0.069825 0.077370 0.980638 0.403403
0.603198 -0.070272 0.077525 0.980521 0.404404
0.603128 -0.070706 0.077681 0.980404 0.405405
0.603057 -0.071128 0.077837 0.980286 0.406406
0.602985 -0.071539 0.077993 0.980169 0.407407
0.602913 -0.071939 0.078149 0.980051 0.408408
0.602841 -0.072329 0.078305 0.979934 0.409409
0.602768 -0.072709 0.078460 0.979816 0.410410
0.602695 -0.073079 0.078616 0.979698 0.411411
0.602622 -0.073440 0.078771 0.979580 0.412412
0.602548 -0.073789 0.078927 0.979463 0.413413
0.602474 -0.074127 0.079082 0.979345 0.414414
0.602400 -0.074452 0.079238 0.979227 0.415415
0.602326 -0.074763 0.079393 0.979109 0.416416
0.602251 -0.075062 0.079548 0.978991 0.417417
0.602176 -0.075345 0.079704 0.978873 0.418418
0.602100 -0.075614 0.079859 0.978755 0.419419
0.602025 -0.075868 0.080014 0.978638 0.420420
0.601949 -0.076107 0.080168 0.978520 0.421421
0.601873 -0.076330 0.080323 0.978402 0.422422
0.601796 -0.076538 0.080478 0.978284 0.423423
0.601720 -0.076729 0.080632 0.978166 0.424424
0.601643 -0.076905 0.080787 0.978049 0.425425
0.601566 -0.077064 0.080941 0.977931 0.426426
0.601489 -0.077208 0.081095 0.977813 0.427427
0.601411 -0.077337 0.081250 0.977696 0.428428
0.601333 -0.077450 0.081404 0.977578 0.429429
0.601256 -0.077548 0.081557 0.977461 0.430430
0.601178 -0.077632 0.081711 0.977343 0.431431
0.601100 -0.077702 0.081865 0.977226 0.432432
0.601022 -0.077757 0.082018 0.977109 0.433433
0.600944 -0.077800 0.082171 0.976992 0.434434
0.600865 -0.077831 0.082325 0.976875 0.435435
0.600787 -0.077850 0.082478 0.976758 0.436436
0.600709 -0.077858 0.082630 0.976641 0.437437
0.600631 -0.077856 0.082783 0.976524 0.438438
0.600553 -0.077845 0.082936 0.976407 0.439439
0.600475 -0.077826 0.083088 0.976291 0.440440
0.600397 -0.077798 0.083240 0.976174 0.441441
0.600320 -0.077759 0.083392 0.976058 0.442442
0.600242 -0.077709 0.083544 0.975942 0.443443
0.600164 -0.077648 0.083695 0.975826 0.444444
0.600087 -0.077574 0.083847 0.975710 0.445445
0.600009 -0.077487 0.083998 0.975595 0.446446
0.599932 -0.077387 0.084149 0.975479 0.447447
0.599855 -0.077273 0.084300 0.975364 0.448448
0.599778 -0.077145 0.084451 0.975248 0.449449
0.599701 -0.077003 0.084601 0.975133 0.450450
0.599624 -0.076847 0.084751 0.975018 0.451451
0.599547 -0.076677 0.084901 0.974904 0.452452
0.599470 -0.076493 0.085051 0.974789 0.453453
0.599394 -0.076294 0.085201 0.974675 0.454454
0.599318 -0.076081 0.085350 0.974561 0.455455
0.599242 -0.075853 0.085499 0.974447 0.456456
0.599166 -0.075613 0.085648 0.974333 0.457457
0.599090 -0.075358 0.085797 0.974220 0.458458
0.599015 -0.075091 0.085946 0.974106 0.459459
0.598939 -0.074811 0.086094 0.973993 0.460460
0.598864 -0.074519 0.086242 0.973880 0.461461
0.598790 -0.074215 0.086390 0.973767 0.462462
0.598715 -0.073901 0.086537 0.973655 0.463463
0.598641 -0.073576 0.086684 0.973543 0.464464
0.598568 -0.073242 0.086831 0.973431 0.465465
0.598494 -0.072899 0.086978 0.973319 0.466466
0.598421 -0.072549 0.087125 0.973207 0.467467
0.598349 -0.072192 0.087271 0.973096 0.468468
0.598277 -0.071829 0.087417 0.972985 0.469469
0.598205 -0.071459 0.087563 0.972874 0.470470
0.598134 -0.071080 0.087708 0.972764 0.471471
0.598063 -0.070693 0.087853 0.972653 0.472472
0.597992 -0.070297 0.087998 0.972543 0.473473
0.597922 -0.069891 0.088143 0.972434 0.474474
0.597853 -0.069475 0.088287 0.972324 0.475475
0.597784 -0.069049 0.088431 0.972215 0.476476
0.597715 -0.068613 0.088575 0.972106 0.477477
0.597647 -0.068166 0.088719 0.971997 0.478478
0.597579 -0.067709 0.088862 0.971889 0.479479
0.597511 -0.067241 0.089005 0.971781 0.480480
0.597444 -0.066763 0.089148 0.971673 0.481481
0.597378 -0.066274 0.089290 0.971565 0.482482
0.597312 -0.065775 0.089432 0.971458 0.483483
0.597246 -0.065265 0.089574 0.971351 0.484484
0.597181 -0.064745 0.089716 0.971244 0.485485
0.597116 -0.064216 0.089857 0.971138 0.486486
0.597052 -0.063677 0.089998 0.971032 0.487487
0.596989 -0.063129 0.090138 0.970926 0.488488
0.596925 -0.062572 0.090279 0.970821 0.489489
0.596863 -0.062008 0.090419 0.970715 0.490490
0.596801 -0.061435 0.090558 0.970610 0.491491
0.596740 -0.060856 0.090698 0.970506 0.492492
0.596679 -0.060270 0.090837 0.970402 0.493493
0.596619 -0.059679 0.090976 0.970298 0.494494
0.596559 -0.059083 0.091114 0.970194 0.495495
0.596500 -0.058483 0.091252 0.970091 0.496496
0.596442 -0.057879 0.091390 0.969988 0.497497
0.596384 -0.057273 0.091528 0.969885 0.498498
0.596327 -0.056663 0.091665 0.969783 0.499499
0.596271 -0.056048 0.091802 0.969681 0.500501
0.596215 -0.055428 0.091938 0.969579 0.501502
0.596160 -0.054803 0.092075 0.969477 0.502503
0.596105 -0.054172 0.092211 0.969376 0.503504
0.596052 -0.053536 0.092346 0.969276 0.504505
0.595999 -0.052894 0.092482 0.969175 0.505506
0.595946 -0.052246 0.092616 0.969075 0.506507
0.595894 -0.051593 0.092751 0.968975 0.507508
0.595843 -0.050933 0.092885 0.968876 0.508509
0.595792 -0.050268 0.093019 0.968777 0.509510
0.595742 -0.049597 0.093153 0.968678 0.510511
0.595693 -0.048921 0.093286 0.968580 0.511512
0.595645 -0.048238 0.093419 0.968481 0.512513
0.595597 -0.047551 0.093552 0.968384 0.513514
0.595549 -0.046858 0.093684 0.968286 0.514515
0.595503 -0.046161 0.093816 0.968189 0.515516
0.595457 -0.045459 0.093948 0.968092 0.516517
0.595412 -0.044752 0.094079 0.967996 0.517518
0.595367 -0.044042 0.094210 0.967900 0.518519
0.595323 -0.043328 0.094341 0.967804 0.519520
0.595280 -0.042610 0.094471 0.967709 0.520521
0.595237 -0.041890 0.094601 0.967613 0.521522
0.595196 -0.041168 0.094731 0.967519 0.522523
0.595155 -0.040444 0.094860 0.967424 0.523524
0.595115 -0.039719 0.094989 0.967330 0.524525
0.595075 -0.038994 0.095118 0.967236 0.525526
0.595036 -0.038268 0.095246 0.967143 0.526527
0.594998 -0.037543 0.095374 0.967050 0.527528
0.594961 -0.036818 0.095502 0.966957 0.528529
0.594925 -0.036093 0.095629 0.966865 0.529530
0.594889 -0.035366 0.095756 0.966773 0.530531
0.594854 -0.034638 0.095883 0.966681 0.531532
0.594820 -0.033909 0.096009 0.966589 0.532533
0.594786 -0.033179 0.096135 0.966498 0.533534
0.594753 -0.032448 0.096261 0.966408 0.534535
0.594721 -0.031716 0.096387 0.966317 0.535536
0.594690 -0.030983 0.096512 0.966227 0.536537
0.594659 -0.030249 0.096636 0.966137 0.537538
0.594630 -0.029514 0.096761 0.966048 0.538539
0.594600 -0.028779 0.096885 0.965959 0.539540
0.594572 -0.028042 0.097008 0.965870 0.540541
0.594544 -0.027305 0.097132 0.965782 0.541542
0.594517 -0.026568 0.097255 0.965693 0.542543
0.594491 -0.025830 0.097377 0.965606 0.543544
0.594466 -0.025093 0.097500 0.965518 0.544545
0.594441 -0.024355 0.097622 0.965431 0.545546
0.594417 -0.023617 0.097744 0.965344 0.546547
0.594393 -0.022880 0.097865 0.965257 0.547548
0.594371 -0.022143 0.097986 0.965171 0.548549
0.594349 -0.021407 0.098107 0.965085 0.549550
0.594328 -0.020672 0.098227 0.965000 0.550551
0.594308 -0.019939 0.098348 0.964915 0.551552
0.594288 -0.019207 0.098467 0.964830 0.552553
0.594269 -0.018477 0.098587 0.964745 0.553554
0.594251 -0.017749 0.098706 0.964661 0.554555
0.594233 -0.017024 0.098825 0.964576 0.555556
0.594217 -0.016301 0.098944 0.964493 0.556557
0.594201 -0.015582 0.099062 0.964409 0.557558
0.594185 -0.014866 0.099180 0.964326 0.558559
0.594171 -0.014152 0.099297 0.964243 0.559560
0.594157 -0.013439 0.099415 0.964161 0.560561
0.594144 -0.012729 0.099532 0.964079 0.561562
0.594131 -0.012021 0.099648 0.963997 0.562563
0.594120 -0.011315 0.099765 0.963915 0.563564
0.594109 -0.010613 0.099881 0.963834 0.564565
0.594098 -0.009913 0.099997 0.963752 0.565566
0.594089 -0.009216 0.100112 0.963672 0.566567
0.594080 -0.008522 0.100227 0.963591 0.567568
0.594072 -0.007831 0.100342 0.963511 0.568569
0.594064 -0.007145 0.100457 0.963431 0.569570
0.594057 -0.006461 0.100571 0.963351 0.570571
0.594051 -0.005782 0.100685 0.963272 0.571572
0.594046 -0.005106 0.100799 0.963193 0.572573
0.594041 -0.004435 0.100913 0.963114 0.573574
0.594037 -0.003767 0.101026 0.963035 0.574575
0.594033 -0.003104 0.101139 0.962957 0.575576
0.594031 -0.002445 0.101251 0.962879 0.576577
0.594028 -0.001791 0.101364 0.962801 0.577578
0.594027 -0.001141 0.101476 0.962724 0.578579
0.594026 -0.000495 0.101587 0.962646 0.579580
0.594026 0.000146 0.101699 0.962569 0.580581
0.594027 0.000783 0.101810 0.962493 0.581582
0.594028 0.001415 0.101921 0.962416 0.582583
0.594029 0.002043 0.102032 0.962340 0.583584
0.594032 0.002666 0.102142 0.962264 0.584585
0.594035 0.003284 0.102253 0.962188 0.585586
0.594039 0.003898 0.102362 0.962113 0.586587
0.594043 0.004508 0.102472 0.962037 0.587588
0.594048 0.005113 0.102581 0.961962 0.588589
0.594053 0.005714 0.102691 0.961887 0.589590
0.594059 0.006310 0.102799 0.961813 0.590591
0.594066 0.006902 0.102908 0.961738 0.591592
0.594073 0.007491 0.103017 0.961664 0.592593
0.594081 0.008074 0.103125 0.961590 0.593594
0.594089 0.008653 0.103233 0.961517 0.594595
0.594098 0.009228 0.103340 0.961443 0.595596
0.594108 0.009797 0.103448 0.961370 0.596597
0.594118 0.010361 0.103555 0.961297 0.597598
0.594128 0.010919 0.103662 0.961224 0.598599
0.594139 0.011471 0.103768 0.961151 0.599600
0.594151 0.012018 0.103875 0.961079 0.600601
0.594163 0.012558 0.103981 0.961007 0.601602
0.594176 0.013093 0.104087 0.960935 0.602603
0.594189 0.013621 0.104193 0.960863 0.603604
0.594203 0.014142 0.104299 0.960791 0.604605
0.594218 0.014658 0.104404 0.960720 0.605606
0.594233 0.015167 0.104509 0.960649 0.606607
0.594248 0.015669 0.104614 0.960578 0.607608
0.594264 0.016165 0.104719 0.960507 0.608609
0.594280 0.016655 0.104823 0.960436 0.609610
0.594297 0.017138 0.104928 0.960365 0.610611
0.594315 0.017614 0.105032 0.960295 0.611612
0.594333 0.018085 0.105136 0.960225 0.612613
0.594351 0.018550 0.105239 0.960155 0.613614
0.594370 0.019008 0.105343 0.960085 0.614615
0.594389 0.019461 0.105446 0.960015 0.615616
0.594409 0.019908 0.105549 0.959946 0.616617
0.594429 0.020349 0.105652 0.959877 0.617618
0.594450 0.020786 0.105755 0.959807 0.618619
0.594471 0.021217 0.105857 0.959738 0.619620
0.594492 0.021643 0.105960 0.959669 0.620621
0.594514 0.022065 0.106062 0.959601 0.621622
0.594537 0.022480 0.106164 0.959532 0.622623
0.594559 0.022890 0.106266 0.959464 0.623624
0.594582 0.023294 0.106368 0.959395 0.624625
0.594606 0.023692 0.106469 0.959327 0.625626
0.594630 0.024083 0.106570 0.959259 0.626627
0.594654 0.024468 0.106672 0.959191 0.627628
0.594678 0.024845 0.106773 0.959124 0.628629
0.594703 0.025216 0.106873 0.959056 0.629630
0.594729 0.025580 0.106974 0.958988 0.630631
0.594755 0.025937 0.107075 0.958921 0.631632
0.594781 0.026286 0.107175 0.958854 0.632633
0.594807 0.026629 0.107275 0.958787 0.633634
0.594834 0.026964 0.107375 0.958720 0.634635
0.594861 0.027292 0.107475 0.958653 0.635636
0.594889 0.027612 0.107575 0.958586 0.636637
0.594917 0.027926 0.107675 0.958519 0.637638
0.594945 0.028233 0.107774 0.958453 0.638639
0.594973 0.028533 0.107874 0.958386 0.639640
0.595002 0.028827 0.107973 0.958320 0.640641
0.595031 0.029114 0.108072 0.958253 0.641642
0.595060 0.029395 0.108171 0.958187 0.642643
0.595090 0.029670 0.108270 0.958121 0.643644
0.595120 0.029940 0.108369 0.958055 0.644645
0.595150 0.030204 0.108467 0.957989 0.645646
0.595181 0.030463 0.108566 0.957923 0.646647
0.595211 0.030717 0.108664 0.957857 0.647648
0.595242 0.030967 0.108762 0.957792 0.648649
0.595273 0.031211 0.108861 0.957726 0.649650
0.595304 0.031450 0.108959 0.957661 0.650651
0.595336 0.031684 0.109057 0.957595 0.651652
0.595368 0.031912 0.109154 0.957530 0.652653
0.595400 0.032134 0.109252 0.957464 0.653654
0.595432 0.032349 0.109350 0.957399 0.654655
0.595464 0.032558 0.109447 0.957334 0.655656
0.595497 0.032760 0.109545 0.957269 0.656657
0.595530 0.032955 0.109642 0.957204 0.657658
0.595563 0.033144 0.109739 0.957139 0.658659
0.595596 0.033326 0.109837 0.957074 0.659660
0.595629 0.033501 0.109934 0.957009 0.660661
0.595663 0.033669 0.110031 0.956944 0.661662
0.595697 0.033830 0.110127 0.956879 0.662663
0.595731 0.033984 0.110224 0.956814 0.663664
0.595765 0.034131 0.110321 0.956749 0.664665
0.595799 0.034272 0.110418 0.956685 0.665666
0.595834 0.034406 0.110514 0.956620 0.666667
0.595868 0.034534 0.110611 0.956555 0.667668
0.595903 0.034656 0.110707 0.956491 0.668669
0.595938 0.034772 0.110804 0.956426 0.669670
0.595973 0.034882 0.110900 0.956362 0.670671
0.596008 0.034987 0.110996 0.956297 0.671672
0.596043 0.035087 0.111092 0.956233 0.672673
0.596078 0.035183 0.111188 0.956168 0.673674
0.596114 0.035274 0.111284 0.956104 0.674675
0.596149 0.035361 0.111380 0.956039 0.675676
0.596184 0.035444 0.111476 0.955975 0.676677
0.596220 0.035524 0.111572 0.955911 0.677678
0.596255 0.035599 0.111668 0.955846 0.678679
0.596291 0.035670 0.111764 0.955782 0.679680
0.596327 0.035736 0.111860 0.955717 0.680681
0.596362 0.035797 0.111955 0.955653 0.681682
0.596398 0.035853 0.112051 0.955589 0.682683
0.596434 0.035904 0.112147 0.955524 0.683684
0.596470 0.035949 0.112242 0.955460 0.684685
0.596506 0.035988 0.112338 0.955396 0.685686
0.596542 0.036022 0.112433 0.955331 0.686687
0.596578 0.036050 0.112528 0.955267 0.687688
0.596614 0.036072 0.112624 0.955203 0.688689
0.596650 0.036088 0.112719 0.955138 0.689690
0.596686 0.036099 0.112815 0.955074 0.690691
0.596722 0.036104 0.112910 0.955010 0.691692
0.596758 0.036104 0.113005 0.954945 0.692693
0.596795 0.036098 0.113100 0.954881 0.693694
0.596831 0.036087 0.113195 0.954816 0.694695
0.596867 0.036071 0.113291 0.954752 0.695696
0.596903 0.036049 0.113386 0.954688 0.696697
0.596939 0.036023 0.113481 0.954623 0.697698
0.596976 0.035992 0.113576 0.954559 0.698699
0.597012 0.035957 0.113671 0.954494 0.699700
0.597048 0.035919 0.113766 0.954430 0.700701
0.597084 0.035876 0.113861 0.954365 0.701702
0.597120 0.035830 0.113956 0.954300 0.702703
0.597156 0.035781 0.114051 0.954236 0.703704
0.597191 0.035730 0.114146 0.954171 0.704705
0.597227 0.035677 0.114241 0.954107 0.705706
0.597263 0.035621 0.114336 0.954042 0.706707
0.597298 0.035562 0.114431 0.953977 0.707708
0.597334 0.035500 0.114526 0.953912 0.708709
0.597369 0.035435 0.114621 0.953848 0.709710
0.597405 0.035366 0.114716 0.953783 0.710711
0.597440 0.035293 0.114811 0.953718 0.711712
0.597475 0.035217 0.114906 0.953653 0.712713
0.597510 0.035137 0.115001 0.953588 0.713714
0.597546 0.035053 0.115096 0.953523 0.714715
0.597581 0.034966 0.115190 0.953458 0.715716
0.597615 0.034874 0.115285 0.953393 0.716717
0.597650 0.034778 0.115380 0.953328 0.717718
0.597685 0.034679 0.115475 0.953263 0.718719
0.597720 0.034575 0.115570 0.953198 0.719720
0.597754 0.034468 0.115665 0.953133 0.720721
0.597789 0.034357 0.115760 0.953067 0.721722
0.597823 0.034242 0.115855 0.953002 0.722723
0.597857 0.034124 0.115949 0.952937 0.723724
0.597891 0.034003 0.116044 0.952871 0.724725
0.597925 0.033878 0.116139 0.952806 0.725726
0.597959 0.033750 0.116234 0.952740 0.726727
0.597993 0.033620 0.116329 0.952675 0.727728
0.598027 0.033487 0.116424 0.952609 0.728729
0.598060 0.033351 0.116519 0.952543 0.729730
0.598094 0.033214 0.116614 0.952478 0.730731
0.598127 0.033074 0.116709 0.952412 0.731732
0.598160 0.032933 0.116804 0.952346 0.732733
0.598193 0.032791 0.116898 0.952280 0.733734
0.598226 0.032648 0.116993 0.952214 0.734735
0.598258 0.032504 0.117088 0.952148 0.735736
0.598291 0.032360 0.117183 0.952082 0.736737
0.598323 0.032214 0.117278 0.952016 0.737738
0.598355 0.032066 0.117373 0.951950 0.738739
0.598387 0.031917 0.117468 0.951884 0.739740
0.598419 0.031766 0.117563 0.951818 0.740741
0.598451 0.031613 0.117658 0.951751 0.741742
0.598482 0.031459 0.117753 0.951685 0.742743
0.598514 0.031303 0.117848 0.951618 0.743744
0.598545 0.031145 0.117943 0.951552 0.744745
0.598576 0.030985 0.118038 0.951485 0.745746
0.598607 0.030823 0.118133 0.951419 0.746747
0.598638 0.030660 0.118228 0.951352 0.747748
0.598668 0.030494 0.118323 0.951285 0.748749
0.598699 0.030327 0.118418 0.951219 0.749750
0.598729 0.030159 0.118514 0.951152 0.750751
0.598759 0.029988 0.118609 0.951085 0.751752
0.598789 0.029817 0.118704 0.951018 0.752753
0.598819 0.029643 0.118799 0.950951 0.753754
0.598848 0.029469 0.118894 0.950884 0.754755
0.598878 0.029293 0.118989 0.950817 0.755756
0.598907 0.029116 0.119084 0.950750 0.756757
0.598936 0.028938 0.119179 0.950682 0.757758
0.598965 0.028760 0.119275 0.950615 0.758759
0.598994 0.028581 0.119370 0.950548 0.759760
0.599022 0.028401 0.119465 0.950480 0.760761
0.599051 0.028221 0.119560 0.950413 0.761762
0.599079 0.028041 0.119655 0.950345 0.762763
0.599107 0.027861 0.119750 0.950278 0.763764
0.599135 0.027682 0.119846 0.950210 0.764765
0.599163 0.027503 0.119941 0.950142 0.765766
0.599190 0.027326 0.120036 0.950074 0.766767
0.599217 0.027149 0.120131 0.950007 0.767768
0.599244 0.026972 0.120226 0.949939 0.768769
0.599271 0.026794 0.120322 0.949871 0.769770
0.599298 0.026618 0.120417 0.949803 0.770771
0.599325 0.026441 0.120512 0.949735 0.771772
0.599351 0.026264 0.120607 0.949667 0.772773
0.599377 0.026087 0.120703 0.949599 0.773774
0.599403 0.025911 0.120798 0.949530 0.774775
0.599429 0.025735 0.120893 0.949462 0.775776
0.599455 0.025560 0.120989 0.949394 0.776777
0.599480 0.025384 0.121084 0.949325 0.777778
0.599505 0.025209 0.121179 0.949257 0.778779
0.599531 0.025035 0.121274 0.949188 0.779780
0.599556 0.024861 0.121370 0.949120 0.780781
0.599580 0.024688 0.121465 0.949051 0.781782
0.599605 0.024515 0.121560 0.948983 0.782783
0.599629 0.024343 0.121655 0.948914 0.783784
0.599654 0.024171 0.121751 0.948845 0.784785
0.599678 0.024001 0.121846 0.948777 0.785786
0.599702 0.023831 0.121941 0.948708 0.786787
0.599726 0.023662 0.122037 0.948639 0.787788
0.599749 0.023494 0.122132 0.948570 0.788789
0.599773 0.023327 0.122227 0.948501 0.789790
0.599796 0.023161 0.122322 0.948432 0.790791
0.599819 0.022997 0.122418 0.948363 0.791792
0.599842 0.022833 0.122513 0.948294 0.792793
0.599865 0.022671 0.122608 0.948225 0.793794
0.599887 0.022510 0.122703 0.948156 0.794795
0.599910 0.022350 0.122798 0.948087 0.795796
0.599932 0.022192 0.122894 0.948017 0.796797
0.599954 0.022035 0.122989 0.947948 0.797798
0.599976 0.021880 0.123084 0.947879 0.798799
0.599998 0.021727 0.123179 0.947809 0.799800
0.600020 0.021576 0.123274 0.947740 0.800801
0.600041 0.021426 0.123369 0.947671 0.801802
0.600063 0.021277 0.123465 0.947601 0.802803
0.600084 0.021130 0.123560 0.947532 0.803804
0.600105 0.020984 0.123655 0.947462 0.804805
0.600126 0.020840 0.123750 0.947393 0.805806
0.600147 0.020697 0.123845 0.947323 0.806807
0.600167 0.020556 0.123940 0.947253 0.807808
0.600188 0.020417 0.124035 0.947184 0.808809
0.600208 0.020280 0.124130 0.947114 0.809810
0.600229 0.020145 0.124225 0.947044 0.810811
0.600249 0.020013 0.124320 0.946975 0.811812
0.600269 0.019882 0.124415 0.946905 0.812813
0.600289 0.019754 0.124510 0.946835 0.813814
0.600308 0.019629 0.124605 0.946766 0.814815
0.600328 0.019506 0.124700 0.946696 0.815816
0.600347 0.019385 0.124794 0.946626 0.816817
0.600367 0.019267 0.124889 0.946556 0.817818
0.600386 0.019151 0.124984 0.946486 0.818819
0.600405 0.019038 0.125079 0.946416 0.819820
0.600424 0.018928 0.125173 0.946346 0.820821
0.600443 0.018820 0.125268 0.946277 0.821822
0.600462 0.018715 0.125363 0.946207 0.822823
0.600480 0.018612 0.125457 0.946137 0.823824
0.600499 0.018511 0.125552 0.946067 0.824825
0.600517 0.018413 0.125646 0.945997 0.825826
0.600536 0.018317 0.125741 0.945927 0.826827
0.600554 0.018224 0.125835 0.945857 0.827828
0.600572 0.018133 0.125930 0.945787 0.828829
0.600590 0.018044 0.126024 0.945717 0.829830
0.600608 0.017956 0.126119 0.945647 0.830831
0.600626 0.017871 0.126213 0.945577 0.831832
0.600644 0.017788 0.126307 0.945507 0.832833
0.600662 0.017706 0.126401 0.945437 0.833834
0.600679 0.017626 0.126496 0.945367 0.834835
0.600697 0.017548 0.126590 0.945297 0.835836
0.600715 0.017472 0.126684 0.945227 0.836837
0.600732 0.017399 0.126778 0.945157 0.837838
0.600749 0.017328 0.126872 0.945087 0.838839
0.600767 0.017260 0.126966 0.945017 0.839840
0.600784 0.017195 0.127060 0.944947 0.840841
0.600801 0.017133 0.127154 0.944877 0.841842
0.600819 0.017074 0.127247 0.944807 0.842843
0.600836 0.017018 0.127341 0.944738 0.843844
0.600853 0.016965 0.127435 0.944668 0.844845
0.600870 0.016916 0.127528 0.944598 0.845846
0.600887 0.016870 0.127622 0.944528 0.846847
0.600904 0.016827 0.127715 0.944458 0.847848
0.600920 0.016788 0.127809 0.944388 0.848849
0.600937 0.016752 0.127902 0.944318 0.849850
0.600954 0.016720 0.127996 0.944249 0.850851
0.600971 0.016691 0.128089 0.944179 0.851852
0.600987 0.016665 0.128182 0.944109 0.852853
0.601004 0.016642 0.128275 0.944039 0.853854
0.601020 0.016622 0.128368 0.943970 0.854855
0.601037 0.016606 0.128461 0.943900 0.855856
0.601054 0.016592 0.128554 0.943830 0.856857
0.601070 0.016581 0.128647 0.943761 0.857858
0.601087 0.016573 0.128740 0.943691 0.858859
0.601103 0.016567 0.128833 0.943621 0.859860
0.601120 0.016563 0.128926 0.943552 0.860861
0.601136 0.016561 0.129018 0.943482 0.861862
0.601153 0.016562 0.129111 0.943413 0.862863
0.601169 0.016564 0.129203 0.943343 0.863864
0.601186 0.016567 0.129296 0.943274 0.864865
0.601202 0.016572 0.129388 0.943205 0.865866
0.601219 0.016580 0.129480 0.943135 0.866867
0.601236 0.016590 0.129572 0.943066 0.867868
0.601252 0.016602 0.129664 0.942997 0.868869
0.601269 0.016618 0.129756 0.942927 0.869870
0.601286 0.016636 0.129848 0.942858 0.870871
0.601302 0.016657 0.129940 0.942789 0.871872
0.601319 0.016681 0.130032 0.942720 0.872873
0.601336 0.016708 0.130124 0.942651 0.873874
0.601353 0.016738 0.130215 0.942582 0.874875
0.601370 0.016772 0.130307 0.942513 0.875876
0.601386 0.016809 0.130398 0.942444 0.876877
0.601403 0.016849 0.130490 0.942375 0.877878
0.601420 0.016892 0.130581 0.942307 0.878879
0.601437 0.016939 0.130672 0.942238 0.879880
0.601454 0.016989 0.130763 0.942169 0.880881
0.601471 0.017042 0.130854 0.942100 0.881882
0.601488 0.017098 0.130945 0.942032 0.882883
0.601505 0.017157 0.131036 0.941963 0.883884
0.601522 0.017219 0.131127 0.941895 0.884885
0.601540 0.017284 0.131217 0.941826 0.885886
0.601557 0.017351 0.131308 0.941758 0.886887
0.601574 0.017422 0.131398 0.941690 0.887888
0.601592 0.017494 0.131489 0.941622 0.888889
0.601609 0.017569 0.131579 0.941553 0.889890
0.601627 0.017646 0.131669 0.941485 0.890891
0.601644 0.017724 0.131759 0.941417 0.891892
0.601662 0.017805 0.131849 0.941349 0.892893
0.601680 0.017886 0.131939 0.941281 0.893894
0.601698 0.017969 0.132029 0.941213 0.894895
0.601716 0.018054 0.132119 0.941146 0.895896
0.601734 0.018141 0.132208 0.941078 0.896897
0.601752 0.018230 0.132298 0.941010 0.897898
0.601771 0.018321 0.132387 0.940943 0.898899
0.601789 0.018415 0.132477 0.940875 0.899900
0.601808 0.018511 0.132566 0.940808 0.900901
0.601826 0.018609 0.132655 0.940740 0.901902
0.601845 0.018710 0.132744 0.940673 0.902903
0.601864 0.018814 0.132833 0.940606 0.903904
0.601883 0.018920 0.132922 0.940539 0.904905
0.601902 0.019029 0.133010 0.940472 0.905906
0.601921 0.019140 0.133099 0.940405 0.906907
0.601940 0.019254 0.133187 0.940338 0.907908
0.601959 0.019371 0.133276 0.940271 0.908909
0.601979 0.019490 0.133364 0.940204 0.909910
0.601998 0.019612 0.133452 0.940137 0.910911
0.602018 0.019736 0.133540 0.940071 0.911912
0.602038 0.019863 0.133628 0.940004 0.912913
0.602058 0.019992 0.133716 0.939938 0.913914
0.602078 0.020123 0.133804 0.939871 0.914915
0.602098 0.020256 0.133891 0.939805 0.915916
0.602118 0.020391 0.133979 0.939739 0.916917
0.602139 0.020528 0.134066 0.939673 0.917918
0.602159 0.020666 0.134153 0.939607 0.918919
0.602180 0.020807 0.134241 0.939541 0.919920
0.602201 0.020948 0.134328 0.939475 0.920921
0.602222 0.021090 0.134415 0.939409 0.921922
0.602243 0.021233 0.134501 0.939343 0.922923
0.602264 0.021378 0.134588 0.939278 0.923924
0.602286 0.021523 0.134675 0.939212 0.924925
0.602307 0.021669 0.134761 0.939147 0.925926
0.602329 0.021817 0.134848 0.939081 0.926927
0.602351 0.021966 0.134934 0.939016 0.927928
0.602373 0.022116 0.135020 0.938951 0.928929
0.602395 0.022268 0.135106 0.938886 0.929930
0.602418 0.022422 0.135192 0.938821 0.930931
0.602440 0.022578 0.135278 0.938756 0.931932
0.602463 0.022735 0.135364 0.938691 0.932933
0.602486 0.022894 0.135449 0.938626 0.933934
0.602509 0.023054 0.135535 0.938562 0.934935
0.602532 0.023216 0.135620 0.938497 0.935936
0.602556 0.023381 0.135705 0.938433 0.936937
0.602579 0.023546 0.135790 0.938368 0.937938
0.602603 0.023714 0.135875 0.938304 0.938939
0.602627 0.023883 0.135960 0.938240 0.939940
0.602650 0.024054 0.136045 0.938176 0.940941
0.602675 0.024226 0.136129 0.938112 0.941942
0.602699 0.024400 0.136214 0.938048 0.942943
0.602723 0.024575 0.136298 0.937984 0.943944
0.602748 0.024752 0.136383 0.937920 0.944945
0.602773 0.024929 0.136467 0.937856 0.945946
0.602798 0.025108 0.136551 0.937793 0.946947
0.602823 0.025288 0.136635 0.937729 0.947948
0.602848 0.025468 0.136719 0.937666 0.948949
0.602874 0.025649 0.136802 0.937603 0.949950
0.602900 0.025831 0.136886 0.937540 0.950951
0.602926 0.026012 0.136969 0.937477 0.951952
0.602952 0.026194 0.137053 0.937414 0.952953
0.602978 0.026376 0.137136 0.937351 0.953954
0.603004 0.026558 0.137219 0.937288 0.954955
0.603031 0.026740 0.137302 0.937225 0.955956
0.603058 0.026923 0.137385 0.937163 0.956957
0.603085 0.027105 0.137467 0.937100 0.957958
0.603112 0.027289 0.137550 0.937038 0.958959
0.603140 0.027472 0.137633 0.936975 0.959960
0.603167 0.027657 0.137715 0.936913 0.960961
0.603195 0.027842 0.137797 0.936851 0.961962
0.603223 0.028027 0.137879 0.936789 0.962963
0.603251 0.028213 0.137961 0.936727 0.963964
0.603280 0.028400 0.138043 0.936665 0.964965
0.603308 0.028588 0.138125 0.936603 0.965966
0.603337 0.028776 0.138207 0.936542 0.966967
0.603366 0.028965 0.138288 0.936480 0.967968
0.603395 0.029154 0.138370 0.936419 0.968969
0.603424 0.029344 0.138451 0.936357 0.969970
0.603454 0.029535 0.138532 0.936296 0.970971
0.603483 0.029726 0.138613 0.936235 0.971972
0.603513 0.029918 0.138694 0.936174 0.972973
0.603543 0.030110 0.138775 0.936113 0.973974
0.603574 0.030303 0.138856 0.936052 0.974975
0.603604 0.030496 0.138936 0.935991 0.975976
0.603635 0.030689 0.139017 0.935930 0.976977
0.603665 0.030883 0.139097 0.935869 0.977978
0.603696 0.031076 0.139177 0.935809 0.978979
0.603728 0.031270 0.139258 0.935748 0.979980
0.603759 0.031464 0.139338 0.935688 0.980981
0.603790 0.031657 0.139417 0.935628 0.981982
0.603822 0.031850 0.139497 0.935568 0.982983
0.603854 0.032043 0.139577 0.935507 0.983984
0.603886 0.032235 0.139656 0.935448 0.984985
0.603919 0.032426 0.139736 0.935388 0.985986
0.603951 0.032617 0.139815 0.935328 0.986987
0.603984 0.032807 0.139894 0.935268 0.987988
0.604017 0.032996 0.139974 0.935208 0.988989
0.604050 0.033184 0.140053 0.935149 0.989990
0.604083 0.033373 0.140131 0.935089 0.990991
0.604117 0.033561 0.140210 0.935030 0.991992
0.604150 0.033748 0.140289 0.934971 0.992993
0.604184 0.033936 0.140367 0.934912 0.993994
0.604218 0.034123 0.140446 0.934852 0.994995
0.604253 0.034309 0.140524 0.934793 0.995996
0.604287 0.034495 0.140602 0.934735 0.996997
0.604322 0.034681 0.140680 0.934676 0.997998
0.604356 0.034866 0.140758 0.934617 0.998999
0.604391 0.035050 0.140836 0.934558 1.000000


==> plots2/dat_files/branch_input_wide_format.dat <==
ext11 ext21 time1 ext12 ext22 time2 ext13 ext23 time3
0.806435 0.324989 0.000000 1.012087 0.068345 0.000000 1.157215 -0.254980 0.000000
0.806702 0.324193 0.001001 1.012257 0.069062 0.001001 1.157217 -0.255179 0.001001
0.806969 0.323399 0.002002 1.012421 0.069760 0.002002 1.157198 -0.255322 0.002002
0.807235 0.322607 0.003003 1.012581 0.070440 0.003003 1.157160 -0.255408 0.003003
0.807501 0.321817 0.004004 1.012736 0.071102 0.004004 1.157102 -0.255438 0.004004
0.807767 0.321028 0.005005 1.012887 0.071745 0.005005 1.157024 -0.255413 0.005005
0.808032 0.320242 0.006006 1.013033 0.072370 0.006006 1.156928 -0.255332 0.006006
0.808297 0.319458 0.007007 1.013175 0.072977 0.007007 1.156813 -0.255197 0.007007
0.808562 0.318675 0.008008 1.013312 0.073565 0.008008 1.156679 -0.255007 0.008008
0.808826 0.317895 0.009009 1.013445 0.074136 0.009009 1.156528 -0.254762 0.009009
0.809090 0.317116 0.010010 1.013574 0.074689 0.010010 1.156359 -0.254465 0.010010
0.809353 0.316339 0.011011 1.013699 0.075224 0.011011 1.156172 -0.254114 0.011011
0.809616 0.315565 0.012012 1.013819 0.075742 0.012012 1.155969 -0.253710 0.012012
0.809879 0.314792 0.013013 1.013936 0.076241 0.013013 1.155749 -0.253254 0.013013
0.810142 0.314021 0.014014 1.014048 0.076724 0.014014 1.155513 -0.252746 0.014014
0.810404 0.313252 0.015015 1.014156 0.077188 0.015015 1.155260 -0.252186 0.015015
0.810665 0.312485 0.016016 1.014261 0.077636 0.016016 1.154992 -0.251576 0.016016
0.810927 0.311719 0.017017 1.014362 0.078066 0.017017 1.154709 -0.250915 0.017017
0.811188 0.310956 0.018018 1.014459 0.078479 0.018018 1.154410 -0.250204 0.018018
0.811448 0.310195 0.019019 1.014552 0.078875 0.019019 1.154097 -0.249443 0.019019
0.811709 0.309435 0.020020 1.014641 0.079255 0.020020 1.153769 -0.248634 0.020020
0.811968 0.308677 0.021021 1.014727 0.079617 0.021021 1.153428 -0.247776 0.021021
0.812228 0.307921 0.022022 1.014809 0.079963 0.022022 1.153072 -0.246870 0.022022
0.812487 0.307167 0.023023 1.014888 0.080292 0.023023 1.152702 -0.245916 0.023023
0.812746 0.306415 0.024024 1.014964 0.080604 0.024024 1.152320 -0.244916 0.024024
0.813005 0.305665 0.025025 1.015036 0.080901 0.025025 1.151924 -0.243869 0.025025
0.813263 0.304917 0.026026 1.015104 0.081181 0.026026 1.151516 -0.242776 0.026026
0.813520 0.304170 0.027027 1.015170 0.081445 0.027027 1.151095 -0.241638 0.027027
0.813778 0.303425 0.028028 1.015231 0.081693 0.028028 1.150662 -0.240456 0.028028
0.814035 0.302682 0.029029 1.015290 0.081924 0.029029 1.150217 -0.239229 0.029029
0.814292 0.301941 0.030030 1.015346 0.082141 0.030030 1.149760 -0.237958 0.030030
0.814548 0.301202 0.031031 1.015399 0.082341 0.031031 1.149292 -0.236644 0.031031
0.814804 0.300465 0.032032 1.015448 0.082526 0.032032 1.148813 -0.235288 0.032032
0.815060 0.299729 0.033033 1.015495 0.082696 0.033033 1.148323 -0.233890 0.033033
0.815315 0.298995 0.034034 1.015538 0.082850 0.034034 1.147823 -0.232450 0.034034
0.815570 0.298263 0.035035 1.015579 0.082990 0.035035 1.147312 -0.230970 0.035035
0.815825 0.297533 0.036036 1.015617 0.083114 0.036036 1.146791 -0.229450 0.036036
0.816079 0.296805 0.037037 1.015652 0.083223 0.037037 1.146260 -0.227890 0.037037
0.816333 0.296078 0.038038 1.015684 0.083318 0.038038 1.145719 -0.226291 0.038038
0.816586 0.295354 0.039039 1.015713 0.083398 0.039039 1.145169 -0.224654 0.039039
0.816839 0.294631 0.040040 1.015740 0.083463 0.040040 1.144610 -0.222979 0.040040
0.817092 0.293910 0.041041 1.015764 0.083514 0.041041 1.144042 -0.221267 0.041041
0.817345 0.293190 0.042042 1.015786 0.083551 0.042042 1.143466 -0.219519 0.042042
0.817597 0.292473 0.043043 1.015805 0.083574 0.043043 1.142880 -0.217734 0.043043
0.817849 0.291757 0.044044 1.015821 0.083583 0.044044 1.142287 -0.215915 0.044044
0.818100 0.291043 0.045045 1.015836 0.083578 0.045045 1.141686 -0.214061 0.045045
0.818351 0.290330 0.046046 1.015847 0.083559 0.046046 1.141077 -0.212173 0.046046
0.818602 0.289620 0.047047 1.015857 0.083527 0.047047 1.140460 -0.210252 0.047047
0.818853 0.288911 0.048048 1.015864 0.083482 0.048048 1.139836 -0.208298 0.048048
0.819103 0.288204 0.049049 1.015868 0.083423 0.049049 1.139205 -0.206311 0.049049
0.819352 0.287499 0.050050 1.015871 0.083351 0.050050 1.138567 -0.204294 0.050050
0.819602 0.286795 0.051051 1.015871 0.083266 0.051051 1.137922 -0.202246 0.051051
0.819851 0.286093 0.052052 1.015869 0.083168 0.052052 1.137270 -0.200168 0.052052
0.820100 0.285393 0.053053 1.015865 0.083058 0.053053 1.136613 -0.198060 0.053053
0.820348 0.284695 0.054054 1.015859 0.082935 0.054054 1.135949 -0.195924 0.054054
0.820596 0.283998 0.055055 1.015851 0.082800 0.055055 1.135279 -0.193759 0.055055
0.820844 0.283303 0.056056 1.015841 0.082653 0.056056 1.134603 -0.191567 0.056056
0.821091 0.282610 0.057057 1.015828 0.082493 0.057057 1.133922 -0.189349 0.057057
0.821338 0.281919 0.058058 1.015814 0.082322 0.058058 1.133236 -0.187104 0.058058
0.821585 0.281229 0.059059 1.015798 0.082138 0.059059 1.132544 -0.184834 0.059059
0.821831 0.280541 0.060060 1.015780 0.081943 0.060060 1.131847 -0.182539 0.060060
0.822077 0.279855 0.061061 1.015761 0.081737 0.061061 1.131146 -0.180219 0.061061
0.822323 0.279170 0.062062 1.015739 0.081519 0.062062 1.130440 -0.177877 0.062062
0.822568 0.278487 0.063063 1.015716 0.081290 0.063063 1.129729 -0.175511 0.063063
0.822813 0.277806 0.064064 1.015691 0.081050 0.064064 1.129014 -0.173124 0.064064
0.823058 0.277126 0.065065 1.015665 0.080799 0.065065 1.128295 -0.170715 0.065065
0.823302 0.276448 0.066066 1.015636 0.080538 0.066066 1.127572 -0.168285 0.066066
0.823546 0.275772 0.067067 1.015606 0.080266 0.067067 1.126845 -0.165835 0.067067
0.823790 0.275097 0.068068 1.015575 0.079983 0.068068 1.126114 -0.163366 0.068068
0.824033 0.274424 0.069069 1.015542 0.079690 0.069069 1.125380 -0.160878 0.069069
0.824276 0.273753 0.070070 1.015507 0.079387 0.070070 1.124643 -0.158371 0.070070
0.824519 0.273083 0.071071 1.015471 0.079074 0.071071 1.123902 -0.155848 0.071071
0.824761 0.272416 0.072072 1.015434 0.078751 0.072072 1.123159 -0.153307 0.072072
0.825003 0.271749 0.073073 1.015395 0.078418 0.073073 1.122412 -0.150750 0.073073
0.825245 0.271085 0.074074 1.015355 0.078076 0.074074 1.121663 -0.148178 0.074074
0.825486 0.270422 0.075075 1.015313 0.077725 0.075075 1.120911 -0.145591 0.075075
0.825727 0.269760 0.076076 1.015270 0.077364 0.076076 1.120157 -0.142990 0.076076
0.825967 0.269101 0.077077 1.015226 0.076994 0.077077 1.119401 -0.140376 0.077077
0.826208 0.268442 0.078078 1.015180 0.076615 0.078078 1.118642 -0.137749 0.078078
0.826448 0.267786 0.079079 1.015134 0.076228 0.079079 1.117881 -0.135109 0.079079
0.826687 0.267131 0.080080 1.015086 0.075831 0.080080 1.117119 -0.132458 0.080080
0.826927 0.266478 0.081081 1.015037 0.075427 0.081081 1.116354 -0.129796 0.081081
0.827166 0.265826 0.082082 1.014986 0.075014 0.082082 1.115588 -0.127124 0.082082
0.827404 0.265176 0.083083 1.014935 0.074593 0.083083 1.114821 -0.124443 0.083083
0.827643 0.264528 0.084084 1.014882 0.074163 0.084084 1.114052 -0.121752 0.084084
0.827881 0.263881 0.085085 1.014829 0.073726 0.085085 1.113282 -0.119054 0.085085
0.828118 0.263236 0.086086 1.014774 0.073282 0.086086 1.112510 -0.116347 0.086086
0.828356 0.262592 0.087087 1.014718 0.072829 0.087087 1.111738 -0.113634 0.087087
0.828593 0.261950 0.088088 1.014662 0.072370 0.088088 1.110965 -0.110914 0.088088
0.828830 0.261310 0.089089 1.014604 0.071903 0.089089 1.110191 -0.108189 0.089089
0.829066 0.260671 0.090090 1.014546 0.071428 0.090090 1.109416 -0.105458 0.090090
0.829302 0.260034 0.091091 1.014486 0.070947 0.091091 1.108641 -0.102723 0.091091
0.829538 0.259398 0.092092 1.014426 0.070459 0.092092 1.107866 -0.099985 0.092092
0.829773 0.258764 0.093093 1.014365 0.069965 0.093093 1.107090 -0.097243 0.093093
0.830008 0.258132 0.094094 1.014302 0.069464 0.094094 1.106313 -0.094498 0.094094
0.830243 0.257501 0.095095 1.014240 0.068956 0.095095 1.105537 -0.091752 0.095095
0.830477 0.256871 0.096096 1.014176 0.068443 0.096096 1.104761 -0.089004 0.096096
0.830712 0.256243 0.097097 1.014111 0.067923 0.097097 1.103985 -0.086255 0.097097
0.830945 0.255617 0.098098 1.014046 0.067397 0.098098 1.103209 -0.083507 0.098098
0.831179 0.254992 0.099099 1.013980 0.066865 0.099099 1.102433 -0.080758 0.099099
0.831412 0.254369 0.100100 1.013914 0.066328 0.100100 1.101658 -0.078011 0.100100
0.831645 0.253747 0.101101 1.013846 0.065786 0.101101 1.100883 -0.075265 0.101101
0.831877 0.253127 0.102102 1.013778 0.065238 0.102102 1.100108 -0.072522 0.102102
0.832110 0.252509 0.103103 1.013710 0.064684 0.103103 1.099335 -0.069781 0.103103
0.832341 0.251892 0.104104 1.013641 0.064126 0.104104 1.098562 -0.067044 0.104104
0.832573 0.251276 0.105105 1.013571 0.063563 0.105105 1.097790 -0.064310 0.105105
0.832804 0.250662 0.106106 1.013500 0.062995 0.106106 1.097018 -0.061581 0.106106
0.833035 0.250049 0.107107 1.013429 0.062422 0.107107 1.096248 -0.058857 0.107107
0.833266 0.249438 0.108108 1.013358 0.061845 0.108108 1.095479 -0.056139 0.108108
0.833496 0.248829 0.109109 1.013286 0.061263 0.109109 1.094711 -0.053427 0.109109
0.833726 0.248221 0.110110 1.013213 0.060678 0.110110 1.093944 -0.050722 0.110110
0.833956 0.247615 0.111111 1.013140 0.060088 0.111111 1.093179 -0.048024 0.111111
0.834185 0.247010 0.112112 1.013067 0.059494 0.112112 1.092415 -0.045334 0.112112
0.834414 0.246406 0.113113 1.012993 0.058896 0.113113 1.091652 -0.042652 0.113113
0.834643 0.245804 0.114114 1.012918 0.058295 0.114114 1.090891 -0.039978 0.114114
0.834871 0.245204 0.115115 1.012844 0.057690 0.115115 1.090132 -0.037315 0.115115
0.835099 0.244605 0.116116 1.012769 0.057082 0.116116 1.089374 -0.034661 0.116116
0.835327 0.244007 0.117117 1.012693 0.056471 0.117117 1.088618 -0.032018 0.117117
0.835554 0.243411 0.118118 1.012617 0.055856 0.118118 1.087864 -0.029385 0.118118
0.835782 0.242817 0.119119 1.012541 0.055238 0.119119 1.087112 -0.026764 0.119119
0.836008 0.242223 0.120120 1.012465 0.054618 0.120120 1.086362 -0.024155 0.120120
0.836235 0.241632 0.121121 1.012388 0.053994 0.121121 1.085613 -0.021558 0.121121
0.836461 0.241042 0.122122 1.012311 0.053369 0.122122 1.084867 -0.018974 0.122122
0.836687 0.240453 0.123123 1.012233 0.052740 0.123123 1.084123 -0.016403 0.123123
0.836913 0.239866 0.124124 1.012156 0.052110 0.124124 1.083381 -0.013846 0.124124
0.837138 0.239280 0.125125 1.012078 0.051477 0.125125 1.082641 -0.011304 0.125125
0.837363 0.238696 0.126126 1.011999 0.050842 0.126126 1.081904 -0.008776 0.126126
0.837587 0.238113 0.127127 1.011921 0.050205 0.127127 1.081169 -0.006263 0.127127
0.837812 0.237531 0.128128 1.011843 0.049566 0.128128 1.080437 -0.003766 0.128128
0.838036 0.236951 0.129129 1.011764 0.048925 0.129129 1.079707 -0.001285 0.129129
0.838260 0.236373 0.130130 1.011685 0.048283 0.130130 1.078979 0.001179 0.130130
0.838483 0.235795 0.131131 1.011606 0.047639 0.131131 1.078254 0.003627 0.131131
0.838706 0.235220 0.132132 1.011527 0.046994 0.132132 1.077532 0.006057 0.132132
0.838929 0.234645 0.133133 1.011448 0.046348 0.133133 1.076812 0.008470 0.133133
0.839151 0.234072 0.134134 1.011368 0.045700 0.134134 1.076095 0.010864 0.134134
0.839374 0.233501 0.135135 1.011289 0.045052 0.135135 1.075381 0.013240 0.135135
0.839595 0.232931 0.136136 1.011209 0.044403 0.136136 1.074669 0.015597 0.136136
0.839817 0.232362 0.137137 1.011129 0.043752 0.137137 1.073961 0.017935 0.137137
0.840038 0.231795 0.138138 1.011050 0.043102 0.138138 1.073255 0.020253 0.138138
0.840259 0.231229 0.139139 1.010970 0.042450 0.139139 1.072552 0.022551 0.139139
0.840480 0.230665 0.140140 1.010890 0.041799 0.140140 1.071852 0.024829 0.140140
0.840700 0.230102 0.141141 1.010810 0.041146 0.141141 1.071155 0.027085 0.141141
0.840920 0.229540 0.142142 1.010730 0.040494 0.142142 1.070462 0.029321 0.142142
0.841140 0.228980 0.143143 1.010650 0.039842 0.143143 1.069771 0.031535 0.143143
0.841360 0.228421 0.144144 1.010570 0.039189 0.144144 1.069083 0.033728 0.144144
0.841579 0.227864 0.145145 1.010490 0.038537 0.145145 1.068399 0.035898 0.145145
0.841798 0.227307 0.146146 1.010410 0.037885 0.146146 1.067718 0.038046 0.146146
0.842016 0.226753 0.147147 1.010331 0.037233 0.147147 1.067040 0.040171 0.147147
0.842234 0.226199 0.148148 1.010251 0.036582 0.148148 1.066365 0.042273 0.148148
0.842452 0.225647 0.149149 1.010171 0.035931 0.149149 1.065693 0.044351 0.149149
0.842670 0.225097 0.150150 1.010091 0.035281 0.150150 1.065025 0.046406 0.150150
0.842887 0.224548 0.151151 1.010012 0.034631 0.151151 1.064360 0.048437 0.151151
0.843105 0.224000 0.152152 1.009932 0.033983 0.152152 1.063699 0.050444 0.152152
0.843321 0.223453 0.153153 1.009853 0.033335 0.153153 1.063041 0.052426 0.153153
0.843538 0.222908 0.154154 1.009773 0.032688 0.154154 1.062386 0.054383 0.154154
0.843754 0.222364 0.155155 1.009694 0.032043 0.155155 1.061735 0.056316 0.155155
0.843970 0.221822 0.156156 1.009615 0.031398 0.156156 1.061087 0.058223 0.156156
0.844185 0.221281 0.157157 1.009536 0.030755 0.157157 1.060442 0.060105 0.157157
0.844401 0.220741 0.158158 1.009457 0.030114 0.158158 1.059802 0.061961 0.158158
0.844616 0.220202 0.159159 1.009379 0.029473 0.159159 1.059164 0.063790 0.159159
0.844830 0.219665 0.160160 1.009300 0.028835 0.160160 1.058531 0.065594 0.160160
0.845045 0.219129 0.161161 1.009222 0.028198 0.161161 1.057900 0.067371 0.161161
0.845259 0.218595 0.162162 1.009144 0.027563 0.162162 1.057274 0.069122 0.162162
0.845473 0.218062 0.163163 1.009066 0.026930 0.163163 1.056651 0.070846 0.163163
0.845686 0.217530 0.164164 1.008988 0.026298 0.164164 1.056031 0.072543 0.164164
0.845899 0.216999 0.165165 1.008910 0.025669 0.165165 1.055416 0.074212 0.165165
0.846112 0.216470 0.166166 1.008833 0.025041 0.166166 1.054804 0.075854 0.166166
0.846325 0.215942 0.167167 1.008755 0.024416 0.167167 1.054195 0.077469 0.167167
0.846537 0.215416 0.168168 1.008678 0.023794 0.168168 1.053591 0.079056 0.168168
0.846749 0.214891 0.169169 1.008602 0.023173 0.169169 1.052990 0.080615 0.169169
0.846961 0.214367 0.170170 1.008525 0.022555 0.170170 1.052392 0.082146 0.170170
0.847173 0.213844 0.171171 1.008449 0.021939 0.171171 1.051799 0.083649 0.171171
0.847384 0.213323 0.172172 1.008373 0.021326 0.172172 1.051209 0.085123 0.172172
0.847595 0.212802 0.173173 1.008297 0.020716 0.173173 1.050623 0.086569 0.173173
0.847805 0.212284 0.174174 1.008221 0.020108 0.174174 1.050040 0.087987 0.174174
0.848015 0.211766 0.175175 1.008146 0.019503 0.175175 1.049462 0.089375 0.175175
0.848226 0.211250 0.176176 1.008071 0.018901 0.176176 1.048887 0.090736 0.176176
0.848435 0.210735 0.177177 1.007996 0.018302 0.177177 1.048316 0.092067 0.177177
0.848645 0.210221 0.178178 1.007921 0.017706 0.178178 1.047749 0.093369 0.178178
0.848854 0.209709 0.179179 1.007847 0.017113 0.179179 1.047185 0.094642 0.179179
0.849063 0.209198 0.180180 1.007773 0.016524 0.180180 1.046626 0.095886 0.180180
0.849271 0.208688 0.181181 1.007699 0.015937 0.181181 1.046070 0.097101 0.181181
0.849480 0.208179 0.182182 1.007626 0.015353 0.182182 1.045518 0.098286 0.182182
0.849688 0.207672 0.183183 1.007553 0.014773 0.183183 1.044970 0.099442 0.183183
0.849895 0.207166 0.184184 1.007480 0.014197 0.184184 1.044425 0.100569 0.184184
0.850103 0.206661 0.185185 1.007408 0.013624 0.185185 1.043885 0.101666 0.185185
0.850310 0.206157 0.186186 1.007335 0.013054 0.186186 1.043348 0.102734 0.186186
0.850517 0.205655 0.187187 1.007263 0.012488 0.187187 1.042815 0.103772 0.187187
0.850723 0.205154 0.188188 1.007192 0.011925 0.188188 1.042286 0.104781 0.188188
0.850930 0.204654 0.189189 1.007121 0.011366 0.189189 1.041761 0.105760 0.189189
0.851136 0.204156 0.190190 1.007050 0.010811 0.190190 1.041240 0.106710 0.190190
0.851341 0.203658 0.191191 1.006979 0.010260 0.191191 1.040722 0.107630 0.191191
0.851547 0.203162 0.192192 1.006909 0.009712 0.192192 1.040208 0.108520 0.192192
0.851752 0.202667 0.193193 1.006839 0.009169 0.193193 1.039698 0.109381 0.193193
0.851957 0.202174 0.194194 1.006769 0.008629 0.194194 1.039192 0.110213 0.194194
0.852161 0.201681 0.195195 1.006700 0.008094 0.195195 1.038690 0.111014 0.195195
0.852366 0.201190 0.196196 1.006631 0.007562 0.196196 1.038192 0.111787 0.196196
0.852570 0.200700 0.197197 1.006563 0.007035 0.197197 1.037697 0.112529 0.197197
0.852774 0.200211 0.198198 1.006495 0.006511 0.198198 1.037206 0.113243 0.198198
0.852977 0.199723 0.199199 1.006427 0.005992 0.199199 1.036719 0.113927 0.199199
0.853180 0.199237 0.200200 1.006359 0.005477 0.200200 1.036236 0.114581 0.200200
0.853383 0.198752 0.201201 1.006292 0.004966 0.201201 1.035757 0.115207 0.201201
0.853586 0.198268 0.202202 1.006225 0.004460 0.202202 1.035281 0.115803 0.202202
0.853788 0.197785 0.203203 1.006159 0.003958 0.203203 1.034809 0.116370 0.203203
0.853990 0.197304 0.204204 1.006093 0.003460 0.204204 1.034342 0.116907 0.204204
0.854192 0.196823 0.205205 1.006027 0.002967 0.205205 1.033877 0.117416 0.205205
0.854394 0.196344 0.206206 1.005962 0.002478 0.206206 1.033417 0.117896 0.206206
0.854595 0.195866 0.207207 1.005897 0.001994 0.207207 1.032961 0.118347 0.207207
0.854796 0.195389 0.208208 1.005833 0.001514 0.208208 1.032508 0.118769 0.208208
0.854997 0.194914 0.209209 1.005768 0.001039 0.209209 1.032059 0.119163 0.209209
0.855197 0.194439 0.210210 1.005705 0.000568 0.210210 1.031613 0.119528 0.210210
0.855397 0.193966 0.211211 1.005641 0.000102 0.211211 1.031172 0.119865 0.211211
0.855597 0.193494 0.212212 1.005578 -0.000359 0.212212 1.030734 0.120173 0.212212
0.855797 0.193023 0.213213 1.005516 -0.000816 0.213213 1.030300 0.120453 0.213213
0.855996 0.192553 0.214214 1.005454 -0.001268 0.214214 1.029869 0.120706 0.214214
0.856195 0.192084 0.215215 1.005392 -0.001715 0.215215 1.029443 0.120930 0.215215
0.856394 0.191617 0.216216 1.005330 -0.002157 0.216216 1.029020 0.121126 0.216216
0.856592 0.191151 0.217217 1.005269 -0.002595 0.217217 1.028600 0.121295 0.217217
0.856791 0.190686 0.218218 1.005209 -0.003028 0.218218 1.028185 0.121437 0.218218
0.856989 0.190222 0.219219 1.005148 -0.003456 0.219219 1.027773 0.121551 0.219219
0.857186 0.189759 0.220220 1.005088 -0.003879 0.220220 1.027364 0.121638 0.220220
0.857384 0.189297 0.221221 1.005029 -0.004297 0.221221 1.026960 0.121698 0.221221
0.857581 0.188837 0.222222 1.004970 -0.004711 0.222222 1.026559 0.121731 0.222222
0.857778 0.188377 0.223223 1.004911 -0.005119 0.223223 1.026161 0.121737 0.223223
0.857974 0.187919 0.224224 1.004853 -0.005523 0.224224 1.025767 0.121717 0.224224
0.858171 0.187462 0.225225 1.004795 -0.005921 0.225225 1.025377 0.121671 0.225225
0.858367 0.187006 0.226226 1.004738 -0.006315 0.226226 1.024990 0.121599 0.226226
0.858563 0.186551 0.227227 1.004681 -0.006703 0.227227 1.024607 0.121500 0.227227
0.858758 0.186097 0.228228 1.004624 -0.007087 0.228228 1.024228 0.121376 0.228228
0.858953 0.185645 0.229229 1.004568 -0.007466 0.229229 1.023852 0.121227 0.229229
0.859148 0.185193 0.230230 1.004512 -0.007839 0.230230 1.023479 0.121052 0.230230
0.859343 0.184743 0.231231 1.004456 -0.008208 0.231231 1.023110 0.120852 0.231231
0.859538 0.184294 0.232232 1.004401 -0.008571 0.232232 1.022745 0.120627 0.232232
0.859732 0.183846 0.233233 1.004346 -0.008930 0.233233 1.022383 0.120378 0.233233
0.859926 0.183399 0.234234 1.004292 -0.009283 0.234234 1.022024 0.120104 0.234234
0.860119 0.182953 0.235235 1.004238 -0.009631 0.235235 1.021669 0.119806 0.235235
0.860313 0.182508 0.236236 1.004185 -0.009975 0.236236 1.021318 0.119484 0.236236
0.860506 0.182064 0.237237 1.004132 -0.010313 0.237237 1.020970 0.119138 0.237237
0.860699 0.181622 0.238238 1.004079 -0.010646 0.238238 1.020625 0.118768 0.238238
0.860891 0.181180 0.239239 1.004027 -0.010974 0.239239 1.020283 0.118376 0.239239
0.861084 0.180740 0.240240 1.003975 -0.011297 0.240240 1.019946 0.117960 0.240240
0.861276 0.180300 0.241241 1.003924 -0.011615 0.241241 1.019611 0.117521 0.241241
0.861468 0.179862 0.242242 1.003873 -0.011928 0.242242 1.019280 0.117060 0.242242
0.861659 0.179425 0.243243 1.003822 -0.012235 0.243243 1.018952 0.116577 0.243243
0.861850 0.178989 0.244244 1.003772 -0.012538 0.244244 1.018627 0.116071 0.244244
0.862041 0.178554 0.245245 1.003722 -0.012835 0.245245 1.018306 0.115544 0.245245
0.862232 0.178120 0.246246 1.003672 -0.013128 0.246246 1.017988 0.114995 0.246246
0.862423 0.177688 0.247247 1.003623 -0.013415 0.247247 1.017673 0.114425 0.247247
0.862613 0.177256 0.248248 1.003575 -0.013697 0.248248 1.017361 0.113834 0.248248
0.862803 0.176825 0.249249 1.003527 -0.013974 0.249249 1.017053 0.113223 0.249249
0.862993 0.176396 0.250250 1.003479 -0.014246 0.250250 1.016748 0.112591 0.250250
0.863182 0.175967 0.251251 1.003431 -0.014513 0.251251 1.016446 0.111938 0.251251
0.863371 0.175540 0.252252 1.003384 -0.014775 0.252252 1.016147 0.111266 0.252252
0.863560 0.175113 0.253253 1.003338 -0.015032 0.253253 1.015852 0.110574 0.253253
0.863749 0.174688 0.254254 1.003291 -0.015284 0.254254 1.015560 0.109863 0.254254
0.863937 0.174264 0.255255 1.003245 -0.015531 0.255255 1.015270 0.109133 0.255255
0.864125 0.173841 0.256256 1.003200 -0.015773 0.256256 1.014984 0.108384 0.256256
0.864313 0.173418 0.257257 1.003155 -0.016009 0.257257 1.014701 0.107616 0.257257
0.864501 0.172997 0.258258 1.003110 -0.016241 0.258258 1.014421 0.106831 0.258258
0.864688 0.172577 0.259259 1.003066 -0.016468 0.259259 1.014144 0.106027 0.259259
0.864875 0.172158 0.260260 1.003022 -0.016690 0.260260 1.013871 0.105206 0.260260
0.865062 0.171740 0.261261 1.002978 -0.016907 0.261261 1.013600 0.104368 0.261261
0.865249 0.171323 0.262262 1.002935 -0.017119 0.262262 1.013332 0.103512 0.262262
0.865435 0.170907 0.263263 1.002892 -0.017326 0.263263 1.013067 0.102640 0.263263
0.865621 0.170492 0.264264 1.002850 -0.017528 0.264264 1.012805 0.101752 0.264264
0.865807 0.170079 0.265265 1.002808 -0.017725 0.265265 1.012546 0.100847 0.265265
0.865993 0.169666 0.266266 1.002766 -0.017917 0.266266 1.012290 0.099927 0.266266
0.866178 0.169254 0.267267 1.002725 -0.018104 0.267267 1.012037 0.098991 0.267267
0.866363 0.168843 0.268268 1.002684 -0.018287 0.268268 1.011787 0.098040 0.268268
0.866548 0.168434 0.269269 1.002644 -0.018465 0.269269 1.011540 0.097074 0.269269
0.866733 0.168025 0.270270 1.002604 -0.018638 0.270270 1.011295 0.096094 0.270270
0.866917 0.167617 0.271271 1.002564 -0.018806 0.271271 1.011054 0.095099 0.271271
0.867101 0.167210 0.272272 1.002525 -0.018969 0.272272 1.010815 0.094090 0.272272
0.867285 0.166805 0.273273 1.002486 -0.019128 0.273273 1.010579 0.093068 0.273273
0.867468 0.166400 0.274274 1.002447 -0.019281 0.274274 1.010346 0.092033 0.274274
0.867652 0.165996 0.275275 1.002409 -0.019431 0.275275 1.010115 0.090984 0.275275
0.867835 0.165594 0.276276 1.002371 -0.019575 0.276276 1.009888 0.089923 0.276276
0.868018 0.165192 0.277277 1.002333 -0.019715 0.277277 1.009663 0.088850 0.277277
0.868200 0.164791 0.278278 1.002296 -0.019850 0.278278 1.009440 0.087764 0.278278
0.868382 0.164392 0.279279 1.002259 -0.019981 0.279279 1.009221 0.086667 0.279279
0.868564 0.163993 0.280280 1.002223 -0.020107 0.280280 1.009004 0.085558 0.280280
0.868746 0.163595 0.281281 1.002187 -0.020228 0.281281 1.008790 0.084438 0.281281
0.868928 0.163199 0.282282 1.002151 -0.020345 0.282282 1.008578 0.083308 0.282282
0.869109 0.162803 0.283283 1.002116 -0.020457 0.283283 1.008369 0.082167 0.283283
0.869290 0.162408 0.284284 1.002081 -0.020565 0.284284 1.008163 0.081016 0.284284
0.869471 0.162014 0.285285 1.002046 -0.020669 0.285285 1.007959 0.079855 0.285285
0.869652 0.161622 0.286286 1.002012 -0.020768 0.286286 1.007758 0.078685 0.286286
0.869832 0.161230 0.287287 1.001978 -0.020862 0.287287 1.007559 0.077505 0.287287
0.870012 0.160839 0.288288 1.001944 -0.020952 0.288288 1.007363 0.076317 0.288288
0.870192 0.160449 0.289289 1.001911 -0.021038 0.289289 1.007169 0.075120 0.289289
0.870371 0.160060 0.290290 1.001878 -0.021120 0.290290 1.006978 0.073914 0.290290
0.870551 0.159672 0.291291 1.001846 -0.021197 0.291291 1.006789 0.072701 0.291291
0.870730 0.159285 0.292292 1.001814 -0.021270 0.292292 1.006603 0.071481 0.292292
0.870909 0.158899 0.293293 1.001782 -0.021339 0.293293 1.006419 0.070253 0.293293
0.871087 0.158514 0.294294 1.001750 -0.021403 0.294294 1.006237 0.069018 0.294294
0.871266 0.158130 0.295295 1.001719 -0.021464 0.295295 1.006058 0.067776 0.295295
0.871444 0.157747 0.296296 1.001688 -0.021520 0.296296 1.005882 0.066528 0.296296
0.871621 0.157365 0.297297 1.001657 -0.021572 0.297297 1.005707 0.065274 0.297297
0.871799 0.156984 0.298298 1.001627 -0.021621 0.298298 1.005535 0.064015 0.298298
0.871976 0.156604 0.299299 1.001597 -0.021665 0.299299 1.005365 0.062750 0.299299
0.872154 0.156224 0.300300 1.001568 -0.021705 0.300300 1.005198 0.061480 0.300300
0.872330 0.155846 0.301301 1.001539 -0.021741 0.301301 1.005033 0.060205 0.301301
0.872507 0.155468 0.302302 1.001510 -0.021773 0.302302 1.004870 0.058926 0.302302
0.872684 0.155092 0.303303 1.001481 -0.021802 0.303303 1.004709 0.057642 0.303303
0.872860 0.154716 0.304304 1.001453 -0.021826 0.304304 1.004551 0.056355 0.304304
0.873036 0.154342 0.305305 1.001425 -0.021847 0.305305 1.004395 0.055064 0.305305
0.873211 0.153968 0.306306 1.001397 -0.021864 0.306306 1.004240 0.053770 0.306306
0.873387 0.153595 0.307307 1.001370 -0.021877 0.307307 1.004089 0.052473 0.307307
0.873562 0.153224 0.308308 1.001343 -0.021886 0.308308 1.003939 0.051173 0.308308
0.873737 0.152853 0.309309 1.001316 -0.021892 0.309309 1.003791 0.049871 0.309309
0.873911 0.152483 0.310310 1.001290 -0.021894 0.310310 1.003646 0.048567 0.310310
0.874086 0.152114 0.311311 1.001264 -0.021892 0.311311 1.003502 0.047262 0.311311
0.874260 0.151745 0.312312 1.001238 -0.021887 0.312312 1.003361 0.045955 0.312312
0.874434 0.151378 0.313313 1.001212 -0.021878 0.313313 1.003221 0.044646 0.313313
0.874608 0.151012 0.314314 1.001187 -0.021866 0.314314 1.003084 0.043337 0.314314
0.874781 0.150646 0.315315 1.001162 -0.021851 0.315315 1.002949 0.042027 0.315315
0.874955 0.150282 0.316316 1.001138 -0.021832 0.316316 1.002816 0.040717 0.316316
0.875128 0.149918 0.317317 1.001113 -0.021809 0.317317 1.002684 0.039407 0.317317
0.875301 0.149556 0.318318 1.001089 -0.021783 0.318318 1.002555 0.038098 0.318318
0.875473 0.149194 0.319319 1.001066 -0.021754 0.319319 1.002428 0.036788 0.319319
0.875645 0.148833 0.320320 1.001042 -0.021722 0.320320 1.002302 0.035480 0.320320
0.875818 0.148473 0.321321 1.001019 -0.021686 0.321321 1.002179 0.034173 0.321321
0.875989 0.148114 0.322322 1.000996 -0.021647 0.322322 1.002057 0.032867 0.322322
0.876161 0.147756 0.323323 1.000973 -0.021605 0.323323 1.001937 0.031563 0.323323
0.876332 0.147398 0.324324 1.000951 -0.021560 0.324324 1.001819 0.030261 0.324324
0.876504 0.147042 0.325325 1.000929 -0.021512 0.325325 1.001703 0.028961 0.325325
0.876674 0.146687 0.326326 1.000907 -0.021460 0.326326 1.001589 0.027664 0.326326
0.876845 0.146332 0.327327 1.000886 -0.021406 0.327327 1.001477 0.026369 0.327327
0.877016 0.145978 0.328328 1.000865 -0.021349 0.328328 1.001366 0.025078 0.328328
0.877186 0.145625 0.329329 1.000844 -0.021289 0.329329 1.001257 0.023789 0.329329
0.877356 0.145273 0.330330 1.000823 -0.021226 0.330330 1.001150 0.022505 0.330330
0.877525 0.144922 0.331331 1.000803 -0.021160 0.331331 1.001045 0.021224 0.331331
0.877695 0.144572 0.332332 1.000782 -0.021091 0.332332 1.000941 0.019947 0.332332
0.877864 0.144223 0.333333 1.000762 -0.021019 0.333333 1.000839 0.018674 0.333333
0.878033 0.143874 0.334334 1.000743 -0.020945 0.334334 1.000739 0.017406 0.334334
0.878202 0.143526 0.335335 1.000723 -0.020868 0.335335 1.000640 0.016143 0.335335
0.878371 0.143180 0.336336 1.000704 -0.020789 0.336336 1.000543 0.014884 0.336336
0.878539 0.142834 0.337337 1.000685 -0.020706 0.337337 1.000448 0.013631 0.337337
0.878707 0.142489 0.338338 1.000667 -0.020622 0.338338 1.000354 0.012384 0.338338
0.878875 0.142145 0.339339 1.000648 -0.020534 0.339339 1.000262 0.011142 0.339339
0.879043 0.141801 0.340340 1.000630 -0.020444 0.340340 1.000171 0.009906 0.340340
0.879210 0.141459 0.341341 1.000612 -0.020352 0.341341 1.000082 0.008677 0.341341
0.879377 0.141117 0.342342 1.000595 -0.020257 0.342342 0.999995 0.007453 0.342342
0.879544 0.140776 0.343343 1.000577 -0.020160 0.343343 0.999909 0.006237 0.343343
0.879711 0.140436 0.344344 1.000560 -0.020061 0.344344 0.999825 0.005027 0.344344
0.879877 0.140097 0.345345 1.000543 -0.019959 0.345345 0.999742 0.003825 0.345345
0.880044 0.139759 0.346346 1.000526 -0.019855 0.346346 0.999661 0.002629 0.346346
0.880210 0.139422 0.347347 1.000510 -0.019749 0.347347 0.999581 0.001441 0.347347
0.880376 0.139085 0.348348 1.000494 -0.019641 0.348348 0.999503 0.000261 0.348348
0.880541 0.138749 0.349349 1.000478 -0.019530 0.349349 0.999426 -0.000911 0.349349
0.880707 0.138415 0.350350 1.000462 -0.019418 0.350350 0.999350 -0.002075 0.350350
0.880872 0.138081 0.351351 1.000446 -0.019303 0.351351 0.999276 -0.003231 0.351351
0.881037 0.137747 0.352352 1.000431 -0.019187 0.352352 0.999203 -0.004378 0.352352
0.881201 0.137415 0.353353 1.000416 -0.019068 0.353353 0.999132 -0.005517 0.353353
0.881366 0.137083 0.354354 1.000401 -0.018947 0.354354 0.999062 -0.006646 0.354354
0.881530 0.136753 0.355355 1.000386 -0.018825 0.355355 0.998994 -0.007767 0.355355
0.881694 0.136423 0.356356 1.000372 -0.018701 0.356356 0.998926 -0.008878 0.356356
0.881858 0.136094 0.357357 1.000358 -0.018574 0.357357 0.998860 -0.009980 0.357357
0.882021 0.135766 0.358358 1.000344 -0.018446 0.358358 0.998796 -0.011072 0.358358
0.882185 0.135438 0.359359 1.000330 -0.018317 0.359359 0.998732 -0.012155 0.359359
0.882348 0.135112 0.360360 1.000316 -0.018185 0.360360 0.998670 -0.013227 0.360360
0.882511 0.134786 0.361361 1.000303 -0.018052 0.361361 0.998610 -0.014290 0.361361
0.882673 0.134461 0.362362 1.000289 -0.017918 0.362362 0.998550 -0.015342 0.362362
0.882836 0.134137 0.363363 1.000276 -0.017781 0.363363 0.998492 -0.016384 0.363363
0.882998 0.133813 0.364364 1.000264 -0.017644 0.364364 0.998435 -0.017415 0.364364
0.883160 0.133491 0.365365 1.000251 -0.017504 0.365365 0.998379 -0.018435 0.365365
0.883322 0.133169 0.366366 1.000238 -0.017363 0.366366 0.998324 -0.019445 0.366366
0.883483 0.132848 0.367367 1.000226 -0.017221 0.367367 0.998271 -0.020443 0.367367
0.883645 0.132528 0.368368 1.000214 -0.017077 0.368368 0.998218 -0.021430 0.368368
0.883806 0.132208 0.369369 1.000202 -0.016932 0.369369 0.998167 -0.022406 0.369369
0.883967 0.131890 0.370370 1.000191 -0.016786 0.370370 0.998117 -0.023371 0.370370
0.884127 0.131572 0.371371 1.000179 -0.016638 0.371371 0.998068 -0.024324 0.371371
0.884288 0.131255 0.372372 1.000168 -0.016490 0.372372 0.998020 -0.025265 0.372372
0.884448 0.130939 0.373373 1.000157 -0.016339 0.373373 0.997974 -0.026194 0.373373
0.884608 0.130624 0.374374 1.000146 -0.016188 0.374374 0.997928 -0.027112 0.374374
0.884768 0.130309 0.375375 1.000135 -0.016036 0.375375 0.997884 -0.028017 0.375375
0.884927 0.129995 0.376376 1.000124 -0.015882 0.376376 0.997840 -0.028910 0.376376
0.885087 0.129682 0.377377 1.000114 -0.015728 0.377377 0.997798 -0.029791 0.377377
0.885246 0.129370 0.378378 1.000104 -0.015572 0.378378 0.997756 -0.030659 0.378378
0.885405 0.129058 0.379379 1.000094 -0.015415 0.379379 0.997716 -0.031515 0.379379
0.885563 0.128748 0.380380 1.000084 -0.015258 0.380380 0.997677 -0.032358 0.380380
0.885722 0.128438 0.381381 1.000074 -0.015099 0.381381 0.997638 -0.033189 0.381381
0.885880 0.128129 0.382382 1.000065 -0.014940 0.382382 0.997601 -0.034007 0.382382
0.886038 0.127820 0.383383 1.000055 -0.014780 0.383383 0.997564 -0.034811 0.383383
0.886196 0.127513 0.384384 1.000046 -0.014619 0.384384 0.997529 -0.035603 0.384384
0.886353 0.127206 0.385385 1.000037 -0.014457 0.385385 0.997494 -0.036382 0.385385
0.886511 0.126900 0.386386 1.000028 -0.014294 0.386386 0.997461 -0.037148 0.386386
0.886668 0.126594 0.387387 1.000019 -0.014131 0.387387 0.997428 -0.037900 0.387387
0.886825 0.126290 0.388388 1.000011 -0.013967 0.388388 0.997396 -0.038639 0.388388
0.886982 0.125986 0.389389 1.000002 -0.013802 0.389389 0.997365 -0.039365 0.389389
0.887138 0.125683 0.390390 0.999994 -0.013637 0.390390 0.997335 -0.040077 0.390390
0.887295 0.125381 0.391391 0.999986 -0.013471 0.391391 0.997306 -0.040775 0.391391
0.887451 0.125079 0.392392 0.999978 -0.013305 0.392392 0.997278 -0.041461 0.392392
0.887607 0.124779 0.393393 0.999970 -0.013138 0.393393 0.997251 -0.042132 0.393393
0.887762 0.124479 0.394394 0.999962 -0.012971 0.394394 0.997224 -0.042790 0.394394
0.887918 0.124179 0.395395 0.999955 -0.012803 0.395395 0.997199 -0.043434 0.395395
0.888073 0.123881 0.396396 0.999947 -0.012634 0.396396 0.997174 -0.044064 0.396396
0.888228 0.123583 0.397397 0.999940 -0.012466 0.397397 0.997149 -0.044681 0.397397
0.888383 0.123286 0.398398 0.999933 -0.012297 0.398398 0.997126 -0.045283 0.398398
0.888537 0.122990 0.399399 0.999926 -0.012127 0.399399 0.997104 -0.045872 0.399399
0.888692 0.122694 0.400400 0.999919 -0.011958 0.400400 0.997082 -0.046447 0.400400
0.888846 0.122399 0.401401 0.999913 -0.011788 0.401401 0.997061 -0.047008 0.401401
0.889000 0.122105 0.402402 0.999906 -0.011618 0.402402 0.997041 -0.047554 0.402402
0.889154 0.121812 0.403403 0.999900 -0.011448 0.403403 0.997021 -0.048087 0.403403
0.889307 0.121519 0.404404 0.999893 -0.011277 0.404404 0.997002 -0.048606 0.404404
0.889461 0.121227 0.405405 0.999887 -0.011106 0.405405 0.996984 -0.049111 0.405405
0.889614 0.120936 0.406406 0.999881 -0.010936 0.406406 0.996967 -0.049601 0.406406
0.889767 0.120646 0.407407 0.999875 -0.010765 0.407407 0.996950 -0.050078 0.407407
0.889919 0.120356 0.408408 0.999869 -0.010594 0.408408 0.996934 -0.050540 0.408408
0.890072 0.120067 0.409409 0.999864 -0.010423 0.409409 0.996919 -0.050989 0.409409
0.890224 0.119779 0.410410 0.999858 -0.010252 0.410410 0.996904 -0.051423 0.410410
0.890376 0.119491 0.411411 0.999853 -0.010081 0.411411 0.996891 -0.051843 0.411411
0.890528 0.119205 0.412412 0.999847 -0.009911 0.412412 0.996877 -0.052249 0.412412
0.890680 0.118919 0.413413 0.999842 -0.009740 0.413413 0.996865 -0.052641 0.413413
0.890831 0.118633 0.414414 0.999837 -0.009569 0.414414 0.996853 -0.053019 0.414414
0.890982 0.118348 0.415415 0.999832 -0.009399 0.415415 0.996841 -0.053383 0.415415
0.891133 0.118065 0.416416 0.999827 -0.009229 0.416416 0.996830 -0.053733 0.416416
0.891284 0.117781 0.417417 0.999822 -0.009058 0.417417 0.996820 -0.054069 0.417417
0.891435 0.117499 0.418418 0.999818 -0.008889 0.418418 0.996810 -0.054390 0.418418
0.891585 0.117217 0.419419 0.999813 -0.008719 0.419419 0.996801 -0.054698 0.419419
0.891735 0.116936 0.420420 0.999809 -0.008550 0.420420 0.996793 -0.054992 0.420420
0.891885 0.116655 0.421421 0.999805 -0.008380 0.421421 0.996785 -0.055272 0.421421
0.892035 0.116376 0.422422 0.999800 -0.008212 0.422422 0.996778 -0.055538 0.422422
0.892185 0.116097 0.423423 0.999796 -0.008043 0.423423 0.996771 -0.055790 0.423423
0.892334 0.115818 0.424424 0.999792 -0.007875 0.424424 0.996765 -0.056028 0.424424
0.892483 0.115541 0.425425 0.999788 -0.007708 0.425425 0.996759 -0.056253 0.425425
0.892632 0.115264 0.426426 0.999785 -0.007540 0.426426 0.996754 -0.056464 0.426426
0.892781 0.114988 0.427427 0.999781 -0.007374 0.427427 0.996749 -0.056661 0.427427
0.892930 0.114712 0.428428 0.999777 -0.007207 0.428428 0.996745 -0.056845 0.428428
0.893078 0.114437 0.429429 0.999774 -0.007041 0.429429 0.996741 -0.057015 0.429429
0.893226 0.114163 0.430430 0.999770 -0.006876 0.430430 0.996738 -0.057171 0.430430
0.893374 0.113889 0.431431 0.999767 -0.006711 0.431431 0.996735 -0.057314 0.431431
0.893522 0.113617 0.432432 0.999764 -0.006547 0.432432 0.996733 -0.057444 0.432432
0.893669 0.113345 0.433433 0.999761 -0.006383 0.433433 0.996731 -0.057560 0.433433
0.893817 0.113073 0.434434 0.999758 -0.006220 0.434434 0.996730 -0.057663 0.434434
0.893964 0.112802 0.435435 0.999755 -0.006058 0.435435 0.996729 -0.057752 0.435435
0.894111 0.112532 0.436436 0.999752 -0.005896 0.436436 0.996729 -0.057829 0.436436
0.894258 0.112263 0.437437 0.999749 -0.005735 0.437437 0.996729 -0.057893 0.437437
0.894404 0.111994 0.438438 0.999746 -0.005574 0.438438 0.996729 -0.057943 0.438438
0.894551 0.111726 0.439439 0.999744 -0.005414 0.439439 0.996730 -0.057981 0.439439
0.894697 0.111459 0.440440 0.999741 -0.005255 0.440440 0.996731 -0.058005 0.440440
0.894843 0.111192 0.441441 0.999739 -0.005097 0.441441 0.996733 -0.058017 0.441441
0.894988 0.110926 0.442442 0.999736 -0.004939 0.442442 0.996735 -0.058017 0.442442
0.895134 0.110661 0.443443 0.999734 -0.004782 0.443443 0.996737 -0.058003 0.443443
0.895279 0.110396 0.444444 0.999732 -0.004626 0.444444 0.996740 -0.057978 0.444444
0.895424 0.110132 0.445445 0.999730 -0.004471 0.445445 0.996743 -0.057940 0.445445
0.895569 0.109868 0.446446 0.999728 -0.004316 0.446446 0.996747 -0.057889 0.446446
0.895714 0.109606 0.447447 0.999726 -0.004163 0.447447 0.996751 -0.057826 0.447447
0.895859 0.109344 0.448448 0.999724 -0.004010 0.448448 0.996755 -0.057751 0.448448
0.896003 0.109082 0.449449 0.999722 -0.003858 0.449449 0.996760 -0.057665 0.449449
0.896147 0.108821 0.450450 0.999720 -0.003707 0.450450 0.996765 -0.057566 0.450450
0.896291 0.108561 0.451451 0.999718 -0.003557 0.451451 0.996770 -0.057455 0.451451
0.896435 0.108302 0.452452 0.999717 -0.003408 0.452452 0.996775 -0.057333 0.452452
0.896578 0.108043 0.453453 0.999715 -0.003260 0.453453 0.996781 -0.057199 0.453453
0.896722 0.107785 0.454454 0.999714 -0.003112 0.454454 0.996788 -0.057053 0.454454
0.896865 0.107527 0.455455 0.999712 -0.002966 0.455455 0.996794 -0.056896 0.455455
0.897008 0.107270 0.456456 0.999711 -0.002821 0.456456 0.996801 -0.056728 0.456456
0.897151 0.107014 0.457457 0.999710 -0.002677 0.457457 0.996808 -0.056549 0.457457
0.897293 0.106759 0.458458 0.999708 -0.002533 0.458458 0.996816 -0.056358 0.458458
0.897435 0.106504 0.459459 0.999707 -0.002391 0.459459 0.996823 -0.056157 0.459459
0.897578 0.106249 0.460460 0.999706 -0.002250 0.460460 0.996831 -0.055945 0.460460
0.897720 0.105996 0.461461 0.999705 -0.002109 0.461461 0.996840 -0.055722 0.461461
0.897861 0.105743 0.462462 0.999704 -0.001970 0.462462 0.996848 -0.055488 0.462462
0.898003 0.105490 0.463463 0.999703 -0.001832 0.463463 0.996857 -0.055244 0.463463
0.898144 0.105238 0.464464 0.999702 -0.001695 0.464464 0.996866 -0.054990 0.464464
0.898286 0.104987 0.465465 0.999701 -0.001559 0.465465 0.996875 -0.054725 0.465465
0.898427 0.104737 0.466466 0.999701 -0.001424 0.466466 0.996885 -0.054451 0.466466
0.898567 0.104487 0.467467 0.999700 -0.001291 0.467467 0.996894 -0.054166 0.467467
0.898708 0.104238 0.468468 0.999699 -0.001158 0.468468 0.996904 -0.053871 0.468468
0.898849 0.103989 0.469469 0.999699 -0.001027 0.469469 0.996915 -0.053567 0.469469
0.898989 0.103741 0.470470 0.999698 -0.000896 0.470470 0.996925 -0.053254 0.470470
0.899129 0.103494 0.471471 0.999698 -0.000767 0.471471 0.996936 -0.052930 0.471471
0.899269 0.103247 0.472472 0.999697 -0.000639 0.472472 0.996947 -0.052598 0.472472
0.899408 0.103001 0.473473 0.999697 -0.000513 0.473473 0.996958 -0.052256 0.473473
0.899548 0.102755 0.474474 0.999696 -0.000387 0.474474 0.996969 -0.051906 0.474474
0.899687 0.102510 0.475475 0.999696 -0.000263 0.475475 0.996980 -0.051546 0.475475
0.899826 0.102266 0.476476 0.999696 -0.000139 0.476476 0.996992 -0.051178 0.476476
0.899965 0.102022 0.477477 0.999696 -0.000018 0.477477 0.997004 -0.050801 0.477477
0.900104 0.101779 0.478478 0.999695 0.000103 0.478478 0.997016 -0.050415 0.478478
0.900242 0.101537 0.479479 0.999695 0.000223 0.479479 0.997028 -0.050021 0.479479
0.900381 0.101295 0.480480 0.999695 0.000341 0.480480 0.997040 -0.049619 0.480480
0.900519 0.101054 0.481481 0.999695 0.000458 0.481481 0.997053 -0.049209 0.481481
0.900657 0.100813 0.482482 0.999695 0.000574 0.482482 0.997066 -0.048791 0.482482
0.900795 0.100573 0.483483 0.999695 0.000688 0.483483 0.997078 -0.048366 0.483483
0.900932 0.100333 0.484484 0.999695 0.000802 0.484484 0.997091 -0.047932 0.484484
0.901069 0.100095 0.485485 0.999695 0.000914 0.485485 0.997105 -0.047491 0.485485
0.901207 0.099856 0.486486 0.999696 0.001024 0.486486 0.997118 -0.047043 0.486486
0.901344 0.099619 0.487487 0.999696 0.001134 0.487487 0.997131 -0.046588 0.487487
0.901480 0.099382 0.488488 0.999696 0.001242 0.488488 0.997145 -0.046125 0.488488
0.901617 0.099145 0.489489 0.999696 0.001349 0.489489 0.997159 -0.045656 0.489489
0.901754 0.098909 0.490490 0.999697 0.001455 0.490490 0.997172 -0.045180 0.490490
0.901890 0.098674 0.491491 0.999697 0.001559 0.491491 0.997186 -0.044697 0.491491
0.902026 0.098439 0.492492 0.999697 0.001662 0.492492 0.997200 -0.044208 0.492492
0.902162 0.098205 0.493493 0.999698 0.001764 0.493493 0.997215 -0.043713 0.493493
0.902297 0.097972 0.494494 0.999698 0.001864 0.494494 0.997229 -0.043212 0.494494
0.902433 0.097739 0.495495 0.999699 0.001963 0.495495 0.997243 -0.042704 0.495495
0.902568 0.097507 0.496496 0.999699 0.002061 0.496496 0.997258 -0.042191 0.496496
0.902703 0.097275 0.497497 0.999700 0.002157 0.497497 0.997272 -0.041672 0.497497
0.902838 0.097044 0.498498 0.999700 0.002252 0.498498 0.997287 -0.041147 0.498498
0.902973 0.096813 0.499499 0.999701 0.002346 0.499499 0.997302 -0.040617 0.499499
0.903108 0.096583 0.500501 0.999702 0.002439 0.500501 0.997317 -0.040082 0.500501
0.903242 0.096354 0.501502 0.999702 0.002530 0.501502 0.997332 -0.039542 0.501502
0.903376 0.096125 0.502503 0.999703 0.002620 0.502503 0.997347 -0.038996 0.502503
0.903510 0.095897 0.503504 0.999704 0.002708 0.503504 0.997362 -0.038446 0.503504
0.903644 0.095669 0.504505 0.999705 0.002795 0.504505 0.997377 -0.037892 0.504505
0.903778 0.095442 0.505506 0.999705 0.002881 0.505506 0.997392 -0.037333 0.505506
0.903911 0.095215 0.506507 0.999706 0.002966 0.506507 0.997408 -0.036769 0.506507
0.904045 0.094989 0.507508 0.999707 0.003049 0.507508 0.997423 -0.036202 0.507508
0.904178 0.094764 0.508509 0.999708 0.003131 0.508509 0.997439 -0.035630 0.508509
0.904311 0.094539 0.509510 0.999709 0.003211 0.509510 0.997454 -0.035054 0.509510
0.904444 0.094315 0.510511 0.999710 0.003290 0.510511 0.997470 -0.034475 0.510511
0.904576 0.094091 0.511512 0.999711 0.003368 0.511512 0.997485 -0.033892 0.511512
0.904709 0.093868 0.512513 0.999712 0.003444 0.512513 0.997501 -0.033306 0.512513
0.904841 0.093645 0.513514 0.999712 0.003520 0.513514 0.997517 -0.032717 0.513514
0.904973 0.093423 0.514515 0.999713 0.003593 0.514515 0.997533 -0.032124 0.514515
0.905105 0.093201 0.515516 0.999714 0.003666 0.515516 0.997548 -0.031528 0.515516
0.905236 0.092981 0.516517 0.999716 0.003737 0.516517 0.997564 -0.030930 0.516517
0.905368 0.092760 0.517518 0.999717 0.003807 0.517518 0.997580 -0.030329 0.517518
0.905499 0.092540 0.518519 0.999718 0.003875 0.518519 0.997596 -0.029725 0.518519
0.905630 0.092321 0.519520 0.999719 0.003943 0.519520 0.997612 -0.029119 0.519520
0.905761 0.092102 0.520521 0.999720 0.004009 0.520521 0.997628 -0.028511 0.520521
0.905892 0.091884 0.521522 0.999721 0.004073 0.521522 0.997644 -0.027901 0.521522
0.906022 0.091667 0.522523 0.999722 0.004136 0.522523 0.997660 -0.027289 0.522523
0.906153 0.091449 0.523524 0.999723 0.004198 0.523524 0.997676 -0.026675 0.523524
0.906283 0.091233 0.524525 0.999724 0.004259 0.524525 0.997692 -0.026059 0.524525
0.906413 0.091017 0.525526 0.999726 0.004318 0.525526 0.997708 -0.025442 0.525526
0.906543 0.090802 0.526527 0.999727 0.004376 0.526527 0.997725 -0.024823 0.526527
0.906673 0.090587 0.527528 0.999728 0.004433 0.527528 0.997741 -0.024204 0.527528
0.906802 0.090372 0.528529 0.999729 0.004488 0.528529 0.997757 -0.023583 0.528529
0.906932 0.090158 0.529530 0.999731 0.004542 0.529530 0.997773 -0.022961 0.529530
0.907061 0.089945 0.530531 0.999732 0.004595 0.530531 0.997789 -0.022338 0.530531
0.907190 0.089732 0.531532 0.999733 0.004647 0.531532 0.997805 -0.021715 0.531532
0.907318 0.089520 0.532533 0.999734 0.004697 0.532533 0.997822 -0.021092 0.532533
0.907447 0.089309 0.533534 0.999736 0.004746 0.533534 0.997838 -0.020468 0.533534
0.907576 0.089097 0.534535 0.999737 0.004794 0.534535 0.997854 -0.019843 0.534535
0.907704 0.088887 0.535536 0.999738 0.004840 0.535536 0.997870 -0.019219 0.535536
0.907832 0.088677 0.536537 0.999740 0.004885 0.536537 0.997886 -0.018595 0.536537
0.907960 0.088467 0.537538 0.999741 0.004929 0.537538 0.997902 -0.017971 0.537538
0.908088 0.088258 0.538539 0.999742 0.004972 0.538539 0.997918 -0.017347 0.538539
0.908215 0.088050 0.539540 0.999744 0.005013 0.539540 0.997934 -0.016723 0.539540
0.908343 0.087842 0.540541 0.999745 0.005054 0.540541 0.997950 -0.016101 0.540541
0.908470 0.087634 0.541542 0.999747 0.005093 0.541542 0.997967 -0.015479 0.541542
0.908597 0.087427 0.542543 0.999748 0.005130 0.542543 0.997983 -0.014857 0.542543
0.908724 0.087221 0.543544 0.999749 0.005167 0.543544 0.997999 -0.014237 0.543544
0.908850 0.087015 0.544545 0.999751 0.005202 0.544545 0.998015 -0.013618 0.544545
0.908977 0.086810 0.545546 0.999752 0.005236 0.545546 0.998031 -0.013000 0.545546
0.909103 0.086605 0.546547 0.999754 0.005269 0.546547 0.998047 -0.012383 0.546547
0.909229 0.086400 0.547548 0.999755 0.005301 0.547548 0.998062 -0.011768 0.547548
0.909355 0.086197 0.548549 0.999757 0.005331 0.548549 0.998078 -0.011155 0.548549
0.909481 0.085993 0.549550 0.999758 0.005361 0.549550 0.998094 -0.010543 0.549550
0.909607 0.085790 0.550551 0.999760 0.005389 0.550551 0.998110 -0.009933 0.550551
0.909732 0.085588 0.551552 0.999761 0.005416 0.551552 0.998126 -0.009325 0.551552
0.909858 0.085386 0.552553 0.999763 0.005442 0.552553 0.998142 -0.008719 0.552553
0.909983 0.085185 0.553554 0.999764 0.005467 0.553554 0.998157 -0.008116 0.553554
0.910108 0.084984 0.554555 0.999765 0.005490 0.554555 0.998173 -0.007514 0.554555
0.910233 0.084784 0.555556 0.999767 0.005512 0.555556 0.998189 -0.006915 0.555556
0.910357 0.084584 0.556557 0.999768 0.005534 0.556557 0.998204 -0.006319 0.556557
0.910482 0.084385 0.557558 0.999770 0.005554 0.557558 0.998220 -0.005725 0.557558
0.910606 0.084186 0.558559 0.999771 0.005573 0.558559 0.998235 -0.005134 0.558559
0.910730 0.083988 0.559560 0.999773 0.005591 0.559560 0.998251 -0.004546 0.559560
0.910854 0.083790 0.560561 0.999775 0.005608 0.560561 0.998266 -0.003961 0.560561
0.910978 0.083593 0.561562 0.999776 0.005623 0.561562 0.998282 -0.003379 0.561562
0.911101 0.083396 0.562563 0.999778 0.005638 0.562563 0.998297 -0.002800 0.562563
0.911225 0.083200 0.563564 0.999779 0.005652 0.563564 0.998312 -0.002225 0.563564
0.911348 0.083004 0.564565 0.999781 0.005664 0.564565 0.998328 -0.001652 0.564565
0.911471 0.082809 0.565566 0.999782 0.005676 0.565566 0.998343 -0.001084 0.565566
0.911594 0.082614 0.566567 0.999784 0.005686 0.566567 0.998358 -0.000519 0.566567
0.911717 0.082420 0.567568 0.999785 0.005696 0.567568 0.998373 0.000042 0.567568
0.911840 0.082226 0.568569 0.999787 0.005704 0.568569 0.998388 0.000600 0.568569
0.911962 0.082033 0.569570 0.999788 0.005711 0.569570 0.998403 0.001154 0.569570
0.912084 0.081840 0.570571 0.999790 0.005718 0.570571 0.998418 0.001703 0.570571
0.912206 0.081648 0.571572 0.999791 0.005723 0.571572 0.998433 0.002249 0.571572
0.912328 0.081456 0.572573 0.999793 0.005727 0.572573 0.998448 0.002790 0.572573
0.912450 0.081265 0.573574 0.999794 0.005731 0.573574 0.998462 0.003327 0.573574
0.912572 0.081074 0.574575 0.999796 0.005733 0.574575 0.998477 0.003860 0.574575
0.912693 0.080883 0.575576 0.999797 0.005734 0.575576 0.998492 0.004388 0.575576
0.912814 0.080693 0.576577 0.999799 0.005735 0.576577 0.998506 0.004912 0.576577
0.912935 0.080504 0.577578 0.999801 0.005734 0.577578 0.998521 0.005431 0.577578
0.913056 0.080315 0.578579 0.999802 0.005733 0.578579 0.998535 0.005946 0.578579
0.913177 0.080126 0.579580 0.999804 0.005731 0.579580 0.998549 0.006456 0.579580
0.913298 0.079938 0.580581 0.999805 0.005727 0.580581 0.998564 0.006960 0.580581
0.913418 0.079751 0.581582 0.999807 0.005723 0.581582 0.998578 0.007460 0.581582
0.913538 0.079564 0.582583 0.999808 0.005718 0.582583 0.998592 0.007955 0.582583
0.913658 0.079377 0.583584 0.999810 0.005712 0.583584 0.998606 0.008445 0.583584
0.913778 0.079191 0.584585 0.999811 0.005705 0.584585 0.998620 0.008930 0.584585
0.913898 0.079006 0.585586 0.999813 0.005698 0.585586 0.998634 0.009410 0.585586
0.914018 0.078820 0.586587 0.999814 0.005689 0.586587 0.998648 0.009884 0.586587
0.914137 0.078636 0.587588 0.999816 0.005680 0.587588 0.998662 0.010353 0.587588
0.914256 0.078451 0.588589 0.999817 0.005669 0.588589 0.998676 0.010816 0.588589
0.914375 0.078268 0.589590 0.999819 0.005658 0.589590 0.998689 0.011274 0.589590
0.914494 0.078084 0.590591 0.999820 0.005647 0.590591 0.998703 0.011727 0.590591
0.914613 0.077901 0.591592 0.999822 0.005634 0.591592 0.998717 0.012174 0.591592
0.914732 0.077719 0.592593 0.999823 0.005620 0.592593 0.998730 0.012615 0.592593
0.914850 0.077537 0.593594 0.999825 0.005606 0.593594 0.998743 0.013050 0.593594
0.914968 0.077356 0.594595 0.999826 0.005591 0.594595 0.998757 0.013480 0.594595
0.915087 0.077175 0.595596 0.999828 0.005575 0.595596 0.998770 0.013904 0.595596
0.915205 0.076994 0.596597 0.999829 0.005559 0.596597 0.998783 0.014322 0.596597
0.915322 0.076814 0.597598 0.999831 0.005541 0.597598 0.998796 0.014734 0.597598
0.915440 0.076634 0.598599 0.999832 0.005523 0.598599 0.998809 0.015140 0.598599
0.915558 0.076455 0.599600 0.999834 0.005504 0.599600 0.998822 0.015540 0.599600
0.915675 0.076276 0.600601 0.999835 0.005485 0.600601 0.998835 0.015934 0.600601
0.915792 0.076098 0.601602 0.999837 0.005465 0.601602 0.998848 0.016322 0.601602
0.915909 0.075920 0.602603 0.999838 0.005444 0.602603 0.998861 0.016704 0.602603
0.916026 0.075743 0.603604 0.999840 0.005422 0.603604 0.998873 0.017079 0.603604
0.916143 0.075566 0.604605 0.999841 0.005400 0.604605 0.998886 0.017449 0.604605
0.916259 0.075389 0.605606 0.999843 0.005377 0.605606 0.998898 0.017812 0.605606
0.916375 0.075213 0.606607 0.999844 0.005353 0.606607 0.998911 0.018168 0.606607
0.916492 0.075038 0.607608 0.999845 0.005329 0.607608 0.998923 0.018519 0.607608
0.916608 0.074863 0.608609 0.999847 0.005304 0.608609 0.998935 0.018862 0.608609
0.916723 0.074688 0.609610 0.999848 0.005279 0.609610 0.998948 0.019200 0.609610
0.916839 0.074514 0.610611 0.999850 0.005253 0.610611 0.998960 0.019531 0.610611
0.916955 0.074340 0.611612 0.999851 0.005226 0.611612 0.998972 0.019856 0.611612
0.917070 0.074166 0.612613 0.999853 0.005199 0.612613 0.998984 0.020174 0.612613
0.917185 0.073994 0.613614 0.999854 0.005171 0.613614 0.998996 0.020485 0.613614
0.917301 0.073821 0.614615 0.999855 0.005143 0.614615 0.999007 0.020790 0.614615
0.917415 0.073649 0.615616 0.999857 0.005114 0.615616 0.999019 0.021089 0.615616
0.917530 0.073477 0.616617 0.999858 0.005084 0.616617 0.999031 0.021381 0.616617
0.917645 0.073306 0.617618 0.999860 0.005054 0.617618 0.999042 0.021666 0.617618
0.917759 0.073135 0.618619 0.999861 0.005023 0.618619 0.999054 0.021944 0.618619
0.917874 0.072965 0.619620 0.999862 0.004992 0.619620 0.999065 0.022216 0.619620
0.917988 0.072795 0.620621 0.999864 0.004961 0.620621 0.999077 0.022482 0.620621
0.918102 0.072626 0.621622 0.999865 0.004929 0.621622 0.999088 0.022740 0.621622
0.918216 0.072457 0.622623 0.999866 0.004896 0.622623 0.999099 0.022992 0.622623
0.918329 0.072288 0.623624 0.999868 0.004863 0.623624 0.999110 0.023237 0.623624
0.918443 0.072120 0.624625 0.999869 0.004829 0.624625 0.999121 0.023476 0.624625
0.918556 0.071952 0.625626 0.999870 0.004795 0.625626 0.999132 0.023708 0.625626
0.918669 0.071785 0.626627 0.999872 0.004761 0.626627 0.999143 0.023933 0.626627
0.918782 0.071618 0.627628 0.999873 0.004726 0.627628 0.999154 0.024151 0.627628
0.918895 0.071451 0.628629 0.999874 0.004691 0.628629 0.999164 0.024363 0.628629
0.919008 0.071285 0.629630 0.999876 0.004655 0.629630 0.999175 0.024568 0.629630
0.919121 0.071120 0.630631 0.999877 0.004619 0.630631 0.999185 0.024766 0.630631
0.919233 0.070954 0.631632 0.999878 0.004582 0.631632 0.999196 0.024958 0.631632
0.919345 0.070789 0.632633 0.999880 0.004545 0.632633 0.999206 0.025142 0.632633
0.919457 0.070625 0.633634 0.999881 0.004508 0.633634 0.999216 0.025321 0.633634
0.919569 0.070461 0.634635 0.999882 0.004470 0.634635 0.999227 0.025492 0.634635
0.919681 0.070298 0.635636 0.999883 0.004432 0.635636 0.999237 0.025657 0.635636
0.919793 0.070134 0.636637 0.999885 0.004394 0.636637 0.999247 0.025815 0.636637
0.919904 0.069972 0.637638 0.999886 0.004355 0.637638 0.999257 0.025966 0.637638
0.920016 0.069809 0.638639 0.999887 0.004316 0.638639 0.999267 0.026111 0.638639
0.920127 0.069647 0.639640 0.999888 0.004277 0.639640 0.999277 0.026249 0.639640
0.920238 0.069486 0.640641 0.999890 0.004237 0.640641 0.999286 0.026380 0.640641
0.920349 0.069325 0.641642 0.999891 0.004197 0.641642 0.999296 0.026505 0.641642
0.920460 0.069164 0.642643 0.999892 0.004157 0.642643 0.999305 0.026623 0.642643
0.920570 0.069004 0.643644 0.999893 0.004117 0.643644 0.999315 0.026735 0.643644
0.920681 0.068844 0.644645 0.999894 0.004076 0.644645 0.999324 0.026840 0.644645
0.920791 0.068685 0.645646 0.999896 0.004035 0.645646 0.999334 0.026939 0.645646
0.920901 0.068525 0.646647 0.999897 0.003994 0.646647 0.999343 0.027031 0.646647
0.921011 0.068367 0.647648 0.999898 0.003952 0.647648 0.999352 0.027116 0.647648
0.921121 0.068209 0.648649 0.999899 0.003910 0.648649 0.999361 0.027195 0.648649
0.921231 0.068051 0.649650 0.999900 0.003868 0.649650 0.999370 0.027268 0.649650
0.921340 0.067893 0.650651 0.999901 0.003826 0.650651 0.999379 0.027334 0.650651
0.921449 0.067736 0.651652 0.999903 0.003784 0.651652 0.999388 0.027394 0.651652
0.921559 0.067580 0.652653 0.999904 0.003741 0.652653 0.999397 0.027447 0.652653
0.921668 0.067423 0.653654 0.999905 0.003698 0.653654 0.999406 0.027495 0.653654
0.921777 0.067267 0.654655 0.999906 0.003655 0.654655 0.999414 0.027536 0.654655
0.921886 0.067112 0.655656 0.999907 0.003612 0.655656 0.999423 0.027570 0.655656
0.921994 0.066957 0.656657 0.999908 0.003569 0.656657 0.999431 0.027599 0.656657
0.922103 0.066802 0.657658 0.999909 0.003525 0.657658 0.999440 0.027621 0.657658
0.922211 0.066648 0.658659 0.999910 0.003482 0.658659 0.999448 0.027637 0.658659
0.922319 0.066494 0.659660 0.999911 0.003438 0.659660 0.999456 0.027647 0.659660
0.922427 0.066341 0.660661 0.999913 0.003394 0.660661 0.999465 0.027651 0.660661
0.922535 0.066187 0.661662 0.999914 0.003350 0.661662 0.999473 0.027649 0.661662
0.922643 0.066035 0.662663 0.999915 0.003306 0.662663 0.999481 0.027641 0.662663
0.922750 0.065882 0.663664 0.999916 0.003262 0.663664 0.999489 0.027627 0.663664
0.922858 0.065730 0.664665 0.999917 0.003218 0.664665 0.999497 0.027607 0.664665
0.922965 0.065579 0.665666 0.999918 0.003173 0.665666 0.999504 0.027581 0.665666
0.923072 0.065428 0.666667 0.999919 0.003129 0.666667 0.999512 0.027549 0.666667
0.923179 0.065277 0.667668 0.999920 0.003084 0.667668 0.999520 0.027512 0.667668
0.923286 0.065126 0.668669 0.999921 0.003040 0.668669 0.999527 0.027469 0.668669
0.923393 0.064976 0.669670 0.999922 0.002995 0.669670 0.999535 0.027420 0.669670
0.923500 0.064827 0.670671 0.999923 0.002951 0.670671 0.999542 0.027365 0.670671
0.923606 0.064678 0.671672 0.999924 0.002906 0.671672 0.999550 0.027305 0.671672
0.923712 0.064529 0.672673 0.999925 0.002861 0.672673 0.999557 0.027240 0.672673
0.923818 0.064380 0.673674 0.999926 0.002816 0.673674 0.999564 0.027169 0.673674
0.923924 0.064232 0.674675 0.999927 0.002772 0.674675 0.999571 0.027093 0.674675
0.924030 0.064084 0.675676 0.999928 0.002727 0.675676 0.999579 0.027011 0.675676
0.924136 0.063937 0.676677 0.999929 0.002682 0.676677 0.999586 0.026924 0.676677
0.924241 0.063790 0.677678 0.999930 0.002637 0.677678 0.999593 0.026831 0.677678
0.924347 0.063643 0.678679 0.999931 0.002593 0.678679 0.999599 0.026734 0.678679
0.924452 0.063497 0.679680 0.999932 0.002548 0.679680 0.999606 0.026631 0.679680
0.924557 0.063351 0.680681 0.999933 0.002503 0.680681 0.999613 0.026523 0.680681
0.924662 0.063206 0.681682 0.999933 0.002459 0.681682 0.999620 0.026411 0.681682
0.924767 0.063060 0.682683 0.999934 0.002414 0.682683 0.999626 0.026293 0.682683
0.924872 0.062916 0.683684 0.999935 0.002369 0.683684 0.999633 0.026170 0.683684
0.924976 0.062771 0.684685 0.999936 0.002325 0.684685 0.999639 0.026043 0.684685
0.925081 0.062627 0.685686 0.999937 0.002280 0.685686 0.999646 0.025910 0.685686
0.925185 0.062484 0.686687 0.999938 0.002236 0.686687 0.999652 0.025773 0.686687
0.925289 0.062340 0.687688 0.999939 0.002192 0.687688 0.999658 0.025632 0.687688
0.925393 0.062197 0.688689 0.999940 0.002148 0.688689 0.999665 0.025485 0.688689
0.925497 0.062055 0.689690 0.999941 0.002103 0.689690 0.999671 0.025334 0.689690
0.925600 0.061913 0.690691 0.999941 0.002059 0.690691 0.999677 0.025179 0.690691
0.925704 0.061771 0.691692 0.999942 0.002016 0.691692 0.999683 0.025019 0.691692
0.925807 0.061629 0.692693 0.999943 0.001972 0.692693 0.999689 0.024855 0.692693
0.925911 0.061488 0.693694 0.999944 0.001928 0.693694 0.999695 0.024687 0.693694
0.926014 0.061347 0.694695 0.999945 0.001885 0.694695 0.999700 0.024514 0.694695
0.926117 0.061207 0.695696 0.999945 0.001841 0.695696 0.999706 0.024337 0.695696
0.926220 0.061067 0.696697 0.999946 0.001798 0.696697 0.999712 0.024156 0.696697
0.926322 0.060927 0.697698 0.999947 0.001755 0.697698 0.999717 0.023972 0.697698
0.926425 0.060788 0.698699 0.999948 0.001712 0.698699 0.999723 0.023783 0.698699
0.926527 0.060649 0.699700 0.999949 0.001669 0.699700 0.999729 0.023590 0.699700
0.926630 0.060510 0.700701 0.999949 0.001626 0.700701 0.999734 0.023393 0.700701
0.926732 0.060372 0.701702 0.999950 0.001583 0.701702 0.999739 0.023193 0.701702
0.926834 0.060234 0.702703 0.999951 0.001541 0.702703 0.999745 0.022989 0.702703
0.926935 0.060096 0.703704 0.999952 0.001499 0.703704 0.999750 0.022781 0.703704
0.927037 0.059959 0.704705 0.999952 0.001457 0.704705 0.999755 0.022570 0.704705
0.927139 0.059822 0.705706 0.999953 0.001415 0.705706 0.999760 0.022356 0.705706
0.927240 0.059686 0.706707 0.999954 0.001373 0.706707 0.999765 0.022138 0.706707
0.927341 0.059550 0.707708 0.999955 0.001332 0.707708 0.999770 0.021916 0.707708
0.927443 0.059414 0.708709 0.999955 0.001291 0.708709 0.999775 0.021692 0.708709
0.927544 0.059278 0.709710 0.999956 0.001250 0.709710 0.999780 0.021464 0.709710
0.927645 0.059143 0.710711 0.999957 0.001209 0.710711 0.999785 0.021233 0.710711
0.927745 0.059008 0.711712 0.999958 0.001168 0.711712 0.999790 0.020999 0.711712
0.927846 0.058874 0.712713 0.999958 0.001128 0.712713 0.999795 0.020762 0.712713
0.927946 0.058740 0.713714 0.999959 0.001087 0.713714 0.999799 0.020522 0.713714
0.928047 0.058606 0.714715 0.999960 0.001047 0.714715 0.999804 0.020279 0.714715
0.928147 0.058473 0.715716 0.999960 0.001008 0.715716 0.999808 0.020034 0.715716
0.928247 0.058340 0.716717 0.999961 0.000968 0.716717 0.999813 0.019786 0.716717
0.928347 0.058207 0.717718 0.999962 0.000929 0.717718 0.999817 0.019535 0.717718
0.928447 0.058074 0.718719 0.999962 0.000890 0.718719 0.999822 0.019282 0.718719
0.928546 0.057942 0.719720 0.999963 0.000851 0.719720 0.999826 0.019026 0.719720
0.928646 0.057811 0.720721 0.999963 0.000812 0.720721 0.999830 0.018768 0.720721
0.928745 0.057679 0.721722 0.999964 0.000774 0.721722 0.999835 0.018507 0.721722
0.928844 0.057548 0.722723 0.999965 0.000736 0.722723 0.999839 0.018244 0.722723
0.928943 0.057418 0.723724 0.999965 0.000698 0.723724 0.999843 0.017979 0.723724
0.929042 0.057287 0.724725 0.999966 0.000661 0.724725 0.999847 0.017712 0.724725
0.929141 0.057157 0.725726 0.999967 0.000623 0.725726 0.999851 0.017443 0.725726
0.929240 0.057027 0.726727 0.999967 0.000586 0.726727 0.999855 0.017172 0.726727
0.929338 0.056898 0.727728 0.999968 0.000550 0.727728 0.999859 0.016899 0.727728
0.929437 0.056769 0.728729 0.999968 0.000513 0.728729 0.999863 0.016624 0.728729
0.929535 0.056640 0.729730 0.999969 0.000477 0.729730 0.999867 0.016348 0.729730
0.929633 0.056512 0.730731 0.999969 0.000441 0.730731 0.999871 0.016069 0.730731
0.929731 0.056384 0.731732 0.999970 0.000406 0.731732 0.999874 0.015790 0.731732
0.929829 0.056256 0.732733 0.999971 0.000370 0.732733 0.999878 0.015508 0.732733
0.929927 0.056129 0.733734 0.999971 0.000335 0.733734 0.999882 0.015225 0.733734
0.930024 0.056001 0.734735 0.999972 0.000301 0.734735 0.999885 0.014941 0.734735
0.930122 0.055875 0.735736 0.999972 0.000266 0.735736 0.999889 0.014655 0.735736
0.930219 0.055748 0.736737 0.999973 0.000232 0.736737 0.999892 0.014369 0.736737
0.930316 0.055622 0.737738 0.999973 0.000198 0.737738 0.999896 0.014081 0.737738
0.930414 0.055496 0.738739 0.999974 0.000165 0.738739 0.999899 0.013792 0.738739
0.930510 0.055371 0.739740 0.999974 0.000132 0.739740 0.999902 0.013501 0.739740
0.930607 0.055246 0.740741 0.999975 0.000099 0.740741 0.999906 0.013210 0.740741
0.930704 0.055121 0.741742 0.999975 0.000066 0.741742 0.999909 0.012918 0.741742
0.930800 0.054996 0.742743 0.999976 0.000034 0.742743 0.999912 0.012625 0.742743
0.930897 0.054872 0.743744 0.999976 0.000002 0.743744 0.999915 0.012332 0.743744
0.930993 0.054748 0.744745 0.999977 -0.000029 0.744745 0.999918 0.012037 0.744745
0.931089 0.054625 0.745746 0.999977 -0.000061 0.745746 0.999921 0.011742 0.745746
0.931185 0.054502 0.746747 0.999978 -0.000092 0.746747 0.999924 0.011447 0.746747
0.931281 0.054379 0.747748 0.999978 -0.000122 0.747748 0.999927 0.011151 0.747748
0.931377 0.054256 0.748749 0.999979 -0.000153 0.748749 0.999930 0.010854 0.748749
0.931473 0.054134 0.749750 0.999979 -0.000183 0.749750 0.999933 0.010558 0.749750
0.931568 0.054012 0.750751 0.999980 -0.000212 0.750751 0.999936 0.010261 0.750751
0.931663 0.053890 0.751752 0.999980 -0.000242 0.751752 0.999939 0.009963 0.751752
0.931759 0.053769 0.752753 0.999981 -0.000271 0.752753 0.999942 0.009666 0.752753
0.931854 0.053648 0.753754 0.999981 -0.000299 0.753754 0.999944 0.009368 0.753754
0.931949 0.053527 0.754755 0.999981 -0.000328 0.754755 0.999947 0.009071 0.754755
0.932044 0.053406 0.755756 0.999982 -0.000355 0.755756 0.999950 0.008773 0.755756
0.932138 0.053286 0.756757 0.999982 -0.000383 0.756757 0.999952 0.008476 0.756757
0.932233 0.053167 0.757758 0.999983 -0.000410 0.757758 0.999955 0.008179 0.757758
0.932327 0.053047 0.758759 0.999983 -0.000437 0.758759 0.999957 0.007882 0.758759
0.932422 0.052928 0.759760 0.999983 -0.000464 0.759760 0.999960 0.007585 0.759760
0.932516 0.052809 0.760761 0.999984 -0.000490 0.760761 0.999962 0.007289 0.760761
0.932610 0.052690 0.761762 0.999984 -0.000516 0.761762 0.999965 0.006993 0.761762
0.932704 0.052572 0.762763 0.999985 -0.000542 0.762763 0.999967 0.006697 0.762763
0.932798 0.052454 0.763764 0.999985 -0.000567 0.763764 0.999969 0.006402 0.763764
0.932891 0.052336 0.764765 0.999985 -0.000592 0.764765 0.999972 0.006108 0.764765
0.932985 0.052219 0.765766 0.999986 -0.000616 0.765766 0.999974 0.005814 0.765766
0.933078 0.052102 0.766767 0.999986 -0.000641 0.766767 0.999976 0.005521 0.766767
0.933171 0.051985 0.767768 0.999987 -0.000664 0.767768 0.999978 0.005229 0.767768
0.933265 0.051869 0.768769 0.999987 -0.000688 0.768769 0.999981 0.004938 0.768769
0.933358 0.051753 0.769770 0.999987 -0.000711 0.769770 0.999983 0.004647 0.769770
0.933451 0.051637 0.770771 0.999988 -0.000734 0.770771 0.999985 0.004358 0.770771
0.933543 0.051521 0.771772 0.999988 -0.000756 0.771772 0.999987 0.004070 0.771772
0.933636 0.051406 0.772773 0.999988 -0.000778 0.772773 0.999989 0.003782 0.772773
0.933728 0.051291 0.773774 0.999989 -0.000800 0.773774 0.999991 0.003496 0.773774
0.933821 0.051176 0.774775 0.999989 -0.000822 0.774775 0.999993 0.003211 0.774775
0.933913 0.051062 0.775776 0.999989 -0.000843 0.775776 0.999995 0.002927 0.775776
0.934005 0.050948 0.776777 0.999990 -0.000863 0.776777 0.999997 0.002644 0.776777
0.934097 0.050834 0.777778 0.999990 -0.000884 0.777778 0.999998 0.002363 0.777778
0.934189 0.050720 0.778779 0.999990 -0.000904 0.778779 1.000000 0.002083 0.778779
0.934281 0.050607 0.779780 0.999991 -0.000923 0.779780 1.000002 0.001805 0.779780
0.934373 0.050494 0.780781 0.999991 -0.000943 0.780781 1.000004 0.001528 0.780781
0.934464 0.050381 0.781782 0.999991 -0.000962 0.781782 1.000005 0.001252 0.781782
0.934555 0.050269 0.782783 0.999992 -0.000980 0.782783 1.000007 0.000979 0.782783
0.934647 0.050157 0.783784 0.999992 -0.000999 0.783784 1.000009 0.000707 0.783784
0.934738 0.050045 0.784785 0.999992 -0.001016 0.784785 1.000010 0.000436 0.784785
0.934829 0.049934 0.785786 0.999992 -0.001034 0.785786 1.000012 0.000167 0.785786
0.934920 0.049823 0.786787 0.999993 -0.001051 0.786787 1.000014 -0.000100 0.786787
0.935010 0.049712 0.787788 0.999993 -0.001068 0.787788 1.000015 -0.000365 0.787788
0.935101 0.049601 0.788789 0.999993 -0.001085 0.788789 1.000017 -0.000628 0.788789
0.935192 0.049491 0.789790 0.999994 -0.001101 0.789790 1.000018 -0.000889 0.789790
0.935282 0.049381 0.790791 0.999994 -0.001117 0.790791 1.000020 -0.001149 0.790791
0.935372 0.049271 0.791792 0.999994 -0.001132 0.791792 1.000021 -0.001406 0.791792
0.935462 0.049161 0.792793 0.999994 -0.001147 0.792793 1.000022 -0.001662 0.792793
0.935552 0.049052 0.793794 0.999995 -0.001162 0.793794 1.000024 -0.001915 0.793794
0.935642 0.048943 0.794795 0.999995 -0.001177 0.794795 1.000025 -0.002166 0.794795
0.935732 0.048834 0.795796 0.999995 -0.001191 0.795796 1.000026 -0.002415 0.795796
0.935822 0.048726 0.796797 0.999995 -0.001205 0.796797 1.000028 -0.002662 0.796797
0.935911 0.048618 0.797798 0.999995 -0.001218 0.797798 1.000029 -0.002906 0.797798
0.936001 0.048510 0.798799 0.999996 -0.001231 0.798799 1.000030 -0.003149 0.798799
0.936090 0.048403 0.799800 0.999996 -0.001244 0.799800 1.000031 -0.003389 0.799800
0.936179 0.048295 0.800801 0.999996 -0.001257 0.800801 1.000033 -0.003626 0.800801
0.936268 0.048188 0.801802 0.999996 -0.001269 0.801802 1.000034 -0.003861 0.801802
0.936357 0.048082 0.802803 0.999997 -0.001281 0.802803 1.000035 -0.004094 0.802803
0.936446 0.047975 0.803804 0.999997 -0.001292 0.803804 1.000036 -0.004324 0.803804
0.936534 0.047869 0.804805 0.999997 -0.001303 0.804805 1.000037 -0.004552 0.804805
0.936623 0.047763 0.805806 0.999997 -0.001314 0.805806 1.000038 -0.004777 0.805806
0.936711 0.047658 0.806807 0.999997 -0.001325 0.806807 1.000039 -0.005000 0.806807
0.936800 0.047552 0.807808 0.999998 -0.001335 0.807808 1.000040 -0.005220 0.807808
0.936888 0.047447 0.808809 0.999998 -0.001345 0.808809 1.000041 -0.005438 0.808809
0.936976 0.047342 0.809810 0.999998 -0.001354 0.809810 1.000042 -0.005653 0.809810
0.937064 0.047238 0.810811 0.999998 -0.001363 0.810811 1.000043 -0.005865 0.810811
0.937152 0.047134 0.811812 0.999998 -0.001372 0.811812 1.000044 -0.006074 0.811812
0.937239 0.047030 0.812813 0.999999 -0.001381 0.812813 1.000045 -0.006281 0.812813
0.937327 0.046926 0.813814 0.999999 -0.001389 0.813814 1.000046 -0.006485 0.813814
0.937414 0.046822 0.814815 0.999999 -0.001397 0.814815 1.000047 -0.006686 0.814815
0.937502 0.046719 0.815816 0.999999 -0.001405 0.815816 1.000048 -0.006885 0.815816
0.937589 0.046616 0.816817 0.999999 -0.001412 0.816817 1.000048 -0.007080 0.816817
0.937676 0.046514 0.817818 1.000000 -0.001419 0.817818 1.000049 -0.007273 0.817818
0.937763 0.046411 0.818819 1.000000 -0.001426 0.818819 1.000050 -0.007463 0.818819
0.937850 0.046309 0.819820 1.000000 -0.001432 0.819820 1.000051 -0.007649 0.819820
0.937936 0.046207 0.820821 1.000000 -0.001439 0.820821 1.000051 -0.007833 0.820821
0.938023 0.046106 0.821822 1.000000 -0.001444 0.821822 1.000052 -0.008015 0.821822
0.938110 0.046004 0.822823 1.000000 -0.001450 0.822823 1.000053 -0.008193 0.822823
0.938196 0.045903 0.823824 1.000000 -0.001455 0.823824 1.000054 -0.008368 0.823824
0.938282 0.045802 0.824825 1.000001 -0.001460 0.824825 1.000054 -0.008540 0.824825
0.938368 0.045702 0.825826 1.000001 -0.001465 0.825826 1.000055 -0.008709 0.825826
0.938454 0.045601 0.826827 1.000001 -0.001469 0.826827 1.000055 -0.008875 0.826827
0.938540 0.045501 0.827828 1.000001 -0.001473 0.827828 1.000056 -0.009038 0.827828
0.938626 0.045402 0.828829 1.000001 -0.001477 0.828829 1.000057 -0.009198 0.828829
0.938712 0.045302 0.829830 1.000001 -0.001481 0.829830 1.000057 -0.009355 0.829830
0.938797 0.045203 0.830831 1.000001 -0.001484 0.830831 1.000058 -0.009508 0.830831
0.938883 0.045104 0.831832 1.000002 -0.001487 0.831832 1.000058 -0.009659 0.831832
0.938968 0.045005 0.832833 1.000002 -0.001490 0.832833 1.000059 -0.009807 0.832833
0.939053 0.044907 0.833834 1.000002 -0.001492 0.833834 1.000059 -0.009951 0.833834
0.939138 0.044808 0.834835 1.000002 -0.001494 0.834835 1.000060 -0.010092 0.834835
0.939223 0.044710 0.835836 1.000002 -0.001496 0.835836 1.000060 -0.010231 0.835836
0.939308 0.044613 0.836837 1.000002 -0.001498 0.836837 1.000061 -0.010366 0.836837
0.939393 0.044515 0.837838 1.000002 -0.001499 0.837838 1.000061 -0.010497 0.837838
0.939477 0.044418 0.838839 1.000002 -0.001500 0.838839 1.000062 -0.010626 0.838839
0.939562 0.044321 0.839840 1.000003 -0.001501 0.839840 1.000062 -0.010751 0.839840
0.939646 0.044224 0.840841 1.000003 -0.001502 0.840841 1.000062 -0.010874 0.840841
0.939731 0.044128 0.841842 1.000003 -0.001502 0.841842 1.000063 -0.010993 0.841842
0.939815 0.044032 0.842843 1.000003 -0.001502 0.842843 1.000063 -0.011109 0.842843
0.939899 0.043936 0.843844 1.000003 -0.001502 0.843844 1.000064 -0.011222 0.843844
0.939983 0.043840 0.844845 1.000003 -0.001502 0.844845 1.000064 -0.011331 0.844845
0.940067 0.043744 0.845846 1.000003 -0.001501 0.845846 1.000064 -0.011437 0.845846
0.940150 0.043649 0.846847 1.000003 -0.001500 0.846847 1.000064 -0.011541 0.846847
0.940234 0.043554 0.847848 1.000003 -0.001499 0.847848 1.000065 -0.011640 0.847848
0.940317 0.043459 0.848849 1.000003 -0.001498 0.848849 1.000065 -0.011737 0.848849
0.940401 0.043365 0.849850 1.000004 -0.001496 0.849850 1.000065 -0.011831 0.849850
0.940484 0.043271 0.850851 1.000004 -0.001494 0.850851 1.000066 -0.011921 0.850851
0.940567 0.043177 0.851852 1.000004 -0.001492 0.851852 1.000066 -0.012008 0.851852
0.940650 0.043083 0.852853 1.000004 -0.001490 0.852853 1.000066 -0.012092 0.852853
0.940733 0.042989 0.853854 1.000004 -0.001488 0.853854 1.000066 -0.012173 0.853854
0.940816 0.042896 0.854855 1.000004 -0.001485 0.854855 1.000066 -0.012250 0.854855
0.940898 0.042803 0.855856 1.000004 -0.001482 0.855856 1.000067 -0.012325 0.855856
0.940981 0.042710 0.856857 1.000004 -0.001479 0.856857 1.000067 -0.012396 0.856857
0.941063 0.042618 0.857858 1.000004 -0.001475 0.857858 1.000067 -0.012464 0.857858
0.941145 0.042525 0.858859 1.000004 -0.001472 0.858859 1.000067 -0.012529 0.858859
0.941228 0.042433 0.859860 1.000004 -0.001468 0.859860 1.000067 -0.012591 0.859860
0.941310 0.042341 0.860861 1.000004 -0.001464 0.860861 1.000067 -0.012649 0.860861
0.941392 0.042250 0.861862 1.000004 -0.001460 0.861862 1.000067 -0.012704 0.861862
0.941474 0.042159 0.862863 1.000005 -0.001456 0.862863 1.000068 -0.012757 0.862863
0.941555 0.042067 0.863864 1.000005 -0.001451 0.863864 1.000068 -0.012806 0.863864
0.941637 0.041977 0.864865 1.000005 -0.001446 0.864865 1.000068 -0.012852 0.864865
0.941719 0.041886 0.865866 1.000005 -0.001441 0.865866 1.000068 -0.012895 0.865866
0.941800 0.041795 0.866867 1.000005 -0.001436 0.866867 1.000068 -0.012935 0.866867
0.941881 0.041705 0.867868 1.000005 -0.001431 0.867868 1.000068 -0.012972 0.867868
0.941962 0.041615 0.868869 1.000005 -0.001426 0.868869 1.000068 -0.013005 0.868869
0.942044 0.041526 0.869870 1.000005 -0.001420 0.869870 1.000068 -0.013036 0.869870
0.942125 0.041436 0.870871 1.000005 -0.001414 0.870871 1.000068 -0.013063 0.870871
0.942205 0.041347 0.871872 1.000005 -0.001408 0.871872 1.000068 -0.013088 0.871872
0.942286 0.041258 0.872873 1.000005 -0.001402 0.872873 1.000068 -0.013110 0.872873
0.942367 0.041169 0.873874 1.000005 -0.001395 0.873874 1.000068 -0.013128 0.873874
0.942447 0.041081 0.874875 1.000005 -0.001389 0.874875 1.000068 -0.013144 0.874875
0.942528 0.040992 0.875876 1.000005 -0.001382 0.875876 1.000068 -0.013157 0.875876
0.942608 0.040904 0.876877 1.000005 -0.001375 0.876877 1.000068 -0.013166 0.876877
0.942688 0.040816 0.877878 1.000005 -0.001368 0.877878 1.000068 -0.013173 0.877878
0.942768 0.040729 0.878879 1.000005 -0.001361 0.878879 1.000068 -0.013177 0.878879
0.942848 0.040641 0.879880 1.000005 -0.001354 0.879880 1.000068 -0.013178 0.879880
0.942928 0.040554 0.880881 1.000005 -0.001346 0.880881 1.000068 -0.013176 0.880881
0.943008 0.040467 0.881882 1.000005 -0.001339 0.881882 1.000068 -0.013171 0.881882
0.943088 0.040380 0.882883 1.000005 -0.001331 0.882883 1.000068 -0.013164 0.882883
0.943167 0.040294 0.883884 1.000005 -0.001323 0.883884 1.000068 -0.013154 0.883884
0.943246 0.040208 0.884885 1.000005 -0.001315 0.884885 1.000067 -0.013140 0.884885
0.943326 0.040122 0.885886 1.000005 -0.001307 0.885886 1.000067 -0.013124 0.885886
0.943405 0.040036 0.886887 1.000005 -0.001299 0.886887 1.000067 -0.013106 0.886887
0.943484 0.039950 0.887888 1.000006 -0.001290 0.887888 1.000067 -0.013084 0.887888
0.943563 0.039865 0.888889 1.000006 -0.001282 0.888889 1.000067 -0.013060 0.888889
0.943642 0.039780 0.889890 1.000006 -0.001273 0.889890 1.000067 -0.013034 0.889890
0.943721 0.039695 0.890891 1.000006 -0.001264 0.890891 1.000067 -0.013004 0.890891
0.943799 0.039610 0.891892 1.000006 -0.001255 0.891892 1.000067 -0.012972 0.891892
0.943878 0.039526 0.892893 1.000006 -0.001246 0.892893 1.000067 -0.012938 0.892893
0.943956 0.039441 0.893894 1.000006 -0.001237 0.893894 1.000066 -0.012901 0.893894
0.944035 0.039357 0.894895 1.000006 -0.001228 0.894895 1.000066 -0.012861 0.894895
0.944113 0.039273 0.895896 1.000006 -0.001219 0.895896 1.000066 -0.012819 0.895896
0.944191 0.039190 0.896897 1.000006 -0.001209 0.896897 1.000066 -0.012774 0.896897
0.944269 0.039106 0.897898 1.000006 -0.001200 0.897898 1.000066 -0.012727 0.897898
0.944347 0.039023 0.898899 1.000006 -0.001190 0.898899 1.000066 -0.012677 0.898899
0.944425 0.038940 0.899900 1.000006 -0.001180 0.899900 1.000065 -0.012625 0.899900
0.944503 0.038857 0.900901 1.000006 -0.001170 0.900901 1.000065 -0.012570 0.900901
0.944580 0.038775 0.901902 1.000006 -0.001160 0.901902 1.000065 -0.012514 0.901902
0.944658 0.038693 0.902903 1.000006 -0.001150 0.902903 1.000065 -0.012454 0.902903
0.944735 0.038611 0.903904 1.000006 -0.001140 0.903904 1.000065 -0.012393 0.903904
0.944812 0.038529 0.904905 1.000006 -0.001130 0.904905 1.000064 -0.012329 0.904905
0.944889 0.038447 0.905906 1.000006 -0.001120 0.905906 1.000064 -0.012263 0.905906
0.944966 0.038366 0.906907 1.000006 -0.001109 0.906907 1.000064 -0.012195 0.906907
0.945043 0.038284 0.907908 1.000006 -0.001099 0.907908 1.000064 -0.012125 0.907908
0.945120 0.038203 0.908909 1.000006 -0.001088 0.908909 1.000064 -0.012052 0.908909
0.945197 0.038122 0.909910 1.000006 -0.001078 0.909910 1.000063 -0.011977 0.909910
0.945274 0.038042 0.910911 1.000006 -0.001067 0.910911 1.000063 -0.011901 0.910911
0.945350 0.037961 0.911912 1.000006 -0.001056 0.911912 1.000063 -0.011822 0.911912
0.945427 0.037881 0.912913 1.000006 -0.001045 0.912913 1.000063 -0.011741 0.912913
0.945503 0.037801 0.913914 1.000006 -0.001034 0.913914 1.000062 -0.011658 0.913914
0.945579 0.037722 0.914915 1.000006 -0.001023 0.914915 1.000062 -0.011573 0.914915
0.945655 0.037642 0.915916 1.000006 -0.001012 0.915916 1.000062 -0.011487 0.915916
0.945731 0.037563 0.916917 1.000006 -0.001001 0.916917 1.000062 -0.011398 0.916917
0.945807 0.037483 0.917918 1.000006 -0.000990 0.917918 1.000061 -0.011307 0.917918
0.945883 0.037405 0.918919 1.000006 -0.000979 0.918919 1.000061 -0.011215 0.918919
0.945959 0.037326 0.919920 1.000006 -0.000968 0.919920 1.000061 -0.011121 0.919920
0.946034 0.037247 0.920921 1.000006 -0.000957 0.920921 1.000060 -0.011025 0.920921
0.946110 0.037169 0.921922 1.000006 -0.000945 0.921922 1.000060 -0.010927 0.921922
0.946185 0.037091 0.922923 1.000006 -0.000934 0.922923 1.000060 -0.010827 0.922923
0.946260 0.037013 0.923924 1.000006 -0.000923 0.923924 1.000060 -0.010726 0.923924
0.946336 0.036935 0.924925 1.000006 -0.000911 0.924925 1.000059 -0.010624 0.924925
0.946411 0.036858 0.925926 1.000006 -0.000900 0.925926 1.000059 -0.010519 0.925926
0.946486 0.036780 0.926927 1.000006 -0.000888 0.926927 1.000059 -0.010413 0.926927
0.946560 0.036703 0.927928 1.000006 -0.000877 0.927928 1.000059 -0.010306 0.927928
0.946635 0.036626 0.928929 1.000006 -0.000865 0.928929 1.000058 -0.010197 0.928929
0.946710 0.036550 0.929930 1.000006 -0.000854 0.929930 1.000058 -0.010086 0.929930
0.946784 0.036473 0.930931 1.000006 -0.000842 0.930931 1.000058 -0.009974 0.930931
0.946859 0.036397 0.931932 1.000006 -0.000830 0.931932 1.000057 -0.009861 0.931932
0.946933 0.036321 0.932933 1.000006 -0.000819 0.932933 1.000057 -0.009746 0.932933
0.947007 0.036245 0.933934 1.000006 -0.000807 0.933934 1.000057 -0.009630 0.933934
0.947082 0.036169 0.934935 1.000006 -0.000795 0.934935 1.000056 -0.009513 0.934935
0.947156 0.036094 0.935936 1.000006 -0.000784 0.935936 1.000056 -0.009394 0.935936
0.947230 0.036019 0.936937 1.000006 -0.000772 0.936937 1.000056 -0.009274 0.936937
0.947303 0.035943 0.937938 1.000006 -0.000760 0.937938 1.000056 -0.009153 0.937938
0.947377 0.035869 0.938939 1.000006 -0.000749 0.938939 1.000055 -0.009031 0.938939
0.947451 0.035794 0.939940 1.000006 -0.000737 0.939940 1.000055 -0.008908 0.939940
0.947524 0.035719 0.940941 1.000006 -0.000725 0.940941 1.000055 -0.008783 0.940941
0.947598 0.035645 0.941942 1.000006 -0.000713 0.941942 1.000054 -0.008657 0.941942
0.947671 0.035571 0.942943 1.000006 -0.000702 0.942943 1.000054 -0.008531 0.942943
0.947744 0.035497 0.943944 1.000005 -0.000690 0.943944 1.000054 -0.008403 0.943944
0.947818 0.035423 0.944945 1.000005 -0.000678 0.944945 1.000053 -0.008275 0.944945
0.947891 0.035350 0.945946 1.000005 -0.000666 0.945946 1.000053 -0.008145 0.945946
0.947963 0.035276 0.946947 1.000005 -0.000655 0.946947 1.000053 -0.008015 0.946947
0.948036 0.035203 0.947948 1.000005 -0.000643 0.947948 1.000052 -0.007884 0.947948
0.948109 0.035130 0.948949 1.000005 -0.000631 0.948949 1.000052 -0.007752 0.948949
0.948182 0.035058 0.949950 1.000005 -0.000620 0.949950 1.000052 -0.007619 0.949950
0.948254 0.034985 0.950951 1.000005 -0.000608 0.950951 1.000051 -0.007485 0.950951
0.948327 0.034913 0.951952 1.000005 -0.000596 0.951952 1.000051 -0.007351 0.951952
0.948399 0.034840 0.952953 1.000005 -0.000585 0.952953 1.000051 -0.007216 0.952953
0.948471 0.034768 0.953954 1.000005 -0.000573 0.953954 1.000050 -0.007080 0.953954
0.948543 0.034697 0.954955 1.000005 -0.000562 0.954955 1.000050 -0.006944 0.954955
0.948615 0.034625 0.955956 1.000005 -0.000550 0.955956 1.000050 -0.006807 0.955956
0.948687 0.034554 0.956957 1.000005 -0.000539 0.956957 1.000049 -0.006670 0.956957
0.948759 0.034482 0.957958 1.000005 -0.000527 0.957958 1.000049 -0.006532 0.957958
0.948831 0.034411 0.958959 1.000005 -0.000516 0.958959 1.000049 -0.006393 0.958959
0.948903 0.034340 0.959960 1.000005 -0.000504 0.959960 1.000048 -0.006254 0.959960
0.948974 0.034270 0.960961 1.000005 -0.000493 0.960961 1.000048 -0.006115 0.960961
0.949046 0.034199 0.961962 1.000005 -0.000481 0.961962 1.000048 -0.005975 0.961962
0.949117 0.034129 0.962963 1.000005 -0.000470 0.962963 1.000047 -0.005835 0.962963
0.949188 0.034059 0.963964 1.000005 -0.000459 0.963964 1.000047 -0.005695 0.963964
0.949259 0.033989 0.964965 1.000005 -0.000447 0.964965 1.000047 -0.005554 0.964965
0.949330 0.033919 0.965966 1.000005 -0.000436 0.965966 1.000046 -0.005413 0.965966
0.949401 0.033850 0.966967 1.000005 -0.000425 0.966967 1.000046 -0.005272 0.966967
0.949472 0.033780 0.967968 1.000005 -0.000414 0.967968 1.000046 -0.005131 0.967968
0.949543 0.033711 0.968969 1.000005 -0.000403 0.968969 1.000045 -0.004989 0.968969
0.949614 0.033642 0.969970 1.000005 -0.000392 0.969970 1.000045 -0.004848 0.969970
0.949684 0.033573 0.970971 1.000005 -0.000381 0.970971 1.000045 -0.004706 0.970971
0.949755 0.033504 0.971972 1.000005 -0.000370 0.971972 1.000044 -0.004564 0.971972
0.949825 0.033436 0.972973 1.000005 -0.000359 0.972973 1.000044 -0.004423 0.972973
0.949895 0.033368 0.973974 1.000005 -0.000348 0.973974 1.000044 -0.004281 0.973974
0.949965 0.033300 0.974975 1.000005 -0.000337 0.974975 1.000043 -0.004139 0.974975
0.950036 0.033232 0.975976 1.000005 -0.000326 0.975976 1.000043 -0.003997 0.975976
0.950105 0.033164 0.976977 1.000005 -0.000316 0.976977 1.000043 -0.003856 0.976977
0.950175 0.033096 0.977978 1.000005 -0.000305 0.977978 1.000042 -0.003714 0.977978
0.950245 0.033029 0.978979 1.000005 -0.000295 0.978979 1.000042 -0.003573 0.978979
0.950315 0.032962 0.979980 1.000005 -0.000284 0.979980 1.000042 -0.003432 0.979980
0.950384 0.032895 0.980981 1.000005 -0.000274 0.980981 1.000041 -0.003291 0.980981
0.950454 0.032828 0.981982 1.000005 -0.000263 0.981982 1.000041 -0.003150 0.981982
0.950523 0.032761 0.982983 1.000005 -0.000253 0.982983 1.000041 -0.003009 0.982983
0.950593 0.032695 0.983984 1.000005 -0.000242 0.983984 1.000040 -0.002869 0.983984
0.950662 0.032628 0.984985 1.000005 -0.000232 0.984985 1.000040 -0.002729 0.984985
0.950731 0.032562 0.985986 1.000005 -0.000222 0.985986 1.000040 -0.002590 0.985986
0.950800 0.032496 0.986987 1.000004 -0.000212 0.986987 1.000039 -0.002451 0.986987
0.950869 0.032430 0.987988 1.000004 -0.000202 0.987988 1.000039 -0.002312 0.987988
0.950938 0.032365 0.988989 1.000004 -0.000192 0.988989 1.000039 -0.002174 0.988989
0.951007 0.032299 0.989990 1.000004 -0.000182 0.989990 1.000038 -0.002036 0.989990
0.951075 0.032234 0.990991 1.000004 -0.000172 0.990991 1.000038 -0.001899 0.990991
0.951144 0.032169 0.991992 1.000004 -0.000163 0.991992 1.000038 -0.001762 0.991992
0.951212 0.032104 0.992993 1.000004 -0.000153 0.992993 1.000037 -0.001626 0.992993
0.951281 0.032039 0.993994 1.000004 -0.000143 0.993994 1.000037 -0.001490 0.993994
0.951349 0.031975 0.994995 1.000004 -0.000134 0.994995 1.000037 -0.001355 0.994995
0.951417 0.031910 0.995996 1.000004 -0.000124 0.995996 1.000036 -0.001220 0.995996
0.951485 0.031846 0.996997 1.000004 -0.000115 0.996997 1.000036 -0.001086 0.996997
0.951553 0.031782 0.997998 1.000004 -0.000106 0.997998 1.000036 -0.000953 0.997998
0.951621 0.031718 0.998999 1.000004 -0.000096 0.998999 1.000035 -0.000821 0.998999
0.951689 0.031654 1.000000 1.000004 -0.000087 1.000000 1.000035 -0.000689 1.000000


==> plots2/dat_files/data_info.txt <==
Data Export Summary
==============================

Data shapes:
- y_pred_all_save_final: (3, 3, 1000, 5) (models, trajectories, time_steps, variables)
- target_all_save_final: (3, 3, 1000, 5)
- branch_input_save_final: (3, 1000, 3)

Models: ['DeepONet_Unstacked', 'DeepONet_Stacked', 'Single_PINN']
Variables: ['theta', 'omega', 'E_q', 'E_d', 'time']

File naming:
- {model_name}_traj_{traj_idx}_predictions.dat
- {model_name}_traj_{traj_idx}_targets.dat
- branch_input_traj_{traj_idx}.dat


==> plots2/dat_files/sm4_pinn_mae_data.dat <==
# time_step mae mae_minus_std_ae mae_plus_std_ae
0.000000 0.011964 0.000000 0.031336
1.000000 0.011316 0.000000 0.029345
2.000000 0.010791 0.000000 0.027774
3.000000 0.010361 0.000000 0.026490
4.000000 0.009997 0.000000 0.025401
5.000000 0.009699 0.000000 0.024456
6.000000 0.009435 0.000000 0.023607
7.000000 0.009201 0.000000 0.022833
8.000000 0.008983 0.000000 0.022117
9.000000 0.008772 0.000000 0.021447
10.000000 0.008571 0.000000 0.020816
11.000000 0.008378 0.000000 0.020214
12.000000 0.008199 0.000000 0.019635
13.000000 0.008028 0.000000 0.019070
14.000000 0.007856 0.000000 0.018511
15.000000 0.007688 0.000000 0.017958
16.000000 0.007527 0.000000 0.017410
17.000000 0.007369 0.000000 0.016869
18.000000 0.007219 0.000000 0.016341
19.000000 0.007082 0.000000 0.015833
20.000000 0.006949 0.000000 0.015351
21.000000 0.006820 0.000000 0.014904
22.000000 0.006710 0.000000 0.014500
23.000000 0.006617 0.000000 0.014142
24.000000 0.006531 0.000000 0.013829
25.000000 0.006458 0.000000 0.013560
26.000000 0.006389 0.000000 0.013332
27.000000 0.006324 0.000000 0.013140
28.000000 0.006262 0.000000 0.012980
29.000000 0.006211 0.000000 0.012849
30.000000 0.006166 0.000000 0.012741
31.000000 0.006130 0.000000 0.012653
32.000000 0.006094 0.000000 0.012580
33.000000 0.006059 0.000000 0.012517
34.000000 0.006024 0.000000 0.012460
35.000000 0.005990 0.000000 0.012407
36.000000 0.005959 0.000000 0.012356
37.000000 0.005933 0.000000 0.012305
38.000000 0.005904 0.000000 0.012253
39.000000 0.005875 0.000000 0.012199
40.000000 0.005848 0.000000 0.012144
41.000000 0.005819 0.000000 0.012088
42.000000 0.005789 0.000000 0.012032
43.000000 0.005757 0.000000 0.011975
44.000000 0.005724 0.000000 0.011920
45.000000 0.005694 0.000000 0.011865
46.000000 0.005663 0.000000 0.011813
47.000000 0.005635 0.000000 0.011761
48.000000 0.005610 0.000000 0.011710
49.000000 0.005588 0.000000 0.011661
50.000000 0.005569 0.000000 0.011611
51.000000 0.005549 0.000000 0.011560
52.000000 0.005526 0.000000 0.011507
53.000000 0.005502 0.000000 0.011454
54.000000 0.005475 0.000000 0.011400
55.000000 0.005447 0.000000 0.011346
56.000000 0.005418 0.000000 0.011290
57.000000 0.005391 0.000000 0.011234
58.000000 0.005362 0.000000 0.011178
59.000000 0.005332 0.000000 0.011122
60.000000 0.005301 0.000000 0.011065
61.000000 0.005270 0.000000 0.011007
62.000000 0.005240 0.000000 0.010950
63.000000 0.005213 0.000000 0.010893
64.000000 0.005185 0.000000 0.010837
65.000000 0.005156 0.000000 0.010781
66.000000 0.005128 0.000000 0.010724
67.000000 0.005100 0.000000 0.010668
68.000000 0.005071 0.000000 0.010611
69.000000 0.005047 0.000000 0.010555
70.000000 0.005022 0.000000 0.010498
71.000000 0.004996 0.000000 0.010441
72.000000 0.004976 0.000000 0.010386
73.000000 0.004956 0.000000 0.010331
74.000000 0.004935 0.000000 0.010278
75.000000 0.004915 0.000000 0.010226
76.000000 0.004897 0.000000 0.010177
77.000000 0.004878 0.000000 0.010129
78.000000 0.004862 0.000000 0.010083
79.000000 0.004847 0.000000 0.010038
80.000000 0.004832 0.000000 0.009996
81.000000 0.004818 0.000000 0.009954
82.000000 0.004805 0.000000 0.009913
83.000000 0.004793 0.000000 0.009874
84.000000 0.004781 0.000000 0.009835
85.000000 0.004767 0.000000 0.009797
86.000000 0.004753 0.000000 0.009759
87.000000 0.004739 0.000000 0.009721
88.000000 0.004726 0.000000 0.009683
89.000000 0.004714 0.000000 0.009646
90.000000 0.004701 0.000000 0.009608
91.000000 0.004689 0.000000 0.009570
92.000000 0.004676 0.000000 0.009533
93.000000 0.004665 0.000000 0.009495
94.000000 0.004654 0.000000 0.009457
95.000000 0.004643 0.000000 0.009421
96.000000 0.004632 0.000000 0.009385
97.000000 0.004622 0.000000 0.009350
98.000000 0.004613 0.000000 0.009316
99.000000 0.004606 0.000000 0.009283
100.000000 0.004598 0.000000 0.009251
101.000000 0.004590 0.000000 0.009222
102.000000 0.004583 0.000000 0.009193
103.000000 0.004575 0.000000 0.009165
104.000000 0.004568 0.000000 0.009139
105.000000 0.004561 0.000009 0.009112
106.000000 0.004553 0.000019 0.009087
107.000000 0.004545 0.000029 0.009061
108.000000 0.004538 0.000040 0.009036
109.000000 0.004530 0.000050 0.009010
110.000000 0.004522 0.000061 0.008983
111.000000 0.004513 0.000071 0.008956
112.000000 0.004505 0.000082 0.008928
113.000000 0.004497 0.000094 0.008900
114.000000 0.004488 0.000106 0.008871
115.000000 0.004479 0.000117 0.008841
116.000000 0.004470 0.000130 0.008811
117.000000 0.004461 0.000144 0.008779
118.000000 0.004453 0.000159 0.008747
119.000000 0.004445 0.000176 0.008714
120.000000 0.004437 0.000193 0.008680
121.000000 0.004428 0.000210 0.008647
122.000000 0.004419 0.000226 0.008612
123.000000 0.004410 0.000243 0.008578
124.000000 0.004401 0.000259 0.008543
125.000000 0.004392 0.000276 0.008508
126.000000 0.004383 0.000293 0.008473
127.000000 0.004374 0.000311 0.008438
128.000000 0.004367 0.000330 0.008403
129.000000 0.004359 0.000349 0.008369
130.000000 0.004350 0.000365 0.008335
131.000000 0.004342 0.000380 0.008303
132.000000 0.004333 0.000392 0.008273
133.000000 0.004324 0.000402 0.008246
134.000000 0.004316 0.000412 0.008220
135.000000 0.004311 0.000424 0.008197
136.000000 0.004305 0.000435 0.008175
137.000000 0.004299 0.000445 0.008154
138.000000 0.004293 0.000453 0.008134
139.000000 0.004287 0.000460 0.008115
140.000000 0.004281 0.000466 0.008096
141.000000 0.004274 0.000470 0.008078
142.000000 0.004267 0.000473 0.008061
143.000000 0.004260 0.000476 0.008044
144.000000 0.004252 0.000477 0.008027
145.000000 0.004245 0.000478 0.008011
146.000000 0.004237 0.000478 0.007995
147.000000 0.004229 0.000477 0.007980
148.000000 0.004222 0.000478 0.007965
149.000000 0.004214 0.000478 0.007950
150.000000 0.004207 0.000478 0.007936
151.000000 0.004200 0.000477 0.007922
152.000000 0.004192 0.000477 0.007908
153.000000 0.004185 0.000476 0.007894
154.000000 0.004178 0.000474 0.007882
155.000000 0.004170 0.000471 0.007869
156.000000 0.004162 0.000466 0.007857
157.000000 0.004154 0.000462 0.007846
158.000000 0.004146 0.000457 0.007836
159.000000 0.004139 0.000453 0.007826
160.000000 0.004135 0.000452 0.007817
161.000000 0.004130 0.000452 0.007808
162.000000 0.004126 0.000451 0.007801
163.000000 0.004121 0.000449 0.007794
164.000000 0.004117 0.000445 0.007788
165.000000 0.004111 0.000440 0.007782
166.000000 0.004106 0.000433 0.007778
167.000000 0.004099 0.000424 0.007774
168.000000 0.004093 0.000413 0.007772
169.000000 0.004086 0.000401 0.007770
170.000000 0.004078 0.000387 0.007769
171.000000 0.004071 0.000374 0.007769
172.000000 0.004064 0.000359 0.007768
173.000000 0.004057 0.000345 0.007768
174.000000 0.004051 0.000333 0.007768
175.000000 0.004045 0.000323 0.007768
176.000000 0.004041 0.000313 0.007768
177.000000 0.004036 0.000304 0.007768
178.000000 0.004034 0.000298 0.007769
179.000000 0.004032 0.000292 0.007771
180.000000 0.004030 0.000287 0.007773
181.000000 0.004028 0.000282 0.007775
182.000000 0.004027 0.000275 0.007778
183.000000 0.004025 0.000267 0.007782
184.000000 0.004026 0.000267 0.007785
185.000000 0.004028 0.000268 0.007789
186.000000 0.004030 0.000267 0.007793
187.000000 0.004031 0.000265 0.007796
188.000000 0.004031 0.000262 0.007800
189.000000 0.004032 0.000260 0.007804
190.000000 0.004033 0.000258 0.007807
191.000000 0.004033 0.000254 0.007811
192.000000 0.004033 0.000251 0.007814
193.000000 0.004034 0.000250 0.007818
194.000000 0.004036 0.000251 0.007821
195.000000 0.004038 0.000252 0.007824
196.000000 0.004039 0.000252 0.007827
197.000000 0.004042 0.000254 0.007829
198.000000 0.004043 0.000255 0.007831
199.000000 0.004045 0.000256 0.007834
200.000000 0.004046 0.000256 0.007837
201.000000 0.004047 0.000255 0.007840
202.000000 0.004048 0.000252 0.007845
203.000000 0.004049 0.000249 0.007850
204.000000 0.004050 0.000244 0.007856
205.000000 0.004050 0.000238 0.007863
206.000000 0.004051 0.000231 0.007872
207.000000 0.004052 0.000223 0.007882
208.000000 0.004053 0.000213 0.007894
209.000000 0.004054 0.000201 0.007907
210.000000 0.004055 0.000188 0.007922
211.000000 0.004057 0.000176 0.007938
212.000000 0.004059 0.000163 0.007955
213.000000 0.004060 0.000148 0.007973
214.000000 0.004061 0.000132 0.007991
215.000000 0.004063 0.000116 0.008009
216.000000 0.004064 0.000100 0.008027
217.000000 0.004064 0.000085 0.008044
218.000000 0.004065 0.000069 0.008061
219.000000 0.004065 0.000054 0.008076
220.000000 0.004064 0.000039 0.008089
221.000000 0.004062 0.000023 0.008100
222.000000 0.004059 0.000007 0.008110
223.000000 0.004055 0.000000 0.008118
224.000000 0.004051 0.000000 0.008125
225.000000 0.004047 0.000000 0.008130
226.000000 0.004041 0.000000 0.008135
227.000000 0.004036 0.000000 0.008138
228.000000 0.004029 0.000000 0.008140
229.000000 0.004022 0.000000 0.008142
230.000000 0.004014 0.000000 0.008142
231.000000 0.004006 0.000000 0.008142
232.000000 0.003997 0.000000 0.008142
233.000000 0.003989 0.000000 0.008142
234.000000 0.003981 0.000000 0.008142
235.000000 0.003973 0.000000 0.008144
236.000000 0.003968 0.000000 0.008147
237.000000 0.003963 0.000000 0.008151
238.000000 0.003958 0.000000 0.008156
239.000000 0.003953 0.000000 0.008163
240.000000 0.003949 0.000000 0.008172
241.000000 0.003947 0.000000 0.008184
242.000000 0.003945 0.000000 0.008197
243.000000 0.003945 0.000000 0.008213
244.000000 0.003944 0.000000 0.008231
245.000000 0.003947 0.000000 0.008251
246.000000 0.003950 0.000000 0.008273
247.000000 0.003953 0.000000 0.008296
248.000000 0.003957 0.000000 0.008321
249.000000 0.003961 0.000000 0.008347
250.000000 0.003965 0.000000 0.008373
251.000000 0.003969 0.000000 0.008399
252.000000 0.003973 0.000000 0.008425
253.000000 0.003977 0.000000 0.008451
254.000000 0.003981 0.000000 0.008476
255.000000 0.003986 0.000000 0.008501
256.000000 0.003990 0.000000 0.008525
257.000000 0.003994 0.000000 0.008548
258.000000 0.003997 0.000000 0.008570
259.000000 0.004000 0.000000 0.008590
260.000000 0.004002 0.000000 0.008610
261.000000 0.004004 0.000000 0.008628
262.000000 0.004006 0.000000 0.008645
263.000000 0.004007 0.000000 0.008661
264.000000 0.004007 0.000000 0.008676
265.000000 0.004007 0.000000 0.008690
266.000000 0.004006 0.000000 0.008703
267.000000 0.004005 0.000000 0.008716
268.000000 0.004006 0.000000 0.008727
269.000000 0.004007 0.000000 0.008737
270.000000 0.004008 0.000000 0.008746
271.000000 0.004008 0.000000 0.008754
272.000000 0.004008 0.000000 0.008761
273.000000 0.004007 0.000000 0.008766
274.000000 0.004006 0.000000 0.008772
275.000000 0.004005 0.000000 0.008777
276.000000 0.004003 0.000000 0.008782
277.000000 0.004002 0.000000 0.008786
278.000000 0.004001 0.000000 0.008791
279.000000 0.004001 0.000000 0.008796
280.000000 0.004001 0.000000 0.008800
281.000000 0.004002 0.000000 0.008804
282.000000 0.004002 0.000000 0.008808
283.000000 0.004002 0.000000 0.008813
284.000000 0.004002 0.000000 0.008817
285.000000 0.004002 0.000000 0.008822
286.000000 0.004002 0.000000 0.008827
287.000000 0.004002 0.000000 0.008831
288.000000 0.004003 0.000000 0.008835
289.000000 0.004003 0.000000 0.008838
290.000000 0.004004 0.000000 0.008842
291.000000 0.004006 0.000000 0.008845
292.000000 0.004007 0.000000 0.008849
293.000000 0.004008 0.000000 0.008853
294.000000 0.004010 0.000000 0.008857
295.000000 0.004012 0.000000 0.008861
296.000000 0.004015 0.000000 0.008866
297.000000 0.004017 0.000000 0.008871
298.000000 0.004020 0.000000 0.008876
299.000000 0.004023 0.000000 0.008883
300.000000 0.004026 0.000000 0.008890
301.000000 0.004029 0.000000 0.008899
302.000000 0.004032 0.000000 0.008908
303.000000 0.004035 0.000000 0.008918
304.000000 0.004037 0.000000 0.008928
305.000000 0.004040 0.000000 0.008939
306.000000 0.004044 0.000000 0.008949
307.000000 0.004048 0.000000 0.008960
308.000000 0.004053 0.000000 0.008970
309.000000 0.004058 0.000000 0.008980
310.000000 0.004062 0.000000 0.008990
311.000000 0.004067 0.000000 0.008999
312.000000 0.004072 0.000000 0.009007
313.000000 0.004076 0.000000 0.009015
314.000000 0.004081 0.000000 0.009021
315.000000 0.004085 0.000000 0.009027
316.000000 0.004089 0.000000 0.009032
317.000000 0.004092 0.000000 0.009035
318.000000 0.004094 0.000000 0.009037
319.000000 0.004096 0.000000 0.009037
320.000000 0.004098 0.000000 0.009036
321.000000 0.004098 0.000000 0.009033
322.000000 0.004098 0.000000 0.009029
323.000000 0.004098 0.000000 0.009023
324.000000 0.004097 0.000000 0.009017
325.000000 0.004096 0.000000 0.009010
326.000000 0.004096 0.000000 0.009004
327.000000 0.004096 0.000000 0.008997
328.000000 0.004095 0.000000 0.008990
329.000000 0.004095 0.000000 0.008984
330.000000 0.004094 0.000000 0.008978
331.000000 0.004093 0.000000 0.008972
332.000000 0.004092 0.000000 0.008967
333.000000 0.004091 0.000000 0.008962
334.000000 0.004090 0.000000 0.008958
335.000000 0.004090 0.000000 0.008956
336.000000 0.004090 0.000000 0.008954
337.000000 0.004091 0.000000 0.008953
338.000000 0.004091 0.000000 0.008953
339.000000 0.004092 0.000000 0.008954
340.000000 0.004093 0.000000 0.008957
341.000000 0.004094 0.000000 0.008959
342.000000 0.004096 0.000000 0.008963
343.000000 0.004098 0.000000 0.008966
344.000000 0.004099 0.000000 0.008970
345.000000 0.004101 0.000000 0.008974
346.000000 0.004102 0.000000 0.008979
347.000000 0.004104 0.000000 0.008983
348.000000 0.004105 0.000000 0.008987
349.000000 0.004105 0.000000 0.008991
350.000000 0.004105 0.000000 0.008994
351.000000 0.004105 0.000000 0.008996
352.000000 0.004105 0.000000 0.008998
353.000000 0.004104 0.000000 0.008999
354.000000 0.004103 0.000000 0.008999
355.000000 0.004102 0.000000 0.008999
356.000000 0.004100 0.000000 0.008998
357.000000 0.004098 0.000000 0.008996
358.000000 0.004096 0.000000 0.008993
359.000000 0.004096 0.000000 0.008990
360.000000 0.004096 0.000000 0.008987
361.000000 0.004096 0.000000 0.008984
362.000000 0.004096 0.000000 0.008982
363.000000 0.004095 0.000000 0.008979
364.000000 0.004096 0.000000 0.008977
365.000000 0.004096 0.000000 0.008975
366.000000 0.004097 0.000000 0.008972
367.000000 0.004096 0.000000 0.008970
368.000000 0.004095 0.000000 0.008966
369.000000 0.004094 0.000000 0.008962
370.000000 0.004092 0.000000 0.008958
371.000000 0.004091 0.000000 0.008953
372.000000 0.004091 0.000000 0.008948
373.000000 0.004090 0.000000 0.008942
374.000000 0.004089 0.000000 0.008936
375.000000 0.004088 0.000000 0.008929
376.000000 0.004086 0.000000 0.008922
377.000000 0.004084 0.000000 0.008914
378.000000 0.004081 0.000000 0.008906
379.000000 0.004079 0.000000 0.008896
380.000000 0.004077 0.000000 0.008886
381.000000 0.004074 0.000000 0.008875
382.000000 0.004072 0.000000 0.008864
383.000000 0.004069 0.000000 0.008851
384.000000 0.004066 0.000000 0.008839
385.000000 0.004063 0.000000 0.008826
386.000000 0.004059 0.000000 0.008813
387.000000 0.004056 0.000000 0.008799
388.000000 0.004052 0.000000 0.008785
389.000000 0.004049 0.000000 0.008772
390.000000 0.004046 0.000000 0.008758
391.000000 0.004042 0.000000 0.008744
392.000000 0.004039 0.000000 0.008731
393.000000 0.004036 0.000000 0.008719
394.000000 0.004033 0.000000 0.008707
395.000000 0.004031 0.000000 0.008696
396.000000 0.004030 0.000000 0.008686
397.000000 0.004029 0.000000 0.008677
398.000000 0.004028 0.000000 0.008669
399.000000 0.004027 0.000000 0.008661
400.000000 0.004026 0.000000 0.008654
401.000000 0.004024 0.000000 0.008647
402.000000 0.004023 0.000000 0.008641
403.000000 0.004021 0.000000 0.008635
404.000000 0.004019 0.000000 0.008630
405.000000 0.004017 0.000000 0.008624
406.000000 0.004015 0.000000 0.008619
407.000000 0.004013 0.000000 0.008613
408.000000 0.004011 0.000000 0.008606
409.000000 0.004009 0.000000 0.008598
410.000000 0.004006 0.000000 0.008590
411.000000 0.004003 0.000000 0.008580
412.000000 0.003999 0.000000 0.008569
413.000000 0.003995 0.000000 0.008556
414.000000 0.003990 0.000000 0.008542
415.000000 0.003985 0.000000 0.008526
416.000000 0.003979 0.000000 0.008508
417.000000 0.003972 0.000000 0.008490
418.000000 0.003965 0.000000 0.008469
419.000000 0.003958 0.000000 0.008448
420.000000 0.003951 0.000000 0.008425
421.000000 0.003944 0.000000 0.008402
422.000000 0.003937 0.000000 0.008377
423.000000 0.003930 0.000000 0.008352
424.000000 0.003923 0.000000 0.008327
425.000000 0.003916 0.000000 0.008301
426.000000 0.003909 0.000000 0.008275
427.000000 0.003902 0.000000 0.008248
428.000000 0.003895 0.000000 0.008222
429.000000 0.003888 0.000000 0.008196
430.000000 0.003881 0.000000 0.008171
431.000000 0.003874 0.000000 0.008147
432.000000 0.003867 0.000000 0.008123
433.000000 0.003860 0.000000 0.008101
434.000000 0.003855 0.000000 0.008081
435.000000 0.003849 0.000000 0.008061
436.000000 0.003844 0.000000 0.008044
437.000000 0.003839 0.000000 0.008028
438.000000 0.003834 0.000000 0.008013
439.000000 0.003830 0.000000 0.008000
440.000000 0.003825 0.000000 0.007988
441.000000 0.003821 0.000000 0.007977
442.000000 0.003818 0.000000 0.007967
443.000000 0.003814 0.000000 0.007958
444.000000 0.003810 0.000000 0.007949
445.000000 0.003806 0.000000 0.007941
446.000000 0.003802 0.000000 0.007932
447.000000 0.003797 0.000000 0.007924
448.000000 0.003792 0.000000 0.007915
449.000000 0.003787 0.000000 0.007906
450.000000 0.003781 0.000000 0.007896
451.000000 0.003775 0.000000 0.007887
452.000000 0.003769 0.000000 0.007877
453.000000 0.003764 0.000000 0.007867
454.000000 0.003758 0.000000 0.007858
455.000000 0.003755 0.000000 0.007849
456.000000 0.003751 0.000000 0.007840
457.000000 0.003747 0.000000 0.007831
458.000000 0.003743 0.000000 0.007823
459.000000 0.003740 0.000000 0.007815
460.000000 0.003737 0.000000 0.007807
461.000000 0.003737 0.000000 0.007800
462.000000 0.003736 0.000000 0.007794
463.000000 0.003736 0.000000 0.007788
464.000000 0.003736 0.000000 0.007782
465.000000 0.003738 0.000000 0.007777
466.000000 0.003740 0.000000 0.007773
467.000000 0.003741 0.000000 0.007770
468.000000 0.003743 0.000000 0.007767
469.000000 0.003745 0.000000 0.007765
470.000000 0.003748 0.000000 0.007765
471.000000 0.003750 0.000000 0.007766
472.000000 0.003753 0.000000 0.007768
473.000000 0.003755 0.000000 0.007771
474.000000 0.003757 0.000000 0.007775
475.000000 0.003759 0.000000 0.007781
476.000000 0.003761 0.000000 0.007787
477.000000 0.003763 0.000000 0.007794
478.000000 0.003765 0.000000 0.007801
479.000000 0.003767 0.000000 0.007809
480.000000 0.003768 0.000000 0.007817
481.000000 0.003769 0.000000 0.007825
482.000000 0.003769 0.000000 0.007833
483.000000 0.003770 0.000000 0.007840
484.000000 0.003771 0.000000 0.007847
485.000000 0.003771 0.000000 0.007854
486.000000 0.003771 0.000000 0.007861
487.000000 0.003771 0.000000 0.007868
488.000000 0.003771 0.000000 0.007875
489.000000 0.003770 0.000000 0.007881
490.000000 0.003770 0.000000 0.007888
491.000000 0.003770 0.000000 0.007895
492.000000 0.003770 0.000000 0.007901
493.000000 0.003770 0.000000 0.007909
494.000000 0.003771 0.000000 0.007916
495.000000 0.003773 0.000000 0.007924
496.000000 0.003774 0.000000 0.007933
497.000000 0.003775 0.000000 0.007942
498.000000 0.003777 0.000000 0.007951
499.000000 0.003779 0.000000 0.007960
500.000000 0.003781 0.000000 0.007970
501.000000 0.003784 0.000000 0.007980
502.000000 0.003786 0.000000 0.007990
503.000000 0.003788 0.000000 0.008001
504.000000 0.003790 0.000000 0.008013
505.000000 0.003792 0.000000 0.008025
506.000000 0.003793 0.000000 0.008038
507.000000 0.003795 0.000000 0.008052
508.000000 0.003798 0.000000 0.008066
509.000000 0.003801 0.000000 0.008082
510.000000 0.003803 0.000000 0.008097
511.000000 0.003806 0.000000 0.008114
512.000000 0.003809 0.000000 0.008131
513.000000 0.003812 0.000000 0.008147
514.000000 0.003814 0.000000 0.008164
515.000000 0.003817 0.000000 0.008181
516.000000 0.003820 0.000000 0.008198
517.000000 0.003822 0.000000 0.008214
518.000000 0.003825 0.000000 0.008230
519.000000 0.003827 0.000000 0.008245
520.000000 0.003829 0.000000 0.008259
521.000000 0.003831 0.000000 0.008272
522.000000 0.003832 0.000000 0.008285
523.000000 0.003833 0.000000 0.008296
524.000000 0.003834 0.000000 0.008306
525.000000 0.003834 0.000000 0.008315
526.000000 0.003834 0.000000 0.008323
527.000000 0.003834 0.000000 0.008331
528.000000 0.003834 0.000000 0.008338
529.000000 0.003833 0.000000 0.008345
530.000000 0.003832 0.000000 0.008352
531.000000 0.003831 0.000000 0.008358
532.000000 0.003830 0.000000 0.008363
533.000000 0.003831 0.000000 0.008368
534.000000 0.003831 0.000000 0.008373
535.000000 0.003830 0.000000 0.008377
536.000000 0.003831 0.000000 0.008381
537.000000 0.003831 0.000000 0.008385
538.000000 0.003832 0.000000 0.008389
539.000000 0.003834 0.000000 0.008392
540.000000 0.003835 0.000000 0.008395
541.000000 0.003836 0.000000 0.008398
542.000000 0.003838 0.000000 0.008401
543.000000 0.003839 0.000000 0.008404
544.000000 0.003840 0.000000 0.008406
545.000000 0.003841 0.000000 0.008407
546.000000 0.003842 0.000000 0.008409
547.000000 0.003843 0.000000 0.008409
548.000000 0.003844 0.000000 0.008410
549.000000 0.003846 0.000000 0.008410
550.000000 0.003848 0.000000 0.008409
551.000000 0.003849 0.000000 0.008408
552.000000 0.003851 0.000000 0.008406
553.000000 0.003852 0.000000 0.008404
554.000000 0.003854 0.000000 0.008401
555.000000 0.003855 0.000000 0.008397
556.000000 0.003856 0.000000 0.008393
557.000000 0.003857 0.000000 0.008388
558.000000 0.003858 0.000000 0.008383
559.000000 0.003858 0.000000 0.008376
560.000000 0.003858 0.000000 0.008370
561.000000 0.003859 0.000000 0.008362
562.000000 0.003858 0.000000 0.008354
563.000000 0.003858 0.000000 0.008346
564.000000 0.003858 0.000000 0.008337
565.000000 0.003857 0.000000 0.008328
566.000000 0.003856 0.000000 0.008319
567.000000 0.003855 0.000000 0.008310
568.000000 0.003853 0.000000 0.008301
569.000000 0.003852 0.000000 0.008292
570.000000 0.003850 0.000000 0.008283
571.000000 0.003848 0.000000 0.008275
572.000000 0.003845 0.000000 0.008266
573.000000 0.003843 0.000000 0.008258
574.000000 0.003839 0.000000 0.008249
575.000000 0.003836 0.000000 0.008240
576.000000 0.003833 0.000000 0.008231
577.000000 0.003829 0.000000 0.008223
578.000000 0.003825 0.000000 0.008214
579.000000 0.003822 0.000000 0.008204
580.000000 0.003822 0.000000 0.008195
581.000000 0.003821 0.000000 0.008186
582.000000 0.003821 0.000000 0.008175
583.000000 0.003820 0.000000 0.008165
584.000000 0.003819 0.000000 0.008153
585.000000 0.003818 0.000000 0.008141
586.000000 0.003817 0.000000 0.008129
587.000000 0.003815 0.000000 0.008116
588.000000 0.003813 0.000000 0.008102
589.000000 0.003811 0.000000 0.008087
590.000000 0.003808 0.000000 0.008072
591.000000 0.003806 0.000000 0.008057
592.000000 0.003804 0.000000 0.008040
593.000000 0.003802 0.000000 0.008024
594.000000 0.003800 0.000000 0.008007
595.000000 0.003797 0.000000 0.007989
596.000000 0.003794 0.000000 0.007972
597.000000 0.003793 0.000000 0.007955
598.000000 0.003793 0.000000 0.007938
599.000000 0.003792 0.000000 0.007920
600.000000 0.003792 0.000000 0.007904
601.000000 0.003791 0.000000 0.007887
602.000000 0.003791 0.000000 0.007871
603.000000 0.003790 0.000000 0.007856
604.000000 0.003789 0.000000 0.007841
605.000000 0.003788 0.000000 0.007828
606.000000 0.003787 0.000000 0.007815
607.000000 0.003787 0.000000 0.007804
608.000000 0.003786 0.000000 0.007794
609.000000 0.003786 0.000000 0.007785
610.000000 0.003785 0.000000 0.007778
611.000000 0.003784 0.000000 0.007772
612.000000 0.003784 0.000000 0.007767
613.000000 0.003783 0.000000 0.007763
614.000000 0.003783 0.000000 0.007759
615.000000 0.003783 0.000000 0.007756
616.000000 0.003783 0.000000 0.007753
617.000000 0.003786 0.000000 0.007751
618.000000 0.003788 0.000000 0.007749
619.000000 0.003790 0.000000 0.007748
620.000000 0.003792 0.000000 0.007746
621.000000 0.003795 0.000000 0.007744
622.000000 0.003797 0.000000 0.007742
623.000000 0.003799 0.000000 0.007739
624.000000 0.003801 0.000000 0.007737
625.000000 0.003802 0.000000 0.007734
626.000000 0.003803 0.000000 0.007732
627.000000 0.003804 0.000000 0.007729
628.000000 0.003805 0.000000 0.007726
629.000000 0.003805 0.000000 0.007723
630.000000 0.003806 0.000000 0.007719
631.000000 0.003806 0.000000 0.007717
632.000000 0.003806 0.000000 0.007714
633.000000 0.003805 0.000000 0.007712
634.000000 0.003805 0.000000 0.007710
635.000000 0.003804 0.000000 0.007708
636.000000 0.003803 0.000000 0.007707
637.000000 0.003803 0.000000 0.007706
638.000000 0.003803 0.000000 0.007707
639.000000 0.003803 0.000000 0.007708
640.000000 0.003803 0.000000 0.007710
641.000000 0.003803 0.000000 0.007713
642.000000 0.003802 0.000000 0.007717
643.000000 0.003802 0.000000 0.007722
644.000000 0.003801 0.000000 0.007728
645.000000 0.003800 0.000000 0.007736
646.000000 0.003800 0.000000 0.007744
647.000000 0.003799 0.000000 0.007753
648.000000 0.003799 0.000000 0.007763
649.000000 0.003798 0.000000 0.007774
650.000000 0.003797 0.000000 0.007785
651.000000 0.003796 0.000000 0.007798
652.000000 0.003796 0.000000 0.007810
653.000000 0.003795 0.000000 0.007824
654.000000 0.003794 0.000000 0.007837
655.000000 0.003793 0.000000 0.007850
656.000000 0.003792 0.000000 0.007864
657.000000 0.003792 0.000000 0.007878
658.000000 0.003792 0.000000 0.007892
659.000000 0.003791 0.000000 0.007906
660.000000 0.003791 0.000000 0.007920
661.000000 0.003791 0.000000 0.007934
662.000000 0.003791 0.000000 0.007948
663.000000 0.003791 0.000000 0.007961
664.000000 0.003793 0.000000 0.007975
665.000000 0.003795 0.000000 0.007989
666.000000 0.003797 0.000000 0.008002
667.000000 0.003799 0.000000 0.008016
668.000000 0.003800 0.000000 0.008030
669.000000 0.003802 0.000000 0.008044
670.000000 0.003804 0.000000 0.008058
671.000000 0.003806 0.000000 0.008072
672.000000 0.003808 0.000000 0.008086
673.000000 0.003812 0.000000 0.008100
674.000000 0.003817 0.000000 0.008115
675.000000 0.003822 0.000000 0.008129
676.000000 0.003827 0.000000 0.008144
677.000000 0.003831 0.000000 0.008160
678.000000 0.003836 0.000000 0.008175
679.000000 0.003840 0.000000 0.008191
680.000000 0.003845 0.000000 0.008208
681.000000 0.003849 0.000000 0.008224
682.000000 0.003854 0.000000 0.008241
683.000000 0.003859 0.000000 0.008257
684.000000 0.003864 0.000000 0.008274
685.000000 0.003868 0.000000 0.008291
686.000000 0.003873 0.000000 0.008307
687.000000 0.003877 0.000000 0.008323
688.000000 0.003881 0.000000 0.008339
689.000000 0.003885 0.000000 0.008355
690.000000 0.003889 0.000000 0.008370
691.000000 0.003893 0.000000 0.008386
692.000000 0.003897 0.000000 0.008401
693.000000 0.003900 0.000000 0.008416
694.000000 0.003904 0.000000 0.008430
695.000000 0.003908 0.000000 0.008444
696.000000 0.003911 0.000000 0.008458
697.000000 0.003915 0.000000 0.008471
698.000000 0.003918 0.000000 0.008485
699.000000 0.003921 0.000000 0.008498
700.000000 0.003925 0.000000 0.008510
701.000000 0.003928 0.000000 0.008523
702.000000 0.003931 0.000000 0.008535
703.000000 0.003934 0.000000 0.008546
704.000000 0.003937 0.000000 0.008557
705.000000 0.003940 0.000000 0.008568
706.000000 0.003943 0.000000 0.008578
707.000000 0.003946 0.000000 0.008588
708.000000 0.003949 0.000000 0.008598
709.000000 0.003953 0.000000 0.008607
710.000000 0.003957 0.000000 0.008616
711.000000 0.003961 0.000000 0.008624
712.000000 0.003965 0.000000 0.008632
713.000000 0.003969 0.000000 0.008640
714.000000 0.003973 0.000000 0.008647
715.000000 0.003977 0.000000 0.008654
716.000000 0.003981 0.000000 0.008660
717.000000 0.003984 0.000000 0.008666
718.000000 0.003988 0.000000 0.008672
719.000000 0.003991 0.000000 0.008677
720.000000 0.003994 0.000000 0.008682
721.000000 0.003997 0.000000 0.008686
722.000000 0.003999 0.000000 0.008690
723.000000 0.004001 0.000000 0.008692
724.000000 0.004003 0.000000 0.008694
725.000000 0.004005 0.000000 0.008695
726.000000 0.004006 0.000000 0.008696
727.000000 0.004007 0.000000 0.008696
728.000000 0.004007 0.000000 0.008695
729.000000 0.004008 0.000000 0.008694
730.000000 0.004008 0.000000 0.008692
731.000000 0.004008 0.000000 0.008689
732.000000 0.004008 0.000000 0.008686
733.000000 0.004007 0.000000 0.008683
734.000000 0.004007 0.000000 0.008679
735.000000 0.004006 0.000000 0.008675
736.000000 0.004006 0.000000 0.008670
737.000000 0.004005 0.000000 0.008666
738.000000 0.004004 0.000000 0.008661
739.000000 0.004004 0.000000 0.008655
740.000000 0.004003 0.000000 0.008650
741.000000 0.004002 0.000000 0.008644
742.000000 0.004001 0.000000 0.008639
743.000000 0.004000 0.000000 0.008633
744.000000 0.003999 0.000000 0.008627
745.000000 0.003999 0.000000 0.008621
746.000000 0.003999 0.000000 0.008614
747.000000 0.003999 0.000000 0.008607
748.000000 0.003998 0.000000 0.008599
749.000000 0.003998 0.000000 0.008592
750.000000 0.003997 0.000000 0.008583
751.000000 0.003997 0.000000 0.008574
752.000000 0.003996 0.000000 0.008565
753.000000 0.003995 0.000000 0.008556
754.000000 0.003994 0.000000 0.008545
755.000000 0.003993 0.000000 0.008535
756.000000 0.003992 0.000000 0.008524
757.000000 0.003991 0.000000 0.008513
758.000000 0.003990 0.000000 0.008501
759.000000 0.003990 0.000000 0.008489
760.000000 0.003990 0.000000 0.008476
761.000000 0.003990 0.000000 0.008464
762.000000 0.003989 0.000000 0.008450
763.000000 0.003989 0.000000 0.008436
764.000000 0.003989 0.000000 0.008422
765.000000 0.003989 0.000000 0.008407
766.000000 0.003988 0.000000 0.008391
767.000000 0.003988 0.000000 0.008375
768.000000 0.003988 0.000000 0.008359
769.000000 0.003987 0.000000 0.008342
770.000000 0.003987 0.000000 0.008324
771.000000 0.003987 0.000000 0.008307
772.000000 0.003987 0.000000 0.008289
773.000000 0.003986 0.000000 0.008270
774.000000 0.003986 0.000000 0.008252
775.000000 0.003985 0.000000 0.008234
776.000000 0.003984 0.000000 0.008216
777.000000 0.003983 0.000000 0.008198
778.000000 0.003981 0.000000 0.008180
779.000000 0.003980 0.000000 0.008163
780.000000 0.003978 0.000000 0.008145
781.000000 0.003977 0.000000 0.008129
782.000000 0.003975 0.000000 0.008112
783.000000 0.003974 0.000000 0.008096
784.000000 0.003973 0.000000 0.008080
785.000000 0.003972 0.000000 0.008065
786.000000 0.003970 0.000000 0.008049
787.000000 0.003969 0.000000 0.008033
788.000000 0.003967 0.000000 0.008018
789.000000 0.003965 0.000000 0.008002
790.000000 0.003964 0.000000 0.007986
791.000000 0.003962 0.000000 0.007970
792.000000 0.003960 0.000000 0.007954
793.000000 0.003958 0.000000 0.007938
794.000000 0.003956 0.000000 0.007921
795.000000 0.003954 0.000004 0.007905
796.000000 0.003953 0.000017 0.007888
797.000000 0.003951 0.000030 0.007871
798.000000 0.003949 0.000043 0.007855
799.000000 0.003947 0.000055 0.007838
800.000000 0.003945 0.000068 0.007821
801.000000 0.003943 0.000081 0.007804
802.000000 0.003941 0.000094 0.007787
803.000000 0.003938 0.000106 0.007770
804.000000 0.003936 0.000119 0.007754
805.000000 0.003934 0.000131 0.007737
806.000000 0.003932 0.000143 0.007720
807.000000 0.003929 0.000155 0.007703
808.000000 0.003927 0.000166 0.007687
809.000000 0.003924 0.000178 0.007671
810.000000 0.003922 0.000189 0.007655
811.000000 0.003919 0.000200 0.007639
812.000000 0.003917 0.000210 0.007624
813.000000 0.003915 0.000220 0.007609
814.000000 0.003912 0.000230 0.007595
815.000000 0.003910 0.000239 0.007581
816.000000 0.003908 0.000248 0.007568
817.000000 0.003906 0.000257 0.007556
818.000000 0.003905 0.000265 0.007544
819.000000 0.003903 0.000274 0.007533
820.000000 0.003903 0.000283 0.007522
821.000000 0.003903 0.000294 0.007513
822.000000 0.003904 0.000304 0.007504
823.000000 0.003905 0.000314 0.007496
824.000000 0.003905 0.000322 0.007488
825.000000 0.003907 0.000332 0.007482
826.000000 0.003908 0.000341 0.007476
827.000000 0.003910 0.000349 0.007470
828.000000 0.003911 0.000357 0.007465
829.000000 0.003912 0.000364 0.007460
830.000000 0.003913 0.000371 0.007455
831.000000 0.003914 0.000377 0.007450
832.000000 0.003914 0.000383 0.007446
833.000000 0.003915 0.000389 0.007441
834.000000 0.003916 0.000394 0.007437
835.000000 0.003916 0.000399 0.007433
836.000000 0.003916 0.000404 0.007429
837.000000 0.003918 0.000411 0.007425
838.000000 0.003920 0.000420 0.007421
839.000000 0.003923 0.000429 0.007417
840.000000 0.003925 0.000438 0.007413
841.000000 0.003928 0.000447 0.007409
842.000000 0.003930 0.000456 0.007405
843.000000 0.003932 0.000464 0.007401
844.000000 0.003934 0.000472 0.007397
845.000000 0.003936 0.000479 0.007393
846.000000 0.003938 0.000486 0.007389
847.000000 0.003941 0.000497 0.007385
848.000000 0.003944 0.000508 0.007380
849.000000 0.003948 0.000519 0.007376
850.000000 0.003951 0.000529 0.007372
851.000000 0.003954 0.000539 0.007369
852.000000 0.003957 0.000548 0.007365
853.000000 0.003959 0.000557 0.007362
854.000000 0.003962 0.000565 0.007359
855.000000 0.003964 0.000572 0.007356
856.000000 0.003966 0.000579 0.007353
857.000000 0.003968 0.000585 0.007351
858.000000 0.003970 0.000591 0.007348
859.000000 0.003972 0.000596 0.007347
860.000000 0.003973 0.000601 0.007345
861.000000 0.003975 0.000605 0.007345
862.000000 0.003977 0.000609 0.007344
863.000000 0.003978 0.000611 0.007345
864.000000 0.003980 0.000614 0.007346
865.000000 0.003982 0.000616 0.007347
866.000000 0.003984 0.000618 0.007350
867.000000 0.003986 0.000620 0.007352
868.000000 0.003988 0.000621 0.007355
869.000000 0.003991 0.000622 0.007359
870.000000 0.003993 0.000623 0.007362
871.000000 0.003995 0.000624 0.007366
872.000000 0.003998 0.000626 0.007370
873.000000 0.004000 0.000627 0.007373
874.000000 0.004003 0.000629 0.007377
875.000000 0.004006 0.000631 0.007381
876.000000 0.004008 0.000632 0.007384
877.000000 0.004011 0.000633 0.007388
878.000000 0.004013 0.000634 0.007392
879.000000 0.004015 0.000634 0.007395
880.000000 0.004016 0.000634 0.007399
881.000000 0.004018 0.000634 0.007402
882.000000 0.004019 0.000633 0.007405
883.000000 0.004020 0.000632 0.007408
884.000000 0.004021 0.000631 0.007411
885.000000 0.004023 0.000632 0.007414
886.000000 0.004025 0.000634 0.007416
887.000000 0.004027 0.000635 0.007419
888.000000 0.004029 0.000637 0.007421
889.000000 0.004031 0.000638 0.007424
890.000000 0.004033 0.000639 0.007426
891.000000 0.004034 0.000641 0.007428
892.000000 0.004036 0.000641 0.007431
893.000000 0.004037 0.000642 0.007433
894.000000 0.004039 0.000643 0.007435
895.000000 0.004041 0.000646 0.007436
896.000000 0.004044 0.000650 0.007438
897.000000 0.004047 0.000654 0.007440
898.000000 0.004049 0.000658 0.007441
899.000000 0.004052 0.000661 0.007443
900.000000 0.004054 0.000664 0.007444
901.000000 0.004057 0.000667 0.007446
902.000000 0.004059 0.000670 0.007448
903.000000 0.004061 0.000672 0.007450
904.000000 0.004063 0.000674 0.007451
905.000000 0.004065 0.000676 0.007453
906.000000 0.004066 0.000678 0.007454
907.000000 0.004068 0.000680 0.007455
908.000000 0.004069 0.000681 0.007456
909.000000 0.004069 0.000682 0.007457
910.000000 0.004070 0.000682 0.007457
911.000000 0.004070 0.000683 0.007458
912.000000 0.004070 0.000683 0.007458
913.000000 0.004070 0.000682 0.007458
914.000000 0.004070 0.000682 0.007458
915.000000 0.004070 0.000682 0.007458
916.000000 0.004070 0.000681 0.007458
917.000000 0.004069 0.000680 0.007458
918.000000 0.004068 0.000679 0.007458
919.000000 0.004068 0.000677 0.007458
920.000000 0.004067 0.000676 0.007458
921.000000 0.004065 0.000673 0.007458
922.000000 0.004064 0.000670 0.007458
923.000000 0.004063 0.000667 0.007459
924.000000 0.004061 0.000663 0.007460
925.000000 0.004060 0.000660 0.007461
926.000000 0.004060 0.000658 0.007462
927.000000 0.004059 0.000655 0.007463
928.000000 0.004058 0.000652 0.007464
929.000000 0.004057 0.000649 0.007466
930.000000 0.004056 0.000645 0.007467
931.000000 0.004055 0.000641 0.007469
932.000000 0.004053 0.000635 0.007472
933.000000 0.004052 0.000630 0.007474
934.000000 0.004050 0.000624 0.007476
935.000000 0.004048 0.000617 0.007479
936.000000 0.004046 0.000610 0.007482
937.000000 0.004044 0.000603 0.007485
938.000000 0.004042 0.000595 0.007488
939.000000 0.004039 0.000587 0.007492
940.000000 0.004036 0.000578 0.007495
941.000000 0.004033 0.000568 0.007499
942.000000 0.004030 0.000558 0.007502
943.000000 0.004027 0.000548 0.007506
944.000000 0.004026 0.000542 0.007510
945.000000 0.004025 0.000536 0.007513
946.000000 0.004023 0.000529 0.007517
947.000000 0.004021 0.000522 0.007521
948.000000 0.004020 0.000517 0.007524
949.000000 0.004019 0.000511 0.007528
950.000000 0.004019 0.000508 0.007531
951.000000 0.004020 0.000504 0.007535
952.000000 0.004020 0.000501 0.007538
953.000000 0.004019 0.000496 0.007542
954.000000 0.004020 0.000493 0.007547
955.000000 0.004020 0.000489 0.007551
956.000000 0.004020 0.000486 0.007555
957.000000 0.004021 0.000482 0.007560
958.000000 0.004022 0.000479 0.007565
959.000000 0.004023 0.000475 0.007570
960.000000 0.004023 0.000471 0.007575
961.000000 0.004024 0.000467 0.007581
962.000000 0.004025 0.000463 0.007587
963.000000 0.004026 0.000458 0.007594
964.000000 0.004026 0.000452 0.007601
965.000000 0.004027 0.000445 0.007609
966.000000 0.004028 0.000437 0.007618
967.000000 0.004028 0.000429 0.007628
968.000000 0.004029 0.000419 0.007639
969.000000 0.004030 0.000408 0.007651
970.000000 0.004030 0.000396 0.007664
971.000000 0.004030 0.000383 0.007677
972.000000 0.004031 0.000369 0.007692
973.000000 0.004033 0.000358 0.007708
974.000000 0.004036 0.000347 0.007725
975.000000 0.004039 0.000334 0.007743
976.000000 0.004041 0.000320 0.007763
977.000000 0.004044 0.000305 0.007783
978.000000 0.004047 0.000289 0.007804
979.000000 0.004050 0.000273 0.007827
980.000000 0.004053 0.000256 0.007850
981.000000 0.004056 0.000239 0.007874
982.000000 0.004060 0.000222 0.007898
983.000000 0.004064 0.000205 0.007924
984.000000 0.004068 0.000187 0.007950
985.000000 0.004072 0.000168 0.007976
986.000000 0.004076 0.000149 0.008004
987.000000 0.004080 0.000128 0.008032
988.000000 0.004085 0.000110 0.008061
989.000000 0.004091 0.000092 0.008090
990.000000 0.004098 0.000077 0.008120
991.000000 0.004106 0.000062 0.008151
992.000000 0.004114 0.000045 0.008182
993.000000 0.004121 0.000029 0.008214
994.000000 0.004129 0.000011 0.008247
995.000000 0.004137 0.000000 0.008281
996.000000 0.004145 0.000000 0.008315
997.000000 0.004153 0.000000 0.008351
998.000000 0.004161 0.000000 0.008387
999.000000 0.004170 0.000000 0.008425


==> plots2/dat_files/sm4_stacked_mae_data.dat <==
# time_step mae mae_minus_std_ae mae_plus_std_ae
0.000000 0.005657 0.000000 0.013337
1.000000 0.005385 0.000000 0.012699
2.000000 0.005209 0.000000 0.012390
3.000000 0.005107 0.000000 0.012321
4.000000 0.005080 0.000000 0.012424
5.000000 0.005103 0.000000 0.012634
6.000000 0.005145 0.000000 0.012899
7.000000 0.005207 0.000000 0.013188
8.000000 0.005273 0.000000 0.013479
9.000000 0.005336 0.000000 0.013752
10.000000 0.005389 0.000000 0.013998
11.000000 0.005435 0.000000 0.014213
12.000000 0.005473 0.000000 0.014392
13.000000 0.005499 0.000000 0.014533
14.000000 0.005511 0.000000 0.014632
15.000000 0.005509 0.000000 0.014690
16.000000 0.005495 0.000000 0.014712
17.000000 0.005468 0.000000 0.014699
18.000000 0.005433 0.000000 0.014657
19.000000 0.005392 0.000000 0.014591
20.000000 0.005341 0.000000 0.014503
21.000000 0.005285 0.000000 0.014399
22.000000 0.005227 0.000000 0.014285
23.000000 0.005171 0.000000 0.014164
24.000000 0.005122 0.000000 0.014040
25.000000 0.005073 0.000000 0.013911
26.000000 0.005028 0.000000 0.013780
27.000000 0.004984 0.000000 0.013647
28.000000 0.004944 0.000000 0.013514
29.000000 0.004904 0.000000 0.013380
30.000000 0.004863 0.000000 0.013246
31.000000 0.004828 0.000000 0.013113
32.000000 0.004792 0.000000 0.012978
33.000000 0.004755 0.000000 0.012842
34.000000 0.004715 0.000000 0.012702
35.000000 0.004674 0.000000 0.012561
36.000000 0.004632 0.000000 0.012419
37.000000 0.004589 0.000000 0.012276
38.000000 0.004547 0.000000 0.012133
39.000000 0.004505 0.000000 0.011989
40.000000 0.004464 0.000000 0.011845
41.000000 0.004427 0.000000 0.011702
42.000000 0.004389 0.000000 0.011558
43.000000 0.004353 0.000000 0.011415
44.000000 0.004316 0.000000 0.011271
45.000000 0.004278 0.000000 0.011128
46.000000 0.004241 0.000000 0.010988
47.000000 0.004206 0.000000 0.010851
48.000000 0.004170 0.000000 0.010717
49.000000 0.004134 0.000000 0.010584
50.000000 0.004098 0.000000 0.010455
51.000000 0.004061 0.000000 0.010329
52.000000 0.004024 0.000000 0.010207
53.000000 0.003988 0.000000 0.010090
54.000000 0.003951 0.000000 0.009978
55.000000 0.003913 0.000000 0.009871
56.000000 0.003883 0.000000 0.009773
57.000000 0.003868 0.000000 0.009687
58.000000 0.003854 0.000000 0.009608
59.000000 0.003840 0.000000 0.009537
60.000000 0.003826 0.000000 0.009472
61.000000 0.003811 0.000000 0.009415
62.000000 0.003797 0.000000 0.009366
63.000000 0.003781 0.000000 0.009324
64.000000 0.003766 0.000000 0.009291
65.000000 0.003751 0.000000 0.009265
66.000000 0.003734 0.000000 0.009246
67.000000 0.003718 0.000000 0.009235
68.000000 0.003715 0.000000 0.009235
69.000000 0.003716 0.000000 0.009241
70.000000 0.003716 0.000000 0.009253
71.000000 0.003715 0.000000 0.009269
72.000000 0.003714 0.000000 0.009289
73.000000 0.003713 0.000000 0.009314
74.000000 0.003710 0.000000 0.009344
75.000000 0.003711 0.000000 0.009379
76.000000 0.003711 0.000000 0.009419
77.000000 0.003710 0.000000 0.009463
78.000000 0.003709 0.000000 0.009510
79.000000 0.003708 0.000000 0.009562
80.000000 0.003705 0.000000 0.009616
81.000000 0.003702 0.000000 0.009673
82.000000 0.003700 0.000000 0.009732
83.000000 0.003699 0.000000 0.009794
84.000000 0.003700 0.000000 0.009859
85.000000 0.003702 0.000000 0.009925
86.000000 0.003705 0.000000 0.009994
87.000000 0.003708 0.000000 0.010063
88.000000 0.003711 0.000000 0.010133
89.000000 0.003714 0.000000 0.010204
90.000000 0.003718 0.000000 0.010276
91.000000 0.003724 0.000000 0.010350
92.000000 0.003731 0.000000 0.010424
93.000000 0.003739 0.000000 0.010499
94.000000 0.003746 0.000000 0.010572
95.000000 0.003753 0.000000 0.010644
96.000000 0.003759 0.000000 0.010713
97.000000 0.003764 0.000000 0.010779
98.000000 0.003771 0.000000 0.010844
99.000000 0.003778 0.000000 0.010906
100.000000 0.003792 0.000000 0.010969
101.000000 0.003807 0.000000 0.011031
102.000000 0.003824 0.000000 0.011091
103.000000 0.003840 0.000000 0.011148
104.000000 0.003856 0.000000 0.011202
105.000000 0.003872 0.000000 0.011253
106.000000 0.003886 0.000000 0.011301
107.000000 0.003904 0.000000 0.011347
108.000000 0.003921 0.000000 0.011389
109.000000 0.003937 0.000000 0.011428
110.000000 0.003952 0.000000 0.011464
111.000000 0.003967 0.000000 0.011496
112.000000 0.003986 0.000000 0.011527
113.000000 0.004005 0.000000 0.011556
114.000000 0.004023 0.000000 0.011581
115.000000 0.004041 0.000000 0.011604
116.000000 0.004058 0.000000 0.011624
117.000000 0.004075 0.000000 0.011642
118.000000 0.004090 0.000000 0.011658
119.000000 0.004105 0.000000 0.011672
120.000000 0.004120 0.000000 0.011686
121.000000 0.004134 0.000000 0.011699
122.000000 0.004148 0.000000 0.011712
123.000000 0.004161 0.000000 0.011724
124.000000 0.004174 0.000000 0.011735
125.000000 0.004186 0.000000 0.011745
126.000000 0.004197 0.000000 0.011754
127.000000 0.004208 0.000000 0.011762
128.000000 0.004217 0.000000 0.011768
129.000000 0.004225 0.000000 0.011773
130.000000 0.004232 0.000000 0.011777
131.000000 0.004238 0.000000 0.011779
132.000000 0.004244 0.000000 0.011780
133.000000 0.004248 0.000000 0.011780
134.000000 0.004252 0.000000 0.011781
135.000000 0.004254 0.000000 0.011781
136.000000 0.004256 0.000000 0.011781
137.000000 0.004256 0.000000 0.011780
138.000000 0.004255 0.000000 0.011779
139.000000 0.004255 0.000000 0.011778
140.000000 0.004253 0.000000 0.011777
141.000000 0.004252 0.000000 0.011776
142.000000 0.004249 0.000000 0.011775
143.000000 0.004246 0.000000 0.011775
144.000000 0.004243 0.000000 0.011776
145.000000 0.004238 0.000000 0.011777
146.000000 0.004234 0.000000 0.011778
147.000000 0.004228 0.000000 0.011781
148.000000 0.004223 0.000000 0.011784
149.000000 0.004217 0.000000 0.011787
150.000000 0.004210 0.000000 0.011791
151.000000 0.004204 0.000000 0.011797
152.000000 0.004199 0.000000 0.011803
153.000000 0.004193 0.000000 0.011811
154.000000 0.004187 0.000000 0.011819
155.000000 0.004181 0.000000 0.011828
156.000000 0.004174 0.000000 0.011838
157.000000 0.004167 0.000000 0.011847
158.000000 0.004160 0.000000 0.011858
159.000000 0.004154 0.000000 0.011869
160.000000 0.004148 0.000000 0.011880
161.000000 0.004143 0.000000 0.011893
162.000000 0.004139 0.000000 0.011906
163.000000 0.004135 0.000000 0.011919
164.000000 0.004132 0.000000 0.011933
165.000000 0.004128 0.000000 0.011945
166.000000 0.004126 0.000000 0.011957
167.000000 0.004124 0.000000 0.011968
168.000000 0.004121 0.000000 0.011978
169.000000 0.004118 0.000000 0.011985
170.000000 0.004114 0.000000 0.011991
171.000000 0.004110 0.000000 0.011995
172.000000 0.004104 0.000000 0.011996
173.000000 0.004098 0.000000 0.011994
174.000000 0.004090 0.000000 0.011989
175.000000 0.004082 0.000000 0.011981
176.000000 0.004072 0.000000 0.011970
177.000000 0.004063 0.000000 0.011958
178.000000 0.004056 0.000000 0.011944
179.000000 0.004049 0.000000 0.011930
180.000000 0.004043 0.000000 0.011915
181.000000 0.004037 0.000000 0.011898
182.000000 0.004030 0.000000 0.011880
183.000000 0.004023 0.000000 0.011861
184.000000 0.004015 0.000000 0.011841
185.000000 0.004009 0.000000 0.011822
186.000000 0.004005 0.000000 0.011803
187.000000 0.004002 0.000000 0.011784
188.000000 0.004000 0.000000 0.011765
189.000000 0.003998 0.000000 0.011745
190.000000 0.003995 0.000000 0.011725
191.000000 0.003992 0.000000 0.011704
192.000000 0.003990 0.000000 0.011684
193.000000 0.003987 0.000000 0.011662
194.000000 0.003983 0.000000 0.011640
195.000000 0.003980 0.000000 0.011617
196.000000 0.003977 0.000000 0.011595
197.000000 0.003973 0.000000 0.011572
198.000000 0.003969 0.000000 0.011548
199.000000 0.003964 0.000000 0.011523
200.000000 0.003960 0.000000 0.011497
201.000000 0.003955 0.000000 0.011470
202.000000 0.003949 0.000000 0.011441
203.000000 0.003945 0.000000 0.011411
204.000000 0.003941 0.000000 0.011380
205.000000 0.003937 0.000000 0.011345
206.000000 0.003932 0.000000 0.011309
207.000000 0.003928 0.000000 0.011270
208.000000 0.003923 0.000000 0.011230
209.000000 0.003918 0.000000 0.011189
210.000000 0.003914 0.000000 0.011146
211.000000 0.003909 0.000000 0.011102
212.000000 0.003905 0.000000 0.011056
213.000000 0.003900 0.000000 0.011010
214.000000 0.003895 0.000000 0.010962
215.000000 0.003890 0.000000 0.010914
216.000000 0.003885 0.000000 0.010864
217.000000 0.003879 0.000000 0.010813
218.000000 0.003874 0.000000 0.010762
219.000000 0.003868 0.000000 0.010708
220.000000 0.003861 0.000000 0.010654
221.000000 0.003854 0.000000 0.010598
222.000000 0.003847 0.000000 0.010542
223.000000 0.003839 0.000000 0.010484
224.000000 0.003831 0.000000 0.010427
225.000000 0.003823 0.000000 0.010368
226.000000 0.003815 0.000000 0.010310
227.000000 0.003806 0.000000 0.010251
228.000000 0.003796 0.000000 0.010192
229.000000 0.003786 0.000000 0.010134
230.000000 0.003775 0.000000 0.010074
231.000000 0.003763 0.000000 0.010015
232.000000 0.003751 0.000000 0.009956
233.000000 0.003738 0.000000 0.009897
234.000000 0.003725 0.000000 0.009839
235.000000 0.003711 0.000000 0.009782
236.000000 0.003697 0.000000 0.009726
237.000000 0.003683 0.000000 0.009670
238.000000 0.003669 0.000000 0.009617
239.000000 0.003657 0.000000 0.009564
240.000000 0.003644 0.000000 0.009513
241.000000 0.003631 0.000000 0.009463
242.000000 0.003618 0.000000 0.009414
243.000000 0.003605 0.000000 0.009364
244.000000 0.003591 0.000000 0.009314
245.000000 0.003576 0.000000 0.009264
246.000000 0.003563 0.000000 0.009213
247.000000 0.003552 0.000000 0.009163
248.000000 0.003540 0.000000 0.009111
249.000000 0.003528 0.000000 0.009059
250.000000 0.003516 0.000000 0.009006
251.000000 0.003503 0.000000 0.008953
252.000000 0.003489 0.000000 0.008900
253.000000 0.003476 0.000000 0.008846
254.000000 0.003464 0.000000 0.008793
255.000000 0.003451 0.000000 0.008740
256.000000 0.003439 0.000000 0.008688
257.000000 0.003427 0.000000 0.008636
258.000000 0.003414 0.000000 0.008583
259.000000 0.003402 0.000000 0.008532
260.000000 0.003389 0.000000 0.008481
261.000000 0.003378 0.000000 0.008431
262.000000 0.003367 0.000000 0.008382
263.000000 0.003357 0.000000 0.008334
264.000000 0.003348 0.000000 0.008288
265.000000 0.003339 0.000000 0.008243
266.000000 0.003330 0.000000 0.008199
267.000000 0.003322 0.000000 0.008157
268.000000 0.003314 0.000000 0.008117
269.000000 0.003307 0.000000 0.008079
270.000000 0.003301 0.000000 0.008043
271.000000 0.003295 0.000000 0.008007
272.000000 0.003290 0.000000 0.007974
273.000000 0.003285 0.000000 0.007942
274.000000 0.003281 0.000000 0.007912
275.000000 0.003277 0.000000 0.007883
276.000000 0.003273 0.000000 0.007857
277.000000 0.003269 0.000000 0.007831
278.000000 0.003265 0.000000 0.007808
279.000000 0.003262 0.000000 0.007785
280.000000 0.003258 0.000000 0.007763
281.000000 0.003254 0.000000 0.007743
282.000000 0.003250 0.000000 0.007724
283.000000 0.003246 0.000000 0.007705
284.000000 0.003242 0.000000 0.007687
285.000000 0.003236 0.000000 0.007668
286.000000 0.003230 0.000000 0.007650
287.000000 0.003224 0.000000 0.007632
288.000000 0.003217 0.000000 0.007613
289.000000 0.003210 0.000000 0.007596
290.000000 0.003202 0.000000 0.007578
291.000000 0.003194 0.000000 0.007560
292.000000 0.003185 0.000000 0.007542
293.000000 0.003177 0.000000 0.007524
294.000000 0.003168 0.000000 0.007507
295.000000 0.003160 0.000000 0.007489
296.000000 0.003151 0.000000 0.007471
297.000000 0.003143 0.000000 0.007453
298.000000 0.003135 0.000000 0.007436
299.000000 0.003128 0.000000 0.007420
300.000000 0.003120 0.000000 0.007403
301.000000 0.003112 0.000000 0.007388
302.000000 0.003104 0.000000 0.007373
303.000000 0.003096 0.000000 0.007359
304.000000 0.003087 0.000000 0.007347
305.000000 0.003080 0.000000 0.007336
306.000000 0.003073 0.000000 0.007326
307.000000 0.003069 0.000000 0.007319
308.000000 0.003066 0.000000 0.007313
309.000000 0.003064 0.000000 0.007309
310.000000 0.003062 0.000000 0.007306
311.000000 0.003059 0.000000 0.007303
312.000000 0.003058 0.000000 0.007303
313.000000 0.003057 0.000000 0.007303
314.000000 0.003055 0.000000 0.007305
315.000000 0.003054 0.000000 0.007307
316.000000 0.003052 0.000000 0.007310
317.000000 0.003051 0.000000 0.007314
318.000000 0.003049 0.000000 0.007318
319.000000 0.003047 0.000000 0.007323
320.000000 0.003046 0.000000 0.007329
321.000000 0.003044 0.000000 0.007335
322.000000 0.003043 0.000000 0.007343
323.000000 0.003043 0.000000 0.007353
324.000000 0.003042 0.000000 0.007363
325.000000 0.003042 0.000000 0.007374
326.000000 0.003041 0.000000 0.007386
327.000000 0.003041 0.000000 0.007398
328.000000 0.003040 0.000000 0.007411
329.000000 0.003038 0.000000 0.007424
330.000000 0.003037 0.000000 0.007438
331.000000 0.003035 0.000000 0.007452
332.000000 0.003033 0.000000 0.007466
333.000000 0.003031 0.000000 0.007481
334.000000 0.003028 0.000000 0.007494
335.000000 0.003025 0.000000 0.007508
336.000000 0.003021 0.000000 0.007521
337.000000 0.003016 0.000000 0.007533
338.000000 0.003012 0.000000 0.007544
339.000000 0.003008 0.000000 0.007555
340.000000 0.003003 0.000000 0.007564
341.000000 0.002998 0.000000 0.007573
342.000000 0.002992 0.000000 0.007581
343.000000 0.002986 0.000000 0.007588
344.000000 0.002981 0.000000 0.007593
345.000000 0.002975 0.000000 0.007598
346.000000 0.002968 0.000000 0.007601
347.000000 0.002961 0.000000 0.007603
348.000000 0.002953 0.000000 0.007603
349.000000 0.002945 0.000000 0.007602
350.000000 0.002936 0.000000 0.007601
351.000000 0.002928 0.000000 0.007599
352.000000 0.002919 0.000000 0.007597
353.000000 0.002911 0.000000 0.007595
354.000000 0.002902 0.000000 0.007593
355.000000 0.002893 0.000000 0.007590
356.000000 0.002884 0.000000 0.007588
357.000000 0.002875 0.000000 0.007586
358.000000 0.002867 0.000000 0.007585
359.000000 0.002859 0.000000 0.007584
360.000000 0.002852 0.000000 0.007584
361.000000 0.002846 0.000000 0.007586
362.000000 0.002839 0.000000 0.007588
363.000000 0.002834 0.000000 0.007592
364.000000 0.002829 0.000000 0.007597
365.000000 0.002825 0.000000 0.007603
366.000000 0.002820 0.000000 0.007609
367.000000 0.002815 0.000000 0.007615
368.000000 0.002810 0.000000 0.007622
369.000000 0.002807 0.000000 0.007628
370.000000 0.002803 0.000000 0.007635
371.000000 0.002799 0.000000 0.007640
372.000000 0.002794 0.000000 0.007644
373.000000 0.002789 0.000000 0.007646
374.000000 0.002784 0.000000 0.007648
375.000000 0.002778 0.000000 0.007647
376.000000 0.002771 0.000000 0.007645
377.000000 0.002764 0.000000 0.007641
378.000000 0.002757 0.000000 0.007635
379.000000 0.002749 0.000000 0.007627
380.000000 0.002741 0.000000 0.007617
381.000000 0.002732 0.000000 0.007606
382.000000 0.002724 0.000000 0.007594
383.000000 0.002716 0.000000 0.007580
384.000000 0.002708 0.000000 0.007564
385.000000 0.002699 0.000000 0.007547
386.000000 0.002689 0.000000 0.007529
387.000000 0.002679 0.000000 0.007509
388.000000 0.002669 0.000000 0.007487
389.000000 0.002658 0.000000 0.007465
390.000000 0.002648 0.000000 0.007441
391.000000 0.002638 0.000000 0.007417
392.000000 0.002627 0.000000 0.007392
393.000000 0.002617 0.000000 0.007367
394.000000 0.002606 0.000000 0.007340
395.000000 0.002595 0.000000 0.007314
396.000000 0.002584 0.000000 0.007288
397.000000 0.002573 0.000000 0.007261
398.000000 0.002563 0.000000 0.007234
399.000000 0.002553 0.000000 0.007207
400.000000 0.002544 0.000000 0.007181
401.000000 0.002535 0.000000 0.007154
402.000000 0.002527 0.000000 0.007128
403.000000 0.002519 0.000000 0.007102
404.000000 0.002512 0.000000 0.007076
405.000000 0.002505 0.000000 0.007052
406.000000 0.002499 0.000000 0.007026
407.000000 0.002493 0.000000 0.007001
408.000000 0.002488 0.000000 0.006975
409.000000 0.002482 0.000000 0.006948
410.000000 0.002477 0.000000 0.006920
411.000000 0.002471 0.000000 0.006891
412.000000 0.002465 0.000000 0.006861
413.000000 0.002460 0.000000 0.006830
414.000000 0.002455 0.000000 0.006798
415.000000 0.002450 0.000000 0.006765
416.000000 0.002445 0.000000 0.006730
417.000000 0.002441 0.000000 0.006694
418.000000 0.002437 0.000000 0.006656
419.000000 0.002433 0.000000 0.006618
420.000000 0.002430 0.000000 0.006579
421.000000 0.002427 0.000000 0.006539
422.000000 0.002423 0.000000 0.006498
423.000000 0.002419 0.000000 0.006456
424.000000 0.002415 0.000000 0.006413
425.000000 0.002411 0.000000 0.006371
426.000000 0.002407 0.000000 0.006328
427.000000 0.002402 0.000000 0.006285
428.000000 0.002398 0.000000 0.006242
429.000000 0.002392 0.000000 0.006199
430.000000 0.002387 0.000000 0.006156
431.000000 0.002381 0.000000 0.006112
432.000000 0.002375 0.000000 0.006069
433.000000 0.002368 0.000000 0.006025
434.000000 0.002361 0.000000 0.005981
435.000000 0.002355 0.000000 0.005937
436.000000 0.002348 0.000000 0.005893
437.000000 0.002341 0.000000 0.005850
438.000000 0.002334 0.000000 0.005806
439.000000 0.002328 0.000000 0.005763
440.000000 0.002321 0.000000 0.005721
441.000000 0.002315 0.000000 0.005679
442.000000 0.002310 0.000000 0.005638
443.000000 0.002304 0.000000 0.005598
444.000000 0.002298 0.000000 0.005558
445.000000 0.002293 0.000000 0.005518
446.000000 0.002288 0.000000 0.005479
447.000000 0.002282 0.000000 0.005439
448.000000 0.002277 0.000000 0.005400
449.000000 0.002273 0.000000 0.005362
450.000000 0.002269 0.000000 0.005324
451.000000 0.002265 0.000000 0.005287
452.000000 0.002262 0.000000 0.005251
453.000000 0.002259 0.000000 0.005216
454.000000 0.002256 0.000000 0.005181
455.000000 0.002253 0.000000 0.005146
456.000000 0.002251 0.000000 0.005113
457.000000 0.002249 0.000000 0.005079
458.000000 0.002247 0.000000 0.005048
459.000000 0.002245 0.000000 0.005017
460.000000 0.002244 0.000000 0.004987
461.000000 0.002242 0.000000 0.004959
462.000000 0.002241 0.000000 0.004933
463.000000 0.002239 0.000000 0.004907
464.000000 0.002237 0.000000 0.004884
465.000000 0.002235 0.000000 0.004862
466.000000 0.002232 0.000000 0.004841
467.000000 0.002230 0.000000 0.004822
468.000000 0.002227 0.000000 0.004804
469.000000 0.002225 0.000000 0.004788
470.000000 0.002222 0.000000 0.004774
471.000000 0.002219 0.000000 0.004761
472.000000 0.002215 0.000000 0.004751
473.000000 0.002212 0.000000 0.004742
474.000000 0.002209 0.000000 0.004737
475.000000 0.002208 0.000000 0.004733
476.000000 0.002211 0.000000 0.004733
477.000000 0.002213 0.000000 0.004736
478.000000 0.002216 0.000000 0.004742
479.000000 0.002220 0.000000 0.004750
480.000000 0.002224 0.000000 0.004761
481.000000 0.002230 0.000000 0.004775
482.000000 0.002236 0.000000 0.004790
483.000000 0.002242 0.000000 0.004808
484.000000 0.002248 0.000000 0.004829
485.000000 0.002254 0.000000 0.004851
486.000000 0.002263 0.000000 0.004875
487.000000 0.002272 0.000000 0.004902
488.000000 0.002281 0.000000 0.004929
489.000000 0.002291 0.000000 0.004959
490.000000 0.002301 0.000000 0.004989
491.000000 0.002311 0.000000 0.005020
492.000000 0.002321 0.000000 0.005052
493.000000 0.002330 0.000000 0.005085
494.000000 0.002339 0.000000 0.005117
495.000000 0.002348 0.000000 0.005150
496.000000 0.002357 0.000000 0.005183
497.000000 0.002365 0.000000 0.005215
498.000000 0.002373 0.000000 0.005247
499.000000 0.002381 0.000000 0.005280
500.000000 0.002390 0.000000 0.005312
501.000000 0.002399 0.000000 0.005346
502.000000 0.002407 0.000000 0.005379
503.000000 0.002415 0.000000 0.005413
504.000000 0.002424 0.000000 0.005449
505.000000 0.002433 0.000000 0.005485
506.000000 0.002441 0.000000 0.005522
507.000000 0.002450 0.000000 0.005559
508.000000 0.002460 0.000000 0.005597
509.000000 0.002470 0.000000 0.005636
510.000000 0.002480 0.000000 0.005675
511.000000 0.002489 0.000000 0.005715
512.000000 0.002499 0.000000 0.005755
513.000000 0.002509 0.000000 0.005795
514.000000 0.002518 0.000000 0.005836
515.000000 0.002527 0.000000 0.005876
516.000000 0.002536 0.000000 0.005918
517.000000 0.002546 0.000000 0.005959
518.000000 0.002556 0.000000 0.006000
519.000000 0.002566 0.000000 0.006041
520.000000 0.002575 0.000000 0.006082
521.000000 0.002584 0.000000 0.006122
522.000000 0.002593 0.000000 0.006161
523.000000 0.002602 0.000000 0.006201
524.000000 0.002611 0.000000 0.006239
525.000000 0.002619 0.000000 0.006276
526.000000 0.002627 0.000000 0.006313
527.000000 0.002636 0.000000 0.006350
528.000000 0.002644 0.000000 0.006386
529.000000 0.002652 0.000000 0.006423
530.000000 0.002659 0.000000 0.006458
531.000000 0.002667 0.000000 0.006493
532.000000 0.002675 0.000000 0.006526
533.000000 0.002682 0.000000 0.006560
534.000000 0.002690 0.000000 0.006592
535.000000 0.002697 0.000000 0.006623
536.000000 0.002704 0.000000 0.006654
537.000000 0.002711 0.000000 0.006684
538.000000 0.002718 0.000000 0.006713
539.000000 0.002724 0.000000 0.006741
540.000000 0.002730 0.000000 0.006769
541.000000 0.002736 0.000000 0.006795
542.000000 0.002741 0.000000 0.006821
543.000000 0.002747 0.000000 0.006846
544.000000 0.002752 0.000000 0.006870
545.000000 0.002757 0.000000 0.006893
546.000000 0.002762 0.000000 0.006916
547.000000 0.002766 0.000000 0.006937
548.000000 0.002771 0.000000 0.006958
549.000000 0.002775 0.000000 0.006978
550.000000 0.002780 0.000000 0.006998
551.000000 0.002784 0.000000 0.007017
552.000000 0.002788 0.000000 0.007035
553.000000 0.002792 0.000000 0.007052
554.000000 0.002796 0.000000 0.007069
555.000000 0.002800 0.000000 0.007085
556.000000 0.002805 0.000000 0.007101
557.000000 0.002810 0.000000 0.007116
558.000000 0.002815 0.000000 0.007130
559.000000 0.002820 0.000000 0.007143
560.000000 0.002825 0.000000 0.007155
561.000000 0.002830 0.000000 0.007167
562.000000 0.002834 0.000000 0.007177
563.000000 0.002838 0.000000 0.007186
564.000000 0.002842 0.000000 0.007193
565.000000 0.002846 0.000000 0.007201
566.000000 0.002850 0.000000 0.007206
567.000000 0.002853 0.000000 0.007212
568.000000 0.002856 0.000000 0.007216
569.000000 0.002858 0.000000 0.007220
570.000000 0.002860 0.000000 0.007222
571.000000 0.002863 0.000000 0.007225
572.000000 0.002865 0.000000 0.007226
573.000000 0.002867 0.000000 0.007227
574.000000 0.002868 0.000000 0.007226
575.000000 0.002869 0.000000 0.007225
576.000000 0.002869 0.000000 0.007222
577.000000 0.002869 0.000000 0.007220
578.000000 0.002869 0.000000 0.007217
579.000000 0.002869 0.000000 0.007213
580.000000 0.002870 0.000000 0.007209
581.000000 0.002871 0.000000 0.007204
582.000000 0.002871 0.000000 0.007198
583.000000 0.002872 0.000000 0.007192
584.000000 0.002872 0.000000 0.007184
585.000000 0.002872 0.000000 0.007175
586.000000 0.002871 0.000000 0.007165
587.000000 0.002870 0.000000 0.007154
588.000000 0.002869 0.000000 0.007143
589.000000 0.002868 0.000000 0.007130
590.000000 0.002868 0.000000 0.007117
591.000000 0.002867 0.000000 0.007103
592.000000 0.002866 0.000000 0.007088
593.000000 0.002865 0.000000 0.007072
594.000000 0.002864 0.000000 0.007056
595.000000 0.002863 0.000000 0.007039
596.000000 0.002861 0.000000 0.007022
597.000000 0.002860 0.000000 0.007005
598.000000 0.002859 0.000000 0.006988
599.000000 0.002858 0.000000 0.006971
600.000000 0.002856 0.000000 0.006953
601.000000 0.002855 0.000000 0.006935
602.000000 0.002853 0.000000 0.006917
603.000000 0.002850 0.000000 0.006898
604.000000 0.002848 0.000000 0.006879
605.000000 0.002845 0.000000 0.006860
606.000000 0.002843 0.000000 0.006840
607.000000 0.002840 0.000000 0.006820
608.000000 0.002837 0.000000 0.006801
609.000000 0.002833 0.000000 0.006781
610.000000 0.002830 0.000000 0.006762
611.000000 0.002826 0.000000 0.006743
612.000000 0.002822 0.000000 0.006725
613.000000 0.002819 0.000000 0.006707
614.000000 0.002815 0.000000 0.006690
615.000000 0.002810 0.000000 0.006672
616.000000 0.002807 0.000000 0.006656
617.000000 0.002804 0.000000 0.006640
618.000000 0.002801 0.000000 0.006624
619.000000 0.002798 0.000000 0.006609
620.000000 0.002795 0.000000 0.006592
621.000000 0.002793 0.000000 0.006575
622.000000 0.002790 0.000000 0.006558
623.000000 0.002787 0.000000 0.006540
624.000000 0.002783 0.000000 0.006521
625.000000 0.002779 0.000000 0.006502
626.000000 0.002774 0.000000 0.006481
627.000000 0.002769 0.000000 0.006460
628.000000 0.002763 0.000000 0.006439
629.000000 0.002757 0.000000 0.006416
630.000000 0.002751 0.000000 0.006393
631.000000 0.002745 0.000000 0.006370
632.000000 0.002738 0.000000 0.006346
633.000000 0.002731 0.000000 0.006322
634.000000 0.002724 0.000000 0.006299
635.000000 0.002717 0.000000 0.006276
636.000000 0.002709 0.000000 0.006253
637.000000 0.002702 0.000000 0.006231
638.000000 0.002699 0.000000 0.006210
639.000000 0.002697 0.000000 0.006191
640.000000 0.002694 0.000000 0.006173
641.000000 0.002691 0.000000 0.006156
642.000000 0.002689 0.000000 0.006139
643.000000 0.002686 0.000000 0.006123
644.000000 0.002683 0.000000 0.006108
645.000000 0.002680 0.000000 0.006093
646.000000 0.002678 0.000000 0.006080
647.000000 0.002674 0.000000 0.006066
648.000000 0.002671 0.000000 0.006054
649.000000 0.002669 0.000000 0.006043
650.000000 0.002666 0.000000 0.006033
651.000000 0.002665 0.000000 0.006023
652.000000 0.002662 0.000000 0.006014
653.000000 0.002660 0.000000 0.006007
654.000000 0.002658 0.000000 0.005999
655.000000 0.002656 0.000000 0.005993
656.000000 0.002655 0.000000 0.005988
657.000000 0.002653 0.000000 0.005983
658.000000 0.002651 0.000000 0.005979
659.000000 0.002649 0.000000 0.005975
660.000000 0.002647 0.000000 0.005972
661.000000 0.002644 0.000000 0.005969
662.000000 0.002642 0.000000 0.005967
663.000000 0.002641 0.000000 0.005966
664.000000 0.002641 0.000000 0.005965
665.000000 0.002642 0.000000 0.005964
666.000000 0.002641 0.000000 0.005963
667.000000 0.002641 0.000000 0.005962
668.000000 0.002641 0.000000 0.005962
669.000000 0.002640 0.000000 0.005962
670.000000 0.002639 0.000000 0.005962
671.000000 0.002639 0.000000 0.005962
672.000000 0.002638 0.000000 0.005963
673.000000 0.002638 0.000000 0.005964
674.000000 0.002638 0.000000 0.005966
675.000000 0.002637 0.000000 0.005968
676.000000 0.002636 0.000000 0.005970
677.000000 0.002635 0.000000 0.005972
678.000000 0.002634 0.000000 0.005976
679.000000 0.002633 0.000000 0.005979
680.000000 0.002632 0.000000 0.005982
681.000000 0.002631 0.000000 0.005986
682.000000 0.002629 0.000000 0.005990
683.000000 0.002627 0.000000 0.005993
684.000000 0.002626 0.000000 0.005997
685.000000 0.002623 0.000000 0.006001
686.000000 0.002621 0.000000 0.006005
687.000000 0.002618 0.000000 0.006008
688.000000 0.002615 0.000000 0.006012
689.000000 0.002612 0.000000 0.006015
690.000000 0.002610 0.000000 0.006019
691.000000 0.002608 0.000000 0.006022
692.000000 0.002606 0.000000 0.006025
693.000000 0.002603 0.000000 0.006028
694.000000 0.002601 0.000000 0.006031
695.000000 0.002598 0.000000 0.006035
696.000000 0.002595 0.000000 0.006038
697.000000 0.002592 0.000000 0.006041
698.000000 0.002590 0.000000 0.006045
699.000000 0.002587 0.000000 0.006049
700.000000 0.002584 0.000000 0.006054
701.000000 0.002582 0.000000 0.006058
702.000000 0.002579 0.000000 0.006063
703.000000 0.002576 0.000000 0.006068
704.000000 0.002573 0.000000 0.006073
705.000000 0.002570 0.000000 0.006077
706.000000 0.002567 0.000000 0.006082
707.000000 0.002563 0.000000 0.006087
708.000000 0.002560 0.000000 0.006091
709.000000 0.002556 0.000000 0.006096
710.000000 0.002552 0.000000 0.006100
711.000000 0.002548 0.000000 0.006105
712.000000 0.002544 0.000000 0.006109
713.000000 0.002540 0.000000 0.006113
714.000000 0.002536 0.000000 0.006118
715.000000 0.002532 0.000000 0.006121
716.000000 0.002528 0.000000 0.006125
717.000000 0.002523 0.000000 0.006128
718.000000 0.002519 0.000000 0.006132
719.000000 0.002515 0.000000 0.006135
720.000000 0.002511 0.000000 0.006138
721.000000 0.002506 0.000000 0.006140
722.000000 0.002502 0.000000 0.006143
723.000000 0.002498 0.000000 0.006144
724.000000 0.002495 0.000000 0.006146
725.000000 0.002491 0.000000 0.006147
726.000000 0.002488 0.000000 0.006148
727.000000 0.002484 0.000000 0.006148
728.000000 0.002481 0.000000 0.006148
729.000000 0.002477 0.000000 0.006147
730.000000 0.002473 0.000000 0.006145
731.000000 0.002468 0.000000 0.006143
732.000000 0.002464 0.000000 0.006141
733.000000 0.002459 0.000000 0.006138
734.000000 0.002454 0.000000 0.006134
735.000000 0.002450 0.000000 0.006130
736.000000 0.002445 0.000000 0.006125
737.000000 0.002440 0.000000 0.006120
738.000000 0.002435 0.000000 0.006114
739.000000 0.002430 0.000000 0.006108
740.000000 0.002425 0.000000 0.006102
741.000000 0.002421 0.000000 0.006097
742.000000 0.002416 0.000000 0.006091
743.000000 0.002412 0.000000 0.006085
744.000000 0.002407 0.000000 0.006079
745.000000 0.002403 0.000000 0.006073
746.000000 0.002399 0.000000 0.006068
747.000000 0.002397 0.000000 0.006062
748.000000 0.002394 0.000000 0.006056
749.000000 0.002392 0.000000 0.006050
750.000000 0.002391 0.000000 0.006044
751.000000 0.002390 0.000000 0.006038
752.000000 0.002388 0.000000 0.006032
753.000000 0.002387 0.000000 0.006024
754.000000 0.002386 0.000000 0.006017
755.000000 0.002384 0.000000 0.006009
756.000000 0.002383 0.000000 0.006000
757.000000 0.002382 0.000000 0.005991
758.000000 0.002381 0.000000 0.005980
759.000000 0.002381 0.000000 0.005970
760.000000 0.002379 0.000000 0.005958
761.000000 0.002378 0.000000 0.005946
762.000000 0.002377 0.000000 0.005933
763.000000 0.002376 0.000000 0.005919
764.000000 0.002374 0.000000 0.005905
765.000000 0.002373 0.000000 0.005891
766.000000 0.002371 0.000000 0.005875
767.000000 0.002370 0.000000 0.005860
768.000000 0.002368 0.000000 0.005844
769.000000 0.002366 0.000000 0.005828
770.000000 0.002364 0.000000 0.005811
771.000000 0.002362 0.000000 0.005795
772.000000 0.002361 0.000000 0.005778
773.000000 0.002359 0.000000 0.005761
774.000000 0.002357 0.000000 0.005745
775.000000 0.002355 0.000000 0.005728
776.000000 0.002353 0.000000 0.005712
777.000000 0.002351 0.000000 0.005696
778.000000 0.002349 0.000000 0.005680
779.000000 0.002347 0.000000 0.005666
780.000000 0.002345 0.000000 0.005650
781.000000 0.002343 0.000000 0.005635
782.000000 0.002341 0.000000 0.005621
783.000000 0.002339 0.000000 0.005606
784.000000 0.002336 0.000000 0.005591
785.000000 0.002333 0.000000 0.005576
786.000000 0.002330 0.000000 0.005561
787.000000 0.002327 0.000000 0.005545
788.000000 0.002323 0.000000 0.005529
789.000000 0.002320 0.000000 0.005513
790.000000 0.002317 0.000000 0.005497
791.000000 0.002314 0.000000 0.005480
792.000000 0.002310 0.000000 0.005462
793.000000 0.002307 0.000000 0.005444
794.000000 0.002303 0.000000 0.005426
795.000000 0.002300 0.000000 0.005408
796.000000 0.002296 0.000000 0.005390
797.000000 0.002292 0.000000 0.005370
798.000000 0.002289 0.000000 0.005351
799.000000 0.002286 0.000000 0.005332
800.000000 0.002282 0.000000 0.005313
801.000000 0.002279 0.000000 0.005294
802.000000 0.002276 0.000000 0.005274
803.000000 0.002273 0.000000 0.005255
804.000000 0.002270 0.000000 0.005235
805.000000 0.002267 0.000000 0.005215
806.000000 0.002264 0.000000 0.005196
807.000000 0.002261 0.000000 0.005177
808.000000 0.002258 0.000000 0.005157
809.000000 0.002255 0.000000 0.005138
810.000000 0.002252 0.000000 0.005119
811.000000 0.002248 0.000000 0.005100
812.000000 0.002245 0.000000 0.005081
813.000000 0.002241 0.000000 0.005063
814.000000 0.002238 0.000000 0.005045
815.000000 0.002235 0.000000 0.005028
816.000000 0.002231 0.000000 0.005011
817.000000 0.002228 0.000000 0.004995
818.000000 0.002225 0.000000 0.004979
819.000000 0.002221 0.000000 0.004964
820.000000 0.002218 0.000000 0.004950
821.000000 0.002217 0.000000 0.004937
822.000000 0.002216 0.000000 0.004924
823.000000 0.002216 0.000000 0.004912
824.000000 0.002216 0.000000 0.004901
825.000000 0.002215 0.000000 0.004891
826.000000 0.002215 0.000000 0.004882
827.000000 0.002214 0.000000 0.004873
828.000000 0.002214 0.000000 0.004865
829.000000 0.002214 0.000000 0.004857
830.000000 0.002213 0.000000 0.004849
831.000000 0.002213 0.000000 0.004842
832.000000 0.002213 0.000000 0.004835
833.000000 0.002212 0.000000 0.004828
834.000000 0.002211 0.000000 0.004821
835.000000 0.002210 0.000000 0.004814
836.000000 0.002210 0.000000 0.004807
837.000000 0.002209 0.000000 0.004801
838.000000 0.002208 0.000000 0.004794
839.000000 0.002207 0.000000 0.004787
840.000000 0.002205 0.000000 0.004781
841.000000 0.002204 0.000000 0.004774
842.000000 0.002202 0.000000 0.004768
843.000000 0.002200 0.000000 0.004761
844.000000 0.002198 0.000000 0.004755
845.000000 0.002197 0.000000 0.004749
846.000000 0.002195 0.000000 0.004743
847.000000 0.002193 0.000000 0.004737
848.000000 0.002190 0.000000 0.004732
849.000000 0.002189 0.000000 0.004727
850.000000 0.002188 0.000000 0.004723
851.000000 0.002187 0.000000 0.004720
852.000000 0.002187 0.000000 0.004717
853.000000 0.002186 0.000000 0.004715
854.000000 0.002186 0.000000 0.004713
855.000000 0.002185 0.000000 0.004712
856.000000 0.002184 0.000000 0.004712
857.000000 0.002184 0.000000 0.004711
858.000000 0.002184 0.000000 0.004712
859.000000 0.002184 0.000000 0.004713
860.000000 0.002184 0.000000 0.004714
861.000000 0.002184 0.000000 0.004716
862.000000 0.002184 0.000000 0.004719
863.000000 0.002184 0.000000 0.004721
864.000000 0.002185 0.000000 0.004724
865.000000 0.002185 0.000000 0.004728
866.000000 0.002185 0.000000 0.004731
867.000000 0.002186 0.000000 0.004734
868.000000 0.002186 0.000000 0.004738
869.000000 0.002186 0.000000 0.004742
870.000000 0.002186 0.000000 0.004746
871.000000 0.002186 0.000000 0.004751
872.000000 0.002187 0.000000 0.004756
873.000000 0.002187 0.000000 0.004761
874.000000 0.002189 0.000000 0.004767
875.000000 0.002190 0.000000 0.004773
876.000000 0.002191 0.000000 0.004779
877.000000 0.002193 0.000000 0.004786
878.000000 0.002195 0.000000 0.004794
879.000000 0.002197 0.000000 0.004802
880.000000 0.002200 0.000000 0.004810
881.000000 0.002202 0.000000 0.004819
882.000000 0.002204 0.000000 0.004829
883.000000 0.002206 0.000000 0.004839
884.000000 0.002208 0.000000 0.004849
885.000000 0.002210 0.000000 0.004859
886.000000 0.002212 0.000000 0.004871
887.000000 0.002214 0.000000 0.004882
888.000000 0.002215 0.000000 0.004893
889.000000 0.002218 0.000000 0.004906
890.000000 0.002221 0.000000 0.004918
891.000000 0.002225 0.000000 0.004931
892.000000 0.002230 0.000000 0.004945
893.000000 0.002234 0.000000 0.004959
894.000000 0.002239 0.000000 0.004973
895.000000 0.002244 0.000000 0.004987
896.000000 0.002249 0.000000 0.005002
897.000000 0.002253 0.000000 0.005016
898.000000 0.002258 0.000000 0.005032
899.000000 0.002263 0.000000 0.005048
900.000000 0.002268 0.000000 0.005064
901.000000 0.002274 0.000000 0.005081
902.000000 0.002280 0.000000 0.005098
903.000000 0.002286 0.000000 0.005115
904.000000 0.002292 0.000000 0.005133
905.000000 0.002298 0.000000 0.005150
906.000000 0.002304 0.000000 0.005168
907.000000 0.002310 0.000000 0.005185
908.000000 0.002316 0.000000 0.005202
909.000000 0.002321 0.000000 0.005219
910.000000 0.002327 0.000000 0.005236
911.000000 0.002333 0.000000 0.005252
912.000000 0.002340 0.000000 0.005268
913.000000 0.002345 0.000000 0.005284
914.000000 0.002351 0.000000 0.005301
915.000000 0.002357 0.000000 0.005316
916.000000 0.002363 0.000000 0.005332
917.000000 0.002369 0.000000 0.005348
918.000000 0.002375 0.000000 0.005363
919.000000 0.002382 0.000000 0.005378
920.000000 0.002388 0.000000 0.005392
921.000000 0.002394 0.000000 0.005407
922.000000 0.002401 0.000000 0.005422
923.000000 0.002407 0.000000 0.005437
924.000000 0.002413 0.000000 0.005452
925.000000 0.002419 0.000000 0.005467
926.000000 0.002425 0.000000 0.005484
927.000000 0.002432 0.000000 0.005500
928.000000 0.002438 0.000000 0.005517
929.000000 0.002444 0.000000 0.005535
930.000000 0.002451 0.000000 0.005554
931.000000 0.002458 0.000000 0.005573
932.000000 0.002466 0.000000 0.005594
933.000000 0.002473 0.000000 0.005614
934.000000 0.002481 0.000000 0.005636
935.000000 0.002489 0.000000 0.005658
936.000000 0.002496 0.000000 0.005682
937.000000 0.002504 0.000000 0.005705
938.000000 0.002512 0.000000 0.005730
939.000000 0.002520 0.000000 0.005754
940.000000 0.002528 0.000000 0.005779
941.000000 0.002536 0.000000 0.005805
942.000000 0.002544 0.000000 0.005831
943.000000 0.002553 0.000000 0.005857
944.000000 0.002562 0.000000 0.005883
945.000000 0.002572 0.000000 0.005910
946.000000 0.002582 0.000000 0.005938
947.000000 0.002592 0.000000 0.005965
948.000000 0.002602 0.000000 0.005992
949.000000 0.002613 0.000000 0.006020
950.000000 0.002623 0.000000 0.006047
951.000000 0.002633 0.000000 0.006075
952.000000 0.002642 0.000000 0.006102
953.000000 0.002652 0.000000 0.006129
954.000000 0.002661 0.000000 0.006157
955.000000 0.002670 0.000000 0.006184
956.000000 0.002679 0.000000 0.006212
957.000000 0.002688 0.000000 0.006239
958.000000 0.002698 0.000000 0.006267
959.000000 0.002707 0.000000 0.006295
960.000000 0.002716 0.000000 0.006323
961.000000 0.002725 0.000000 0.006351
962.000000 0.002734 0.000000 0.006380
963.000000 0.002743 0.000000 0.006409
964.000000 0.002752 0.000000 0.006438
965.000000 0.002760 0.000000 0.006467
966.000000 0.002769 0.000000 0.006497
967.000000 0.002778 0.000000 0.006527
968.000000 0.002786 0.000000 0.006558
969.000000 0.002795 0.000000 0.006589
970.000000 0.002803 0.000000 0.006621
971.000000 0.002812 0.000000 0.006653
972.000000 0.002820 0.000000 0.006686
973.000000 0.002829 0.000000 0.006719
974.000000 0.002838 0.000000 0.006753
975.000000 0.002847 0.000000 0.006787
976.000000 0.002855 0.000000 0.006822
977.000000 0.002864 0.000000 0.006857
978.000000 0.002873 0.000000 0.006893
979.000000 0.002881 0.000000 0.006930
980.000000 0.002890 0.000000 0.006967
981.000000 0.002898 0.000000 0.007004
982.000000 0.002907 0.000000 0.007042
983.000000 0.002916 0.000000 0.007081
984.000000 0.002924 0.000000 0.007120
985.000000 0.002933 0.000000 0.007160
986.000000 0.002941 0.000000 0.007200
987.000000 0.002950 0.000000 0.007241
988.000000 0.002959 0.000000 0.007283
989.000000 0.002969 0.000000 0.007326
990.000000 0.002980 0.000000 0.007369
991.000000 0.002990 0.000000 0.007413
992.000000 0.003001 0.000000 0.007457
993.000000 0.003011 0.000000 0.007502
994.000000 0.003022 0.000000 0.007547
995.000000 0.003033 0.000000 0.007594
996.000000 0.003045 0.000000 0.007641
997.000000 0.003057 0.000000 0.007689
998.000000 0.003069 0.000000 0.007738
999.000000 0.003081 0.000000 0.007788


==> plots2/dat_files/sm4_summary_statistics.dat <==
# Model_Name Mean_MAE Std_MAE Mean_Std_AE Initial_MAE Final_MAE
DeepONet Stacked 0.002993 0.000758 0.004543 0.005657 0.003081
DeepONet Unstacked 0.002991 0.000748 0.003734 0.004968 0.002902
Single PINN 0.004192 0.000834 0.004476 0.011964 0.004170


==> plots2/dat_files/sm4_unstacked_mae_data.dat <==
# time_step mae mae_minus_std_ae mae_plus_std_ae
0.000000 0.004968 0.000000 0.012121
1.000000 0.004690 0.000000 0.011305
2.000000 0.004518 0.000000 0.010802
3.000000 0.004431 0.000000 0.010528
4.000000 0.004402 0.000000 0.010424
5.000000 0.004406 0.000000 0.010421
6.000000 0.004439 0.000000 0.010477
7.000000 0.004487 0.000000 0.010562
8.000000 0.004529 0.000000 0.010652
9.000000 0.004564 0.000000 0.010732
10.000000 0.004589 0.000000 0.010792
11.000000 0.004603 0.000000 0.010831
12.000000 0.004604 0.000000 0.010842
13.000000 0.004593 0.000000 0.010824
14.000000 0.004573 0.000000 0.010781
15.000000 0.004545 0.000000 0.010712
16.000000 0.004507 0.000000 0.010620
17.000000 0.004459 0.000000 0.010505
18.000000 0.004405 0.000000 0.010379
19.000000 0.004346 0.000000 0.010243
20.000000 0.004292 0.000000 0.010108
21.000000 0.004238 0.000000 0.009977
22.000000 0.004184 0.000000 0.009856
23.000000 0.004132 0.000000 0.009745
24.000000 0.004085 0.000000 0.009651
25.000000 0.004043 0.000000 0.009571
26.000000 0.004007 0.000000 0.009504
27.000000 0.003978 0.000000 0.009451
28.000000 0.003956 0.000000 0.009410
29.000000 0.003941 0.000000 0.009381
30.000000 0.003930 0.000000 0.009359
31.000000 0.003924 0.000000 0.009346
32.000000 0.003922 0.000000 0.009338
33.000000 0.003924 0.000000 0.009339
34.000000 0.003929 0.000000 0.009344
35.000000 0.003938 0.000000 0.009354
36.000000 0.003950 0.000000 0.009371
37.000000 0.003964 0.000000 0.009394
38.000000 0.003979 0.000000 0.009421
39.000000 0.003995 0.000000 0.009454
40.000000 0.004013 0.000000 0.009491
41.000000 0.004032 0.000000 0.009531
42.000000 0.004051 0.000000 0.009573
43.000000 0.004069 0.000000 0.009617
44.000000 0.004086 0.000000 0.009660
45.000000 0.004102 0.000000 0.009700
46.000000 0.004115 0.000000 0.009736
47.000000 0.004126 0.000000 0.009767
48.000000 0.004133 0.000000 0.009790
49.000000 0.004138 0.000000 0.009803
50.000000 0.004139 0.000000 0.009805
51.000000 0.004137 0.000000 0.009801
52.000000 0.004132 0.000000 0.009787
53.000000 0.004124 0.000000 0.009766
54.000000 0.004113 0.000000 0.009741
55.000000 0.004102 0.000000 0.009710
56.000000 0.004090 0.000000 0.009676
57.000000 0.004080 0.000000 0.009641
58.000000 0.004069 0.000000 0.009603
59.000000 0.004057 0.000000 0.009564
60.000000 0.004044 0.000000 0.009524
61.000000 0.004031 0.000000 0.009483
62.000000 0.004016 0.000000 0.009442
63.000000 0.004001 0.000000 0.009402
64.000000 0.003985 0.000000 0.009363
65.000000 0.003970 0.000000 0.009326
66.000000 0.003953 0.000000 0.009289
67.000000 0.003936 0.000000 0.009253
68.000000 0.003919 0.000000 0.009218
69.000000 0.003901 0.000000 0.009183
70.000000 0.003881 0.000000 0.009147
71.000000 0.003864 0.000000 0.009111
72.000000 0.003845 0.000000 0.009076
73.000000 0.003827 0.000000 0.009043
74.000000 0.003810 0.000000 0.009012
75.000000 0.003797 0.000000 0.008985
76.000000 0.003787 0.000000 0.008964
77.000000 0.003778 0.000000 0.008946
78.000000 0.003770 0.000000 0.008932
79.000000 0.003762 0.000000 0.008923
80.000000 0.003757 0.000000 0.008919
81.000000 0.003753 0.000000 0.008918
82.000000 0.003750 0.000000 0.008922
83.000000 0.003748 0.000000 0.008930
84.000000 0.003748 0.000000 0.008942
85.000000 0.003750 0.000000 0.008958
86.000000 0.003753 0.000000 0.008977
87.000000 0.003757 0.000000 0.009000
88.000000 0.003761 0.000000 0.009025
89.000000 0.003766 0.000000 0.009054
90.000000 0.003771 0.000000 0.009084
91.000000 0.003777 0.000000 0.009117
92.000000 0.003784 0.000000 0.009154
93.000000 0.003791 0.000000 0.009191
94.000000 0.003799 0.000000 0.009229
95.000000 0.003813 0.000000 0.009269
96.000000 0.003829 0.000000 0.009309
97.000000 0.003845 0.000000 0.009348
98.000000 0.003860 0.000000 0.009385
99.000000 0.003875 0.000000 0.009420
100.000000 0.003889 0.000000 0.009455
101.000000 0.003903 0.000000 0.009488
102.000000 0.003917 0.000000 0.009521
103.000000 0.003930 0.000000 0.009554
104.000000 0.003943 0.000000 0.009586
105.000000 0.003956 0.000000 0.009618
106.000000 0.003969 0.000000 0.009649
107.000000 0.003982 0.000000 0.009681
108.000000 0.003996 0.000000 0.009713
109.000000 0.004010 0.000000 0.009745
110.000000 0.004023 0.000000 0.009777
111.000000 0.004037 0.000000 0.009810
112.000000 0.004051 0.000000 0.009843
113.000000 0.004065 0.000000 0.009877
114.000000 0.004079 0.000000 0.009911
115.000000 0.004092 0.000000 0.009946
116.000000 0.004110 0.000000 0.009982
117.000000 0.004129 0.000000 0.010020
118.000000 0.004147 0.000000 0.010059
119.000000 0.004166 0.000000 0.010099
120.000000 0.004185 0.000000 0.010140
121.000000 0.004204 0.000000 0.010182
122.000000 0.004223 0.000000 0.010225
123.000000 0.004241 0.000000 0.010268
124.000000 0.004258 0.000000 0.010310
125.000000 0.004275 0.000000 0.010352
126.000000 0.004293 0.000000 0.010393
127.000000 0.004311 0.000000 0.010433
128.000000 0.004328 0.000000 0.010472
129.000000 0.004345 0.000000 0.010508
130.000000 0.004360 0.000000 0.010543
131.000000 0.004374 0.000000 0.010574
132.000000 0.004386 0.000000 0.010603
133.000000 0.004397 0.000000 0.010630
134.000000 0.004406 0.000000 0.010656
135.000000 0.004415 0.000000 0.010681
136.000000 0.004422 0.000000 0.010704
137.000000 0.004429 0.000000 0.010726
138.000000 0.004434 0.000000 0.010747
139.000000 0.004439 0.000000 0.010767
140.000000 0.004443 0.000000 0.010787
141.000000 0.004447 0.000000 0.010805
142.000000 0.004450 0.000000 0.010824
143.000000 0.004452 0.000000 0.010843
144.000000 0.004455 0.000000 0.010861
145.000000 0.004457 0.000000 0.010880
146.000000 0.004459 0.000000 0.010899
147.000000 0.004460 0.000000 0.010917
148.000000 0.004460 0.000000 0.010936
149.000000 0.004461 0.000000 0.010956
150.000000 0.004461 0.000000 0.010976
151.000000 0.004460 0.000000 0.010996
152.000000 0.004460 0.000000 0.011017
153.000000 0.004459 0.000000 0.011038
154.000000 0.004458 0.000000 0.011062
155.000000 0.004457 0.000000 0.011085
156.000000 0.004456 0.000000 0.011108
157.000000 0.004455 0.000000 0.011132
158.000000 0.004454 0.000000 0.011156
159.000000 0.004452 0.000000 0.011180
160.000000 0.004450 0.000000 0.011205
161.000000 0.004448 0.000000 0.011230
162.000000 0.004446 0.000000 0.011254
163.000000 0.004444 0.000000 0.011278
164.000000 0.004440 0.000000 0.011301
165.000000 0.004438 0.000000 0.011323
166.000000 0.004436 0.000000 0.011344
167.000000 0.004434 0.000000 0.011364
168.000000 0.004432 0.000000 0.011381
169.000000 0.004429 0.000000 0.011396
170.000000 0.004425 0.000000 0.011409
171.000000 0.004421 0.000000 0.011418
172.000000 0.004416 0.000000 0.011425
173.000000 0.004410 0.000000 0.011427
174.000000 0.004404 0.000000 0.011426
175.000000 0.004396 0.000000 0.011422
176.000000 0.004388 0.000000 0.011413
177.000000 0.004379 0.000000 0.011402
178.000000 0.004370 0.000000 0.011389
179.000000 0.004360 0.000000 0.011374
180.000000 0.004350 0.000000 0.011358
181.000000 0.004339 0.000000 0.011340
182.000000 0.004329 0.000000 0.011322
183.000000 0.004318 0.000000 0.011303
184.000000 0.004307 0.000000 0.011283
185.000000 0.004295 0.000000 0.011262
186.000000 0.004284 0.000000 0.011242
187.000000 0.004272 0.000000 0.011220
188.000000 0.004260 0.000000 0.011199
189.000000 0.004248 0.000000 0.011177
190.000000 0.004236 0.000000 0.011154
191.000000 0.004223 0.000000 0.011131
192.000000 0.004211 0.000000 0.011108
193.000000 0.004198 0.000000 0.011085
194.000000 0.004185 0.000000 0.011062
195.000000 0.004173 0.000000 0.011040
196.000000 0.004162 0.000000 0.011019
197.000000 0.004151 0.000000 0.010997
198.000000 0.004140 0.000000 0.010976
199.000000 0.004130 0.000000 0.010956
200.000000 0.004119 0.000000 0.010935
201.000000 0.004110 0.000000 0.010915
202.000000 0.004100 0.000000 0.010895
203.000000 0.004090 0.000000 0.010874
204.000000 0.004082 0.000000 0.010855
205.000000 0.004075 0.000000 0.010834
206.000000 0.004070 0.000000 0.010813
207.000000 0.004065 0.000000 0.010792
208.000000 0.004060 0.000000 0.010771
209.000000 0.004056 0.000000 0.010750
210.000000 0.004053 0.000000 0.010728
211.000000 0.004050 0.000000 0.010706
212.000000 0.004047 0.000000 0.010684
213.000000 0.004044 0.000000 0.010661
214.000000 0.004042 0.000000 0.010638
215.000000 0.004039 0.000000 0.010614
216.000000 0.004036 0.000000 0.010590
217.000000 0.004034 0.000000 0.010564
218.000000 0.004030 0.000000 0.010537
219.000000 0.004027 0.000000 0.010509
220.000000 0.004023 0.000000 0.010479
221.000000 0.004019 0.000000 0.010447
222.000000 0.004014 0.000000 0.010413
223.000000 0.004009 0.000000 0.010379
224.000000 0.004004 0.000000 0.010344
225.000000 0.004000 0.000000 0.010309
226.000000 0.003996 0.000000 0.010273
227.000000 0.003991 0.000000 0.010237
228.000000 0.003986 0.000000 0.010202
229.000000 0.003981 0.000000 0.010166
230.000000 0.003976 0.000000 0.010131
231.000000 0.003971 0.000000 0.010095
232.000000 0.003966 0.000000 0.010060
233.000000 0.003960 0.000000 0.010026
234.000000 0.003954 0.000000 0.009993
235.000000 0.003949 0.000000 0.009961
236.000000 0.003943 0.000000 0.009929
237.000000 0.003937 0.000000 0.009899
238.000000 0.003932 0.000000 0.009869
239.000000 0.003926 0.000000 0.009840
240.000000 0.003921 0.000000 0.009812
241.000000 0.003914 0.000000 0.009783
242.000000 0.003908 0.000000 0.009755
243.000000 0.003901 0.000000 0.009726
244.000000 0.003894 0.000000 0.009699
245.000000 0.003886 0.000000 0.009671
246.000000 0.003879 0.000000 0.009643
247.000000 0.003871 0.000000 0.009616
248.000000 0.003863 0.000000 0.009589
249.000000 0.003856 0.000000 0.009563
250.000000 0.003847 0.000000 0.009537
251.000000 0.003839 0.000000 0.009511
252.000000 0.003831 0.000000 0.009486
253.000000 0.003822 0.000000 0.009461
254.000000 0.003814 0.000000 0.009437
255.000000 0.003806 0.000000 0.009413
256.000000 0.003798 0.000000 0.009390
257.000000 0.003789 0.000000 0.009367
258.000000 0.003781 0.000000 0.009345
259.000000 0.003773 0.000000 0.009324
260.000000 0.003766 0.000000 0.009303
261.000000 0.003758 0.000000 0.009282
262.000000 0.003751 0.000000 0.009262
263.000000 0.003743 0.000000 0.009242
264.000000 0.003738 0.000000 0.009223
265.000000 0.003736 0.000000 0.009206
266.000000 0.003733 0.000000 0.009189
267.000000 0.003730 0.000000 0.009173
268.000000 0.003727 0.000000 0.009156
269.000000 0.003724 0.000000 0.009140
270.000000 0.003720 0.000000 0.009123
271.000000 0.003716 0.000000 0.009105
272.000000 0.003712 0.000000 0.009087
273.000000 0.003707 0.000000 0.009068
274.000000 0.003702 0.000000 0.009049
275.000000 0.003697 0.000000 0.009030
276.000000 0.003691 0.000000 0.009009
277.000000 0.003686 0.000000 0.008989
278.000000 0.003680 0.000000 0.008968
279.000000 0.003673 0.000000 0.008946
280.000000 0.003666 0.000000 0.008925
281.000000 0.003659 0.000000 0.008903
282.000000 0.003651 0.000000 0.008882
283.000000 0.003643 0.000000 0.008860
284.000000 0.003635 0.000000 0.008838
285.000000 0.003626 0.000000 0.008817
286.000000 0.003617 0.000000 0.008795
287.000000 0.003607 0.000000 0.008772
288.000000 0.003597 0.000000 0.008750
289.000000 0.003588 0.000000 0.008728
290.000000 0.003577 0.000000 0.008705
291.000000 0.003567 0.000000 0.008682
292.000000 0.003556 0.000000 0.008659
293.000000 0.003545 0.000000 0.008636
294.000000 0.003534 0.000000 0.008612
295.000000 0.003522 0.000000 0.008587
296.000000 0.003512 0.000000 0.008561
297.000000 0.003504 0.000000 0.008536
298.000000 0.003495 0.000000 0.008509
299.000000 0.003486 0.000000 0.008482
300.000000 0.003477 0.000000 0.008455
301.000000 0.003469 0.000000 0.008428
302.000000 0.003460 0.000000 0.008401
303.000000 0.003452 0.000000 0.008375
304.000000 0.003444 0.000000 0.008349
305.000000 0.003435 0.000000 0.008323
306.000000 0.003427 0.000000 0.008297
307.000000 0.003420 0.000000 0.008271
308.000000 0.003412 0.000000 0.008245
309.000000 0.003404 0.000000 0.008218
310.000000 0.003395 0.000000 0.008191
311.000000 0.003387 0.000000 0.008163
312.000000 0.003380 0.000000 0.008136
313.000000 0.003372 0.000000 0.008108
314.000000 0.003364 0.000000 0.008079
315.000000 0.003355 0.000000 0.008049
316.000000 0.003346 0.000000 0.008019
317.000000 0.003337 0.000000 0.007988
318.000000 0.003328 0.000000 0.007956
319.000000 0.003319 0.000000 0.007925
320.000000 0.003309 0.000000 0.007893
321.000000 0.003299 0.000000 0.007861
322.000000 0.003288 0.000000 0.007827
323.000000 0.003277 0.000000 0.007794
324.000000 0.003266 0.000000 0.007761
325.000000 0.003255 0.000000 0.007727
326.000000 0.003244 0.000000 0.007693
327.000000 0.003232 0.000000 0.007659
328.000000 0.003220 0.000000 0.007625
329.000000 0.003209 0.000000 0.007591
330.000000 0.003197 0.000000 0.007558
331.000000 0.003184 0.000000 0.007524
332.000000 0.003172 0.000000 0.007490
333.000000 0.003159 0.000000 0.007457
334.000000 0.003146 0.000000 0.007423
335.000000 0.003133 0.000000 0.007390
336.000000 0.003119 0.000000 0.007357
337.000000 0.003106 0.000000 0.007324
338.000000 0.003093 0.000000 0.007291
339.000000 0.003080 0.000000 0.007260
340.000000 0.003067 0.000000 0.007228
341.000000 0.003055 0.000000 0.007197
342.000000 0.003043 0.000000 0.007166
343.000000 0.003030 0.000000 0.007134
344.000000 0.003018 0.000000 0.007103
345.000000 0.003006 0.000000 0.007071
346.000000 0.002993 0.000000 0.007039
347.000000 0.002980 0.000000 0.007005
348.000000 0.002968 0.000000 0.006971
349.000000 0.002956 0.000000 0.006938
350.000000 0.002946 0.000000 0.006904
351.000000 0.002937 0.000000 0.006871
352.000000 0.002927 0.000000 0.006837
353.000000 0.002917 0.000000 0.006803
354.000000 0.002908 0.000000 0.006769
355.000000 0.002897 0.000000 0.006735
356.000000 0.002887 0.000000 0.006701
357.000000 0.002877 0.000000 0.006667
358.000000 0.002867 0.000000 0.006633
359.000000 0.002856 0.000000 0.006600
360.000000 0.002846 0.000000 0.006567
361.000000 0.002835 0.000000 0.006535
362.000000 0.002825 0.000000 0.006504
363.000000 0.002814 0.000000 0.006475
364.000000 0.002804 0.000000 0.006446
365.000000 0.002794 0.000000 0.006419
366.000000 0.002785 0.000000 0.006394
367.000000 0.002777 0.000000 0.006371
368.000000 0.002769 0.000000 0.006347
369.000000 0.002761 0.000000 0.006325
370.000000 0.002753 0.000000 0.006304
371.000000 0.002745 0.000000 0.006283
372.000000 0.002737 0.000000 0.006262
373.000000 0.002730 0.000000 0.006242
374.000000 0.002723 0.000000 0.006223
375.000000 0.002716 0.000000 0.006203
376.000000 0.002709 0.000000 0.006185
377.000000 0.002703 0.000000 0.006166
378.000000 0.002696 0.000000 0.006149
379.000000 0.002691 0.000000 0.006131
380.000000 0.002687 0.000000 0.006112
381.000000 0.002682 0.000000 0.006094
382.000000 0.002677 0.000000 0.006075
383.000000 0.002672 0.000000 0.006056
384.000000 0.002667 0.000000 0.006036
385.000000 0.002661 0.000000 0.006015
386.000000 0.002655 0.000000 0.005994
387.000000 0.002648 0.000000 0.005972
388.000000 0.002641 0.000000 0.005949
389.000000 0.002634 0.000000 0.005926
390.000000 0.002627 0.000000 0.005903
391.000000 0.002620 0.000000 0.005879
392.000000 0.002612 0.000000 0.005855
393.000000 0.002605 0.000000 0.005832
394.000000 0.002598 0.000000 0.005809
395.000000 0.002591 0.000000 0.005786
396.000000 0.002585 0.000000 0.005765
397.000000 0.002579 0.000000 0.005745
398.000000 0.002573 0.000000 0.005725
399.000000 0.002568 0.000000 0.005707
400.000000 0.002562 0.000000 0.005690
401.000000 0.002558 0.000000 0.005673
402.000000 0.002554 0.000000 0.005659
403.000000 0.002550 0.000000 0.005645
404.000000 0.002546 0.000000 0.005633
405.000000 0.002543 0.000000 0.005623
406.000000 0.002540 0.000000 0.005613
407.000000 0.002537 0.000000 0.005603
408.000000 0.002535 0.000000 0.005594
409.000000 0.002532 0.000000 0.005585
410.000000 0.002529 0.000000 0.005577
411.000000 0.002527 0.000000 0.005568
412.000000 0.002524 0.000000 0.005559
413.000000 0.002520 0.000000 0.005549
414.000000 0.002517 0.000000 0.005540
415.000000 0.002514 0.000000 0.005530
416.000000 0.002510 0.000000 0.005519
417.000000 0.002506 0.000000 0.005509
418.000000 0.002502 0.000000 0.005497
419.000000 0.002498 0.000000 0.005485
420.000000 0.002494 0.000000 0.005472
421.000000 0.002491 0.000000 0.005458
422.000000 0.002487 0.000000 0.005443
423.000000 0.002484 0.000000 0.005427
424.000000 0.002481 0.000000 0.005410
425.000000 0.002477 0.000000 0.005393
426.000000 0.002473 0.000000 0.005375
427.000000 0.002469 0.000000 0.005357
428.000000 0.002465 0.000000 0.005338
429.000000 0.002460 0.000000 0.005319
430.000000 0.002455 0.000000 0.005300
431.000000 0.002451 0.000000 0.005282
432.000000 0.002446 0.000000 0.005264
433.000000 0.002442 0.000000 0.005247
434.000000 0.002438 0.000000 0.005230
435.000000 0.002434 0.000000 0.005215
436.000000 0.002430 0.000000 0.005200
437.000000 0.002426 0.000000 0.005187
438.000000 0.002422 0.000000 0.005174
439.000000 0.002420 0.000000 0.005163
440.000000 0.002418 0.000000 0.005153
441.000000 0.002417 0.000000 0.005144
442.000000 0.002416 0.000000 0.005136
443.000000 0.002416 0.000000 0.005129
444.000000 0.002415 0.000000 0.005122
445.000000 0.002414 0.000000 0.005116
446.000000 0.002413 0.000000 0.005110
447.000000 0.002413 0.000000 0.005104
448.000000 0.002412 0.000000 0.005098
449.000000 0.002411 0.000000 0.005092
450.000000 0.002410 0.000000 0.005086
451.000000 0.002409 0.000000 0.005079
452.000000 0.002407 0.000000 0.005073
453.000000 0.002406 0.000000 0.005066
454.000000 0.002405 0.000000 0.005060
455.000000 0.002404 0.000000 0.005054
456.000000 0.002402 0.000000 0.005048
457.000000 0.002401 0.000000 0.005042
458.000000 0.002400 0.000000 0.005036
459.000000 0.002398 0.000000 0.005030
460.000000 0.002396 0.000000 0.005024
461.000000 0.002394 0.000000 0.005017
462.000000 0.002391 0.000000 0.005009
463.000000 0.002388 0.000000 0.005002
464.000000 0.002385 0.000000 0.004995
465.000000 0.002381 0.000000 0.004988
466.000000 0.002378 0.000000 0.004981
467.000000 0.002374 0.000000 0.004975
468.000000 0.002370 0.000000 0.004970
469.000000 0.002367 0.000000 0.004965
470.000000 0.002364 0.000000 0.004962
471.000000 0.002361 0.000000 0.004959
472.000000 0.002359 0.000000 0.004957
473.000000 0.002356 0.000000 0.004957
474.000000 0.002355 0.000000 0.004957
475.000000 0.002354 0.000000 0.004959
476.000000 0.002353 0.000000 0.004962
477.000000 0.002352 0.000000 0.004966
478.000000 0.002352 0.000000 0.004971
479.000000 0.002352 0.000000 0.004977
480.000000 0.002352 0.000000 0.004984
481.000000 0.002352 0.000000 0.004992
482.000000 0.002352 0.000000 0.005001
483.000000 0.002353 0.000000 0.005009
484.000000 0.002354 0.000000 0.005019
485.000000 0.002355 0.000000 0.005029
486.000000 0.002356 0.000000 0.005039
487.000000 0.002358 0.000000 0.005050
488.000000 0.002359 0.000000 0.005060
489.000000 0.002362 0.000000 0.005071
490.000000 0.002366 0.000000 0.005082
491.000000 0.002369 0.000000 0.005094
492.000000 0.002372 0.000000 0.005105
493.000000 0.002375 0.000000 0.005116
494.000000 0.002379 0.000000 0.005127
495.000000 0.002382 0.000000 0.005138
496.000000 0.002386 0.000000 0.005148
497.000000 0.002390 0.000000 0.005159
498.000000 0.002394 0.000000 0.005169
499.000000 0.002399 0.000000 0.005179
500.000000 0.002404 0.000000 0.005189
501.000000 0.002408 0.000000 0.005199
502.000000 0.002413 0.000000 0.005209
503.000000 0.002417 0.000000 0.005220
504.000000 0.002422 0.000000 0.005231
505.000000 0.002427 0.000000 0.005243
506.000000 0.002431 0.000000 0.005256
507.000000 0.002436 0.000000 0.005269
508.000000 0.002441 0.000000 0.005284
509.000000 0.002446 0.000000 0.005299
510.000000 0.002451 0.000000 0.005315
511.000000 0.002457 0.000000 0.005333
512.000000 0.002463 0.000000 0.005350
513.000000 0.002469 0.000000 0.005368
514.000000 0.002475 0.000000 0.005387
515.000000 0.002481 0.000000 0.005406
516.000000 0.002486 0.000000 0.005425
517.000000 0.002492 0.000000 0.005444
518.000000 0.002497 0.000000 0.005463
519.000000 0.002503 0.000000 0.005482
520.000000 0.002508 0.000000 0.005501
521.000000 0.002513 0.000000 0.005518
522.000000 0.002517 0.000000 0.005535
523.000000 0.002521 0.000000 0.005551
524.000000 0.002526 0.000000 0.005566
525.000000 0.002530 0.000000 0.005580
526.000000 0.002534 0.000000 0.005593
527.000000 0.002537 0.000000 0.005606
528.000000 0.002540 0.000000 0.005618
529.000000 0.002543 0.000000 0.005629
530.000000 0.002546 0.000000 0.005640
531.000000 0.002549 0.000000 0.005651
532.000000 0.002553 0.000000 0.005661
533.000000 0.002556 0.000000 0.005670
534.000000 0.002560 0.000000 0.005679
535.000000 0.002563 0.000000 0.005687
536.000000 0.002567 0.000000 0.005695
537.000000 0.002570 0.000000 0.005702
538.000000 0.002573 0.000000 0.005709
539.000000 0.002576 0.000000 0.005716
540.000000 0.002580 0.000000 0.005722
541.000000 0.002583 0.000000 0.005727
542.000000 0.002586 0.000000 0.005732
543.000000 0.002589 0.000000 0.005737
544.000000 0.002592 0.000000 0.005741
545.000000 0.002594 0.000000 0.005744
546.000000 0.002597 0.000000 0.005747
547.000000 0.002599 0.000000 0.005750
548.000000 0.002601 0.000000 0.005753
549.000000 0.002603 0.000000 0.005756
550.000000 0.002604 0.000000 0.005758
551.000000 0.002606 0.000000 0.005760
552.000000 0.002607 0.000000 0.005762
553.000000 0.002609 0.000000 0.005763
554.000000 0.002611 0.000000 0.005764
555.000000 0.002612 0.000000 0.005765
556.000000 0.002614 0.000000 0.005765
557.000000 0.002615 0.000000 0.005765
558.000000 0.002616 0.000000 0.005765
559.000000 0.002618 0.000000 0.005764
560.000000 0.002620 0.000000 0.005762
561.000000 0.002622 0.000000 0.005760
562.000000 0.002623 0.000000 0.005757
563.000000 0.002624 0.000000 0.005754
564.000000 0.002625 0.000000 0.005750
565.000000 0.002626 0.000000 0.005745
566.000000 0.002627 0.000000 0.005740
567.000000 0.002628 0.000000 0.005733
568.000000 0.002628 0.000000 0.005727
569.000000 0.002628 0.000000 0.005720
570.000000 0.002628 0.000000 0.005712
571.000000 0.002628 0.000000 0.005704
572.000000 0.002627 0.000000 0.005695
573.000000 0.002627 0.000000 0.005685
574.000000 0.002626 0.000000 0.005675
575.000000 0.002624 0.000000 0.005664
576.000000 0.002622 0.000000 0.005652
577.000000 0.002620 0.000000 0.005639
578.000000 0.002618 0.000000 0.005626
579.000000 0.002615 0.000000 0.005612
580.000000 0.002612 0.000000 0.005597
581.000000 0.002609 0.000000 0.005582
582.000000 0.002605 0.000000 0.005566
583.000000 0.002601 0.000000 0.005550
584.000000 0.002597 0.000000 0.005533
585.000000 0.002592 0.000000 0.005516
586.000000 0.002588 0.000000 0.005498
587.000000 0.002584 0.000000 0.005480
588.000000 0.002579 0.000000 0.005462
589.000000 0.002574 0.000000 0.005443
590.000000 0.002570 0.000000 0.005423
591.000000 0.002565 0.000000 0.005402
592.000000 0.002561 0.000000 0.005382
593.000000 0.002556 0.000000 0.005360
594.000000 0.002552 0.000000 0.005339
595.000000 0.002548 0.000000 0.005317
596.000000 0.002544 0.000000 0.005296
597.000000 0.002540 0.000000 0.005274
598.000000 0.002536 0.000000 0.005253
599.000000 0.002532 0.000000 0.005232
600.000000 0.002529 0.000000 0.005210
601.000000 0.002525 0.000000 0.005189
602.000000 0.002521 0.000000 0.005168
603.000000 0.002518 0.000000 0.005147
604.000000 0.002514 0.000000 0.005127
605.000000 0.002510 0.000000 0.005107
606.000000 0.002506 0.000000 0.005087
607.000000 0.002502 0.000000 0.005067
608.000000 0.002498 0.000000 0.005048
609.000000 0.002495 0.000000 0.005030
610.000000 0.002492 0.000000 0.005011
611.000000 0.002489 0.000000 0.004993
612.000000 0.002486 0.000000 0.004976
613.000000 0.002483 0.000007 0.004958
614.000000 0.002479 0.000017 0.004941
615.000000 0.002475 0.000026 0.004924
616.000000 0.002471 0.000034 0.004907
617.000000 0.002466 0.000042 0.004891
618.000000 0.002461 0.000050 0.004873
619.000000 0.002456 0.000057 0.004856
620.000000 0.002451 0.000063 0.004839
621.000000 0.002445 0.000069 0.004820
622.000000 0.002439 0.000075 0.004802
623.000000 0.002432 0.000080 0.004784
624.000000 0.002425 0.000084 0.004766
625.000000 0.002417 0.000088 0.004747
626.000000 0.002410 0.000091 0.004728
627.000000 0.002402 0.000095 0.004709
628.000000 0.002395 0.000099 0.004690
629.000000 0.002387 0.000103 0.004671
630.000000 0.002380 0.000108 0.004652
631.000000 0.002372 0.000111 0.004633
632.000000 0.002364 0.000115 0.004614
633.000000 0.002357 0.000119 0.004595
634.000000 0.002349 0.000121 0.004577
635.000000 0.002341 0.000122 0.004560
636.000000 0.002333 0.000124 0.004543
637.000000 0.002329 0.000130 0.004528
638.000000 0.002327 0.000140 0.004514
639.000000 0.002325 0.000148 0.004501
640.000000 0.002322 0.000155 0.004490
641.000000 0.002320 0.000161 0.004480
642.000000 0.002319 0.000165 0.004472
643.000000 0.002317 0.000170 0.004464
644.000000 0.002316 0.000175 0.004458
645.000000 0.002316 0.000178 0.004453
646.000000 0.002315 0.000180 0.004449
647.000000 0.002314 0.000182 0.004446
648.000000 0.002313 0.000182 0.004443
649.000000 0.002311 0.000182 0.004441
650.000000 0.002310 0.000182 0.004439
651.000000 0.002309 0.000181 0.004437
652.000000 0.002307 0.000179 0.004436
653.000000 0.002306 0.000178 0.004435
654.000000 0.002305 0.000175 0.004435
655.000000 0.002304 0.000173 0.004435
656.000000 0.002302 0.000169 0.004435
657.000000 0.002301 0.000165 0.004436
658.000000 0.002299 0.000161 0.004438
659.000000 0.002298 0.000156 0.004440
660.000000 0.002296 0.000150 0.004442
661.000000 0.002294 0.000143 0.004445
662.000000 0.002293 0.000137 0.004449
663.000000 0.002292 0.000130 0.004453
664.000000 0.002290 0.000123 0.004458
665.000000 0.002288 0.000114 0.004463
666.000000 0.002287 0.000105 0.004468
667.000000 0.002285 0.000095 0.004475
668.000000 0.002284 0.000086 0.004481
669.000000 0.002283 0.000077 0.004489
670.000000 0.002283 0.000068 0.004497
671.000000 0.002282 0.000059 0.004506
672.000000 0.002282 0.000048 0.004515
673.000000 0.002281 0.000037 0.004525
674.000000 0.002280 0.000025 0.004535
675.000000 0.002280 0.000014 0.004546
676.000000 0.002280 0.000002 0.004557
677.000000 0.002280 0.000000 0.004569
678.000000 0.002281 0.000000 0.004582
679.000000 0.002282 0.000000 0.004595
680.000000 0.002284 0.000000 0.004608
681.000000 0.002285 0.000000 0.004621
682.000000 0.002287 0.000000 0.004635
683.000000 0.002288 0.000000 0.004649
684.000000 0.002290 0.000000 0.004663
685.000000 0.002291 0.000000 0.004678
686.000000 0.002293 0.000000 0.004692
687.000000 0.002295 0.000000 0.004706
688.000000 0.002296 0.000000 0.004721
689.000000 0.002299 0.000000 0.004735
690.000000 0.002302 0.000000 0.004749
691.000000 0.002304 0.000000 0.004763
692.000000 0.002307 0.000000 0.004776
693.000000 0.002309 0.000000 0.004789
694.000000 0.002312 0.000000 0.004802
695.000000 0.002314 0.000000 0.004815
696.000000 0.002316 0.000000 0.004828
697.000000 0.002319 0.000000 0.004841
698.000000 0.002321 0.000000 0.004854
699.000000 0.002324 0.000000 0.004867
700.000000 0.002326 0.000000 0.004879
701.000000 0.002329 0.000000 0.004892
702.000000 0.002331 0.000000 0.004904
703.000000 0.002333 0.000000 0.004916
704.000000 0.002334 0.000000 0.004928
705.000000 0.002336 0.000000 0.004939
706.000000 0.002338 0.000000 0.004950
707.000000 0.002340 0.000000 0.004961
708.000000 0.002342 0.000000 0.004972
709.000000 0.002344 0.000000 0.004982
710.000000 0.002346 0.000000 0.004993
711.000000 0.002347 0.000000 0.005003
712.000000 0.002349 0.000000 0.005013
713.000000 0.002351 0.000000 0.005023
714.000000 0.002353 0.000000 0.005032
715.000000 0.002355 0.000000 0.005041
716.000000 0.002357 0.000000 0.005051
717.000000 0.002359 0.000000 0.005059
718.000000 0.002362 0.000000 0.005068
719.000000 0.002364 0.000000 0.005076
720.000000 0.002367 0.000000 0.005084
721.000000 0.002369 0.000000 0.005092
722.000000 0.002371 0.000000 0.005099
723.000000 0.002374 0.000000 0.005105
724.000000 0.002375 0.000000 0.005111
725.000000 0.002377 0.000000 0.005116
726.000000 0.002379 0.000000 0.005120
727.000000 0.002381 0.000000 0.005124
728.000000 0.002383 0.000000 0.005128
729.000000 0.002386 0.000000 0.005131
730.000000 0.002388 0.000000 0.005134
731.000000 0.002390 0.000000 0.005136
732.000000 0.002392 0.000000 0.005138
733.000000 0.002394 0.000000 0.005140
734.000000 0.002396 0.000000 0.005141
735.000000 0.002398 0.000000 0.005142
736.000000 0.002399 0.000000 0.005143
737.000000 0.002401 0.000000 0.005144
738.000000 0.002402 0.000000 0.005145
739.000000 0.002404 0.000000 0.005145
740.000000 0.002405 0.000000 0.005147
741.000000 0.002407 0.000000 0.005148
742.000000 0.002408 0.000000 0.005150
743.000000 0.002410 0.000000 0.005152
744.000000 0.002411 0.000000 0.005153
745.000000 0.002412 0.000000 0.005155
746.000000 0.002413 0.000000 0.005157
747.000000 0.002414 0.000000 0.005158
748.000000 0.002415 0.000000 0.005159
749.000000 0.002416 0.000000 0.005159
750.000000 0.002417 0.000000 0.005159
751.000000 0.002418 0.000000 0.005158
752.000000 0.002418 0.000000 0.005156
753.000000 0.002419 0.000000 0.005153
754.000000 0.002419 0.000000 0.005150
755.000000 0.002420 0.000000 0.005146
756.000000 0.002420 0.000000 0.005141
757.000000 0.002421 0.000000 0.005136
758.000000 0.002421 0.000000 0.005130
759.000000 0.002422 0.000000 0.005123
760.000000 0.002422 0.000000 0.005116
761.000000 0.002422 0.000000 0.005108
762.000000 0.002422 0.000000 0.005099
763.000000 0.002422 0.000000 0.005090
764.000000 0.002421 0.000000 0.005080
765.000000 0.002421 0.000000 0.005070
766.000000 0.002421 0.000000 0.005059
767.000000 0.002421 0.000000 0.005048
768.000000 0.002420 0.000000 0.005037
769.000000 0.002420 0.000000 0.005025
770.000000 0.002419 0.000000 0.005014
771.000000 0.002419 0.000000 0.005002
772.000000 0.002418 0.000000 0.004990
773.000000 0.002417 0.000000 0.004978
774.000000 0.002416 0.000000 0.004966
775.000000 0.002416 0.000000 0.004955
776.000000 0.002415 0.000000 0.004944
777.000000 0.002415 0.000000 0.004934
778.000000 0.002414 0.000000 0.004924
779.000000 0.002413 0.000000 0.004914
780.000000 0.002413 0.000000 0.004905
781.000000 0.002413 0.000000 0.004897
782.000000 0.002413 0.000000 0.004889
783.000000 0.002412 0.000000 0.004882
784.000000 0.002412 0.000000 0.004875
785.000000 0.002412 0.000000 0.004868
786.000000 0.002412 0.000000 0.004861
787.000000 0.002411 0.000000 0.004855
788.000000 0.002411 0.000000 0.004849
789.000000 0.002411 0.000000 0.004842
790.000000 0.002410 0.000000 0.004836
791.000000 0.002409 0.000000 0.004829
792.000000 0.002408 0.000000 0.004822
793.000000 0.002408 0.000000 0.004816
794.000000 0.002407 0.000006 0.004809
795.000000 0.002406 0.000012 0.004801
796.000000 0.002405 0.000017 0.004794
797.000000 0.002404 0.000023 0.004786
798.000000 0.002404 0.000029 0.004778
799.000000 0.002403 0.000036 0.004770
800.000000 0.002402 0.000044 0.004761
801.000000 0.002402 0.000052 0.004752
802.000000 0.002401 0.000060 0.004742
803.000000 0.002400 0.000068 0.004732
804.000000 0.002399 0.000076 0.004722
805.000000 0.002398 0.000084 0.004712
806.000000 0.002397 0.000091 0.004702
807.000000 0.002395 0.000098 0.004691
808.000000 0.002393 0.000105 0.004681
809.000000 0.002391 0.000111 0.004671
810.000000 0.002389 0.000117 0.004661
811.000000 0.002386 0.000121 0.004651
812.000000 0.002384 0.000126 0.004642
813.000000 0.002383 0.000134 0.004633
814.000000 0.002383 0.000140 0.004625
815.000000 0.002381 0.000146 0.004617
816.000000 0.002380 0.000151 0.004609
817.000000 0.002379 0.000155 0.004603
818.000000 0.002377 0.000158 0.004596
819.000000 0.002376 0.000160 0.004591
820.000000 0.002374 0.000161 0.004587
821.000000 0.002372 0.000162 0.004583
822.000000 0.002371 0.000162 0.004580
823.000000 0.002370 0.000163 0.004577
824.000000 0.002370 0.000163 0.004576
825.000000 0.002369 0.000162 0.004575
826.000000 0.002368 0.000161 0.004575
827.000000 0.002368 0.000160 0.004576
828.000000 0.002367 0.000158 0.004577
829.000000 0.002367 0.000157 0.004578
830.000000 0.002368 0.000156 0.004579
831.000000 0.002368 0.000156 0.004580
832.000000 0.002368 0.000155 0.004581
833.000000 0.002369 0.000155 0.004583
834.000000 0.002369 0.000154 0.004584
835.000000 0.002369 0.000153 0.004585
836.000000 0.002370 0.000153 0.004586
837.000000 0.002370 0.000153 0.004588
838.000000 0.002372 0.000155 0.004589
839.000000 0.002374 0.000158 0.004590
840.000000 0.002376 0.000160 0.004592
841.000000 0.002378 0.000162 0.004593
842.000000 0.002379 0.000163 0.004595
843.000000 0.002380 0.000164 0.004597
844.000000 0.002381 0.000164 0.004598
845.000000 0.002382 0.000164 0.004600
846.000000 0.002382 0.000163 0.004602
847.000000 0.002383 0.000162 0.004604
848.000000 0.002383 0.000160 0.004606
849.000000 0.002384 0.000160 0.004608
850.000000 0.002385 0.000159 0.004610
851.000000 0.002386 0.000159 0.004613
852.000000 0.002387 0.000159 0.004615
853.000000 0.002388 0.000158 0.004617
854.000000 0.002388 0.000157 0.004619
855.000000 0.002389 0.000156 0.004621
856.000000 0.002389 0.000155 0.004624
857.000000 0.002389 0.000152 0.004626
858.000000 0.002389 0.000150 0.004628
859.000000 0.002388 0.000147 0.004630
860.000000 0.002388 0.000143 0.004633
861.000000 0.002389 0.000142 0.004635
862.000000 0.002390 0.000142 0.004638
863.000000 0.002391 0.000141 0.004641
864.000000 0.002392 0.000140 0.004644
865.000000 0.002392 0.000138 0.004647
866.000000 0.002393 0.000136 0.004650
867.000000 0.002394 0.000134 0.004654
868.000000 0.002395 0.000132 0.004657
869.000000 0.002396 0.000130 0.004661
870.000000 0.002397 0.000128 0.004665
871.000000 0.002397 0.000126 0.004669
872.000000 0.002398 0.000124 0.004673
873.000000 0.002400 0.000123 0.004676
874.000000 0.002402 0.000124 0.004680
875.000000 0.002404 0.000125 0.004684
876.000000 0.002407 0.000126 0.004688
877.000000 0.002409 0.000127 0.004692
878.000000 0.002412 0.000129 0.004696
879.000000 0.002415 0.000131 0.004699
880.000000 0.002418 0.000133 0.004703
881.000000 0.002421 0.000136 0.004706
882.000000 0.002424 0.000138 0.004710
883.000000 0.002426 0.000140 0.004713
884.000000 0.002429 0.000142 0.004716
885.000000 0.002431 0.000144 0.004718
886.000000 0.002434 0.000147 0.004721
887.000000 0.002436 0.000149 0.004724
888.000000 0.002439 0.000151 0.004726
889.000000 0.002441 0.000154 0.004729
890.000000 0.002444 0.000156 0.004731
891.000000 0.002446 0.000158 0.004734
892.000000 0.002448 0.000160 0.004736
893.000000 0.002450 0.000162 0.004738
894.000000 0.002453 0.000165 0.004741
895.000000 0.002455 0.000168 0.004743
896.000000 0.002458 0.000170 0.004745
897.000000 0.002460 0.000173 0.004747
898.000000 0.002462 0.000175 0.004749
899.000000 0.002464 0.000177 0.004751
900.000000 0.002466 0.000178 0.004754
901.000000 0.002468 0.000180 0.004756
902.000000 0.002469 0.000181 0.004758
903.000000 0.002471 0.000181 0.004761
904.000000 0.002472 0.000181 0.004763
905.000000 0.002473 0.000181 0.004765
906.000000 0.002474 0.000181 0.004767
907.000000 0.002475 0.000181 0.004769
908.000000 0.002476 0.000181 0.004771
909.000000 0.002476 0.000181 0.004772
910.000000 0.002477 0.000180 0.004773
911.000000 0.002477 0.000180 0.004774
912.000000 0.002477 0.000180 0.004774
913.000000 0.002477 0.000179 0.004775
914.000000 0.002477 0.000178 0.004775
915.000000 0.002477 0.000177 0.004776
916.000000 0.002476 0.000177 0.004776
917.000000 0.002476 0.000176 0.004777
918.000000 0.002476 0.000176 0.004777
919.000000 0.002477 0.000176 0.004777
920.000000 0.002477 0.000176 0.004777
921.000000 0.002477 0.000176 0.004778
922.000000 0.002477 0.000176 0.004778
923.000000 0.002477 0.000176 0.004779
924.000000 0.002478 0.000175 0.004780
925.000000 0.002478 0.000174 0.004781
926.000000 0.002478 0.000173 0.004783
927.000000 0.002478 0.000173 0.004784
928.000000 0.002479 0.000172 0.004786
929.000000 0.002480 0.000172 0.004788
930.000000 0.002481 0.000172 0.004790
931.000000 0.002482 0.000171 0.004792
932.000000 0.002482 0.000170 0.004794
933.000000 0.002483 0.000169 0.004797
934.000000 0.002484 0.000167 0.004800
935.000000 0.002484 0.000165 0.004803
936.000000 0.002484 0.000163 0.004806
937.000000 0.002485 0.000161 0.004809
938.000000 0.002486 0.000159 0.004812
939.000000 0.002487 0.000158 0.004816
940.000000 0.002488 0.000156 0.004820
941.000000 0.002489 0.000153 0.004824
942.000000 0.002491 0.000153 0.004828
943.000000 0.002493 0.000153 0.004833
944.000000 0.002497 0.000157 0.004838
945.000000 0.002502 0.000160 0.004844
946.000000 0.002506 0.000163 0.004850
947.000000 0.002511 0.000165 0.004856
948.000000 0.002515 0.000168 0.004863
949.000000 0.002520 0.000169 0.004871
950.000000 0.002525 0.000171 0.004879
951.000000 0.002531 0.000174 0.004888
952.000000 0.002538 0.000178 0.004897
953.000000 0.002545 0.000182 0.004907
954.000000 0.002551 0.000185 0.004918
955.000000 0.002558 0.000187 0.004930
956.000000 0.002566 0.000189 0.004942
957.000000 0.002573 0.000191 0.004955
958.000000 0.002580 0.000191 0.004969
959.000000 0.002587 0.000191 0.004983
960.000000 0.002594 0.000190 0.004999
961.000000 0.002601 0.000187 0.005015
962.000000 0.002608 0.000183 0.005032
963.000000 0.002614 0.000178 0.005050
964.000000 0.002620 0.000172 0.005069
965.000000 0.002627 0.000165 0.005089
966.000000 0.002634 0.000159 0.005109
967.000000 0.002641 0.000152 0.005131
968.000000 0.002649 0.000144 0.005153
969.000000 0.002656 0.000135 0.005176
970.000000 0.002663 0.000126 0.005200
971.000000 0.002670 0.000116 0.005225
972.000000 0.002678 0.000105 0.005251
973.000000 0.002685 0.000094 0.005276
974.000000 0.002692 0.000082 0.005303
975.000000 0.002700 0.000069 0.005330
976.000000 0.002707 0.000057 0.005358
977.000000 0.002715 0.000044 0.005386
978.000000 0.002723 0.000031 0.005414
979.000000 0.002730 0.000017 0.005443
980.000000 0.002738 0.000004 0.005473
981.000000 0.002746 0.000000 0.005503
982.000000 0.002754 0.000000 0.005535
983.000000 0.002762 0.000000 0.005567
984.000000 0.002770 0.000000 0.005600
985.000000 0.002778 0.000000 0.005635
986.000000 0.002786 0.000000 0.005670
987.000000 0.002794 0.000000 0.005706
988.000000 0.002802 0.000000 0.005742
989.000000 0.002810 0.000000 0.005780
990.000000 0.002818 0.000000 0.005819
991.000000 0.002826 0.000000 0.005859
992.000000 0.002835 0.000000 0.005899
993.000000 0.002844 0.000000 0.005941
994.000000 0.002854 0.000000 0.005984
995.000000 0.002863 0.000000 0.006027
996.000000 0.002873 0.000000 0.006072
997.000000 0.002882 0.000000 0.006118
998.000000 0.002892 0.000000 0.006165
999.000000 0.002902 0.000000 0.006212

